De Sitter vacua from a D-term generated racetrack potential in hypersurface Calabi-Yau compactifications

In arXiv:1407.7580 a mechanism to fix the closed string moduli in a de Sitter minimum was proposed: a D-term potential generates a linear relation between the volumes of two rigid divisors which in turn produces at lower energies a race-track potential with de Sitter minima at exponentially large volume. In this paper, we systematically search for implementations of this mechanism among all toric Calabi-Yau hypersurfaces with $h^{1,1}\leq 4$ from the Kreuzer-Skarke list. For these, topological data can be computed explicitly allowing us to find the subset of three-folds which have two rigid toric divisors that do not intersect each other and that are orthogonal to $h^{1,1}-2$ independent four-cycles. These manifolds allow to find D7-brane configurations compatible with the de Sitter uplift mechanism and we find an abundance of consistent choices of D7-brane fluxes inducing D-terms leading to a de Sitter minimum. Finally, we work out a couple of models in detail, checking the global consistency conditions and computing the value of the potential at the minimum.

==> results_arxiv/h11_3_human.txt <==


This is geometry ID # 41, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 5, -4, -2)
4:  (2, -1, 0, -1)
5:  (-1, 1, 0, 0)
6:  (-1, 3, -2, -1)

The Hodge numbers are (h11, h21)=(3, 45)
The Euler characteristic is -84
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +5 D3 -1 D4 +1 D5 +3 D6 = 0 
 +1 D0 +1 D1 +2 D2 -4 D3 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -2 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 4, 5], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 3, 4], [1, 4, 5, 6], [0, 1, 5, 6], [0, 1, 2, 4], [1, 3, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z5, z2*z6, z0*z1*z4*z6, z0*z1*z4*z5]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D3 D3 D3  -3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 2/3*z5 - 1/3*z6], 2], [[1/2*z4 - 1/3*z5 - 2/3*z6], 3], [[-3/2*z4 + z5 + z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-1, -1, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-1, 0, 0, -1]

The generators of the Kaehler cone are: 
-1 D2 -1 D3 -1 Da0 
-1 D2 +0 D3 -1 Da0 
+0 D2 +0 D3 -1 Da0 
+0 D2 -1 D3 -1 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 :   23, 0, 19, 1
D1 = -1 D2 -1 D3 -1 Da0 :   23, 0, 19, 1
D4 = -2 D2 -2 D3 -2 Da0 :   52, 0, 42, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(0, 0, -1, -2, 0, 0, 3)
(0, 0, -2, -1, 0, 3, 0)
(1, 1, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D3 D3 + 14 Da0 Da0

Toric divisors in our base:
[-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -2*D2 - 2*D3 - 2*Da0, -3*D2 - Da0, -3*D3 - Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 106/9*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - D3 - Da0
-3*D2 - Da0
-D2 - D3 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 42, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 1, -1, 1)
3:  (-1, 1, 1, 0)
4:  (2, -1, -1, -1)
5:  (2, -1, 3, -3)
6:  (2, -1, 1, -2)

The Hodge numbers are (h11, h21)=(3, 45)
The Euler characteristic is -84
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 +2 D6 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +3 D5 +1 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D4 -3 D5 -2 D6 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 3, 4, 6], [1, 2, 3, 4], [0, 1, 2, 3], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [0, 1, 5, 6], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z5, z4*z5, z2*z6, z0*z1*z3*z6, z0*z1*z3*z4]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D5 D5 D5  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-1/2*z4 + 3/2*z5 + 1/2*z6], 2], [[z5], 5], [[3*z5 + z6], a0]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, 0, -1]
intersections of D2^2 with Kaehler cone generators:[-1, -1, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 
-1 D2 +0 D5 +1 Da0 
+0 D2 +0 D5 +1 Da0 
+0 D2 -1 D5 +1 Da0 

Irred. toric divisors meeting both D5 and D2 are [0, 1, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 :   23, 0, 19, 1
D1 = -1 D2 -1 D5 +1 Da0 :   23, 0, 19, 1
D3 = -3 D2 -2 D5 +2 Da0 :   23, 0, 21, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 1, 1, 0, 0, 2)
(1, 1, 3, -1, 0, 2, 0)
(1, 1, -1, 3, 2, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D5 D5 + 14 Da0 Da0

Toric divisors in our base:
[-D2 - D5 + Da0, -D2 - D5 + Da0, D2, -3*D2 - 2*D5 + 2*Da0, -2*D2 + Da0, D5, -3*D5 + Da0]

The 2nd Chern class in toric basis:
5/2*D4^2 + 187/6*D5*D6 + 23/2*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - D5 + Da0
D5
-2*D2 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 43, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 1, -1, 1)
3:  (-1, 1, 1, 0)
4:  (2, -1, -1, -1)
5:  (2, -1, 3, -3)
6:  (2, -1, 1, -2)

The Hodge numbers are (h11, h21)=(3, 45)
The Euler characteristic is -84
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 +2 D6 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +3 D5 +1 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D4 -3 D5 -2 D6 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 6], [0, 3, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [0, 1, 3, 5], [0, 1, 5, 6], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z2*z5, z4*z5, z0*z1*z3*z6, z0*z1*z2*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3/2*z4 + 3/2*z5 + 1/2*z6], a0]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, 0, -1]
intersections of D4^2 with Kaehler cone generators:[-1, -1, 0, 0]

The generators of the Kaehler cone are: 
-1 D4 -1 D5 +1 Da0 
-1 D4 +0 D5 +1 Da0 
+0 D4 +0 D5 +1 Da0 
+0 D4 -1 D5 +1 Da0 

Irred. toric divisors meeting both D5 and D4 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1 D5 +1 Da0 :   23, 0, 19, 1
D1 = -1 D4 -1 D5 +1 Da0 :   23, 0, 19, 1
D6 = -3 D4 -3 D5 +2 Da0 :   -6, 4, 8, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 1, 1, 0, 0, 2)
(1, 1, 3, -1, 0, 2, 0)
(1, 1, -1, 3, 2, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 + 10 D5 D5 + 14 Da0 Da0

Toric divisors in our base:
[-D4 - D5 + Da0, -D4 - D5 + Da0, -2*D4 + Da0, -2*D5 + Da0, D4, D5, -3*D4 - 3*D5 + 2*Da0]

The 2nd Chern class in toric basis:
43/6*D4*D6 + 43/6*D5*D6 + 7/2*D6^2

A basis for the lattice of integral divisors in given by:
-D4 - D5 + Da0
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 44, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 1, -1, 1)
3:  (-1, 1, 1, 0)
4:  (2, -1, -1, -1)
5:  (2, -1, 3, -3)
6:  (2, -1, 1, -2)

The Hodge numbers are (h11, h21)=(3, 45)
The Euler characteristic is -84
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 +2 D6 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +3 D5 +1 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D4 -3 D5 -2 D6 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3]

The triangulation is [[1, 2, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 5, 6], [0, 1, 4, 6], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z4*z5, z3*z6, z3*z4, z0*z1*z2*z5, z0*z1*z2*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +1 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3/2*z4 - 1/2*z5 + 1/2*z6], 3], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-1, -1, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-1, 0, 0, -1]

The generators of the Kaehler cone are: 
-1 D3 -1 D4 +1 Da0 
+0 D3 -1 D4 +1 Da0 
+0 D3 +0 D4 +1 Da0 
-1 D3 +0 D4 +1 Da0 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D4 +1 Da0 :   23, 0, 19, 1
D1 = -1 D3 -1 D4 +1 Da0 :   23, 0, 19, 1
D2 = -3 D3 -2 D4 +2 Da0 :   23, 0, 21, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 1, 1, 0, 0, 2)
(1, 1, 3, -1, 0, 2, 0)
(1, 1, -1, 3, 2, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 + 10 D4 D4 + 14 Da0 Da0

Toric divisors in our base:
[-D3 - D4 + Da0, -D3 - D4 + Da0, -3*D3 - 2*D4 + 2*Da0, D3, D4, -2*D3 + Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
5/2*D5^2 + 187/18*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + Da0
-2*D3 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 47, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 1)
3:  (-1, 3, -2, -1)
4:  (1, -1, 0, 0)
5:  (2, -1, 0, 0)
6:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 57)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D3 = 0 
 +1 D1 +1 D2 -1 D3 = 0 

The irreducible and rigid divisors are [2, 4]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z4*z6, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D4 D4 D4  -3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 + 1/4*z5 - 1/2*z6], 2], [[z4], 4], [[-3/2*z4 - 3/4*z5 + 1/2*z6], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-1, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-2, -2, -4]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 -1 Da0 
+0 D2 -1 D4 -1 Da0 
-3 D2 -2 D4 -3 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 -1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 -1 Da0 :   24, 0, 20, 1
D5 = -2 D2 -2 D4 -2 Da0 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(0, 0, -1, -1, 0, 0, 2)
(2, 2, 1, 3, 0, 4, 0)
(0, 0, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D4 D4  + 14 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 - Da0, -D2 - D4 - Da0, D2, -D4 - Da0, D4, -2*D2 - 2*D4 - 2*Da0, -3*D2 - Da0]

The 2nd Chern class in toric basis:
3*D4*D5 + 5/2*D5^2 + 3*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0
-D2 - D4 - Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 47, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 1)
3:  (-1, 3, -2, -1)
4:  (1, -1, 0, 0)
5:  (2, -1, 0, 0)
6:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 57)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D3 = 0 
 +1 D1 +1 D2 -1 D3 = 0 

The irreducible and rigid divisors are [2, 4]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 1, 2, 5], [1, 2, 5, 6], [0, 1, 4, 5], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z4*z6, z2*z4, z0*z1*z3*z5, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D4 D4 D4  -3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 + 1/4*z5 - 1/2*z6], 2], [[z4], 4], [[-3/2*z4 - 3/4*z5 + 1/2*z6], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-2, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 -1 Da0 
-1 D2 +0 D4 -1 Da0 
+0 D2 +0 D4 -1 Da0 
-3 D2 -2 D4 -3 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 -1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 -1 Da0 :   24, 0, 20, 1
D5 = -2 D2 -2 D4 -2 Da0 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(0, 0, -1, -1, 0, 0, 2)
(2, 2, 1, 3, 0, 4, 0)
(0, 0, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 4 D4 D4 + 14 Da0 Da0

Toric divisors in our base:
[-D2 - D4 - Da0, -D2 - D4 - Da0, D2, -D4 - Da0, D4, -2*D2 - 2*D4 - 2*Da0, -3*D2 - Da0]

The 2nd Chern class in toric basis:
D5^2 + 7*D5*D6 - 4*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0
-D2 - D4 - Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 55, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 1, 3, -1)
5:  (2, -1, -1, -1)
6:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 = 0 
 +1 D3 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 2]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 6], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z4, z2*z5*z6, z0*z1*z4, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +1 D3 D3 D3  -3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-4*z4 + 3*z5 - 2*z6], 2], [[-z4 + z5 - z6], 3], [[3*z4 - 3*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0]
intersections of D2^2 with Kaehler cone generators:[-3, -3, -3]

The generators of the Kaehler cone are: 
-1 D2 +0 D3 -1 Da0 
-1 D2 -2 D3 -2 Da0 
-1 D2 +0 D3 -2 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 -1 Da0 :   25, 0, 21, 1
D5 = -1 D2 -2 D3 -2 Da0 :   71, 0, 57, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -2, -1, 0, 0, 1)
(-1, -1, 3, 1, 0, 1, 0)
(2, 2, -4, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2  + 10 D3 D3  + 14 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 2*Da0, -3*D3 - Da0]

The 2nd Chern class in toric basis:
2*D5^2 + 8/3*D4*D6 + 7/3*D5*D6 - 4/3*D6^2

A basis for the lattice of integral divisors in given by:
-3*D3 - Da0
-D2 - 2*D3 - 2*Da0
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 55, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 1, 3, -1)
5:  (2, -1, -1, -1)
6:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 = 0 
 +1 D3 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 2]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [0, 2, 4, 5], [1, 4, 5, 6], [0, 1, 4, 6], [1, 2, 4, 5], [0, 1, 2, 4], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z4, z2*z6, z0*z1*z5*z6, z0*z1*z4*z5]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +1 D3 D3 D3  -3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-4*z4 + 3*z5 - 2*z6], 2], [[-z4 + z5 - z6], 3], [[3*z4 - 3*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-2, 0, -1, 0]
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
-1 D2 -2 D3 -2 Da0 
+0 D2 +0 D3 -1 Da0 
+0 D2 -1 D3 -1 Da0 
-1 D2 +0 D3 -2 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 -1 Da0 :   25, 0, 21, 1
D5 = -1 D2 -2 D3 -2 Da0 :   71, 0, 57, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -2, -1, 0, 0, 1)
(-1, -1, 3, 1, 0, 1, 0)
(2, 2, -4, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 10 D3 D3 + 14 Da0 Da0

Toric divisors in our base:
[-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 2*Da0, -3*D3 - Da0]

The 2nd Chern class in toric basis:
2*D5^2 + 13/3*D5*D6 - 8/3*D6^2

A basis for the lattice of integral divisors in given by:
-3*D3 - Da0
-D2 - 2*D3 - 2*Da0
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 55, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 1, 3, -1)
5:  (2, -1, -1, -1)
6:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 = 0 
 +1 D3 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 2]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 6], [0, 3, 5, 6], [0, 1, 2, 5], [0, 4, 5, 6], [0, 2, 4, 6], [1, 2, 3, 6], [0, 1, 3, 5], [1, 4, 5, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z0*z1*z6, z2*z3*z5, z2*z5*z6, z0*z1*z4]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +1 D3 D3 D3  -3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-4*z4 + 3*z5 - 2*z6], 2], [[-z4 + z5 - z6], 3], [[3*z4 - 3*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-2, 0, -3]
intersections of D2^2 with Kaehler cone generators:[-3, -3, -6]

The generators of the Kaehler cone are: 
-1 D2 -2 D3 -2 Da0 
-1 D2 +0 D3 -1 Da0 
-2 D2 -3 D3 -3 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 -1 Da0 :   25, 0, 21, 1
D5 = -1 D2 -2 D3 -2 Da0 :   71, 0, 57, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -2, -1, 0, 0, 1)
(-1, -1, 3, 1, 0, 1, 0)
(2, 2, -4, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2  + 10 D3 D3  + 14 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 2*Da0, -3*D3 - Da0]

The 2nd Chern class in toric basis:
4*D4*D5 - 2*D5^2 + 9*D5*D6 - 4*D6^2

A basis for the lattice of integral divisors in given by:
-3*D3 - Da0
-D2 - 2*D3 - 2*Da0
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 59, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 3, 2]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 3, 6], [0, 4, 5, 6], [0, 1, 4, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z3*z5, z2*z4*z6, z0*z1*z5, z0*z1*z2*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +3 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/3*z4 + 2/3*z5 - 1/3*z6], 3], [[z4], 4], [[z4 + z5], a0]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 -1 D4 +1 Da0 
-2 D3 -1 D4 +2 Da0 
+0 D3 -1 D4 +2 Da0 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D4 +1 Da0 :   25, 0, 21, 1
D1 = -1 D3 -1 D4 +1 Da0 :   25, 0, 21, 1
D6 = -3 D3 -1 D4 +2 Da0 :   42, 0, 36, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 2, -1, 0, 0, 3)
(1, 1, -1, 2, 0, 3, 0)
(-1, -1, 1, 1, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3  + 2 D4 D4  + 14 Da0 Da0 

Toric divisors in our base:
[-D3 - D4 + Da0, -D3 - D4 + Da0, -2*D3 + Da0, D3, D4, -D4 + Da0, -3*D3 - D4 + 2*Da0]

The 2nd Chern class in toric basis:
-4*D5^2 + 17/9*D4*D6 + 61/9*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 59, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 3, 2]

The triangulation is [[1, 2, 5, 6], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z4, z3*z5, z3*z4, z0*z1*z2*z6, z0*z1*z5*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +3 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/3*z4 + 2/3*z5 - 1/3*z6], 3], [[z4], 4], [[z4 + z5], a0]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, 0, -1, 0]

The generators of the Kaehler cone are: 
-2 D3 -1 D4 +2 Da0 
+0 D3 -1 D4 +2 Da0 
-1 D3 +0 D4 +1 Da0 
+0 D3 +0 D4 +1 Da0 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D4 +1 Da0 :   25, 0, 21, 1
D1 = -1 D3 -1 D4 +1 Da0 :   25, 0, 21, 1
D6 = -3 D3 -1 D4 +2 Da0 :   42, 0, 36, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 2, -1, 0, 0, 3)
(1, 1, -1, 2, 0, 3, 0)
(-1, -1, 1, 1, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 + 2 D4 D4 + 14 Da0 Da0

Toric divisors in our base:
[-D3 - D4 + Da0, -D3 - D4 + Da0, -2*D3 + Da0, D3, D4, -D4 + Da0, -3*D3 - D4 + 2*Da0]

The 2nd Chern class in toric basis:
35/9*D4*D6 + 43/9*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 59, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 3, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 2, 5, 6], [1, 3, 4, 6], [0, 1, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 3, 6], [0, 4, 5, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z0*z1*z6, z2*z3*z4, z2*z4*z6, z0*z1*z5]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +3 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/3*z4 + 2/3*z5 - 1/3*z6], 3], [[z4], 4], [[z4 + z5], a0]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -6]
intersections of D3^2 with Kaehler cone generators:[0, -2, -3]

The generators of the Kaehler cone are: 
+0 D3 -1 D4 +1 Da0 
-2 D3 -1 D4 +2 Da0 
-3 D3 -2 D4 +3 Da0 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D4 +1 Da0 :   25, 0, 21, 1
D1 = -1 D3 -1 D4 +1 Da0 :   25, 0, 21, 1
D6 = -3 D3 -1 D4 +2 Da0 :   42, 0, 36, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 2, -1, 0, 0, 3)
(1, 1, -1, 2, 0, 3, 0)
(-1, -1, 1, 1, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3  + 2 D4 D4  + 14 Da0 Da0 

Toric divisors in our base:
[-D3 - D4 + Da0, -D3 - D4 + Da0, -2*D3 + Da0, D3, D4, -D4 + Da0, -3*D3 - D4 + 2*Da0]

The 2nd Chern class in toric basis:
-2/9*D4^2 - 28/9*D5^2 + 19/9*D4*D6 + 19/3*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 60, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 3, 4, 6], [0, 2, 3, 5], [0, 1, 2, 3], [1, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 3, 4], [1, 4, 5, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z6, z2*z4, z0*z1*z6, z3*z4*z5, z0*z1*z3*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/3*z4 - 1/3*z5 + 2/3*z6], 2], [[z4], 4], [[z4 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3]
intersections of D2^2 with Kaehler cone generators:[-2, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -1 D4 +2 Da0 
+0 D2 -1 D4 +1 Da0 
+0 D2 -1 D4 +2 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D4 +1 Da0 :   25, 0, 21, 1
D5 = -3 D2 -1 D4 +2 Da0 :   42, 0, 36, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 2, -1, 0, 0, 3)
(1, 1, -1, 2, 0, 3, 0)
(-1, -1, 1, 1, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 2 D4 D4  + 14 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -3*D2 - D4 + 2*Da0, -D4 + Da0]

The 2nd Chern class in toric basis:
17/9*D4*D5 + 10/9*D5^2 + 61/9*D5*D6 - 4*D6^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
-3*D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 60, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 4, 5, 6], [0, 3, 4, 6], [0, 2, 3, 5], [0, 1, 2, 3], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 3, 4], [0, 3, 5, 6], [1, 2, 4, 5], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z2*z6, z0*z1*z5, z0*z1*z6, z3*z4*z5, z2*z3*z4]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/3*z4 - 1/3*z5 + 2/3*z6], 2], [[z4], 4], [[z4 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -6]
intersections of D2^2 with Kaehler cone generators:[-2, 0, -3]

The generators of the Kaehler cone are: 
-2 D2 -1 D4 +2 Da0 
+0 D2 -1 D4 +1 Da0 
-3 D2 -2 D4 +3 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D4 +1 Da0 :   25, 0, 21, 1
D5 = -3 D2 -1 D4 +2 Da0 :   42, 0, 36, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 2, -1, 0, 0, 3)
(1, 1, -1, 2, 0, 3, 0)
(-1, -1, 1, 1, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 2 D4 D4  + 14 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -3*D2 - D4 + 2*Da0, -D4 + Da0]

The 2nd Chern class in toric basis:
-2/9*D4^2 + 19/9*D4*D5 + 10/9*D5^2 + 19/3*D5*D6 - 28/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
-3*D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 60, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)

The Hodge numbers are (h11, h21)=(3, 63)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 1, 2, 3], [1, 2, 3, 5], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 4, 5], [0, 2, 3, 5], [1, 4, 5, 6], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z3*z4, z2*z6, z2*z4, z0*z1*z3*z5, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/3*z4 - 1/3*z5 + 2/3*z6], 2], [[z4], 4], [[z4 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-2, 0, -1, 0]

The generators of the Kaehler cone are: 
-2 D2 -1 D4 +2 Da0 
+0 D2 -1 D4 +2 Da0 
-1 D2 +0 D4 +1 Da0 
+0 D2 +0 D4 +1 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D4 +1 Da0 :   25, 0, 21, 1
D5 = -3 D2 -1 D4 +2 Da0 :   42, 0, 36, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 2, -1, 0, 0, 3)
(1, 1, -1, 2, 0, 3, 0)
(-1, -1, 1, 1, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 2 D4 D4 + 14 Da0 Da0

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -3*D2 - D4 + 2*Da0, -D4 + Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 26/3*D5*D6 - 70/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
-3*D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 67, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 1, 0, 0)
4:  (1, -1, 0, 0)
5:  (1, 2, -2, -2)
6:  (2, 1, -2, -2)

The Hodge numbers are (h11, h21)=(3, 67)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +2 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +2 D5 +1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D5 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -2 D5 -2 D6 = 0 

The irreducible and rigid divisors are [4, 3, 5, 6]

The triangulation is [[1, 2, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 5, 6], [0, 1, 4, 6], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z4*z5, z3*z6, z3*z4, z0*z1*z2*z5, z0*z1*z2*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D4 D4 D4  +5 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z4 - 1/2*z5 + 1/2*z6], 3], [[z4], 4], [[2*z4 + z6], a0]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -2, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D3 -1 D4 +1 Da0 
+0 D3 -1 D4 +1 Da0 
+0 D3 +0 D4 +1 Da0 
-1 D3 +0 D4 +1 Da0 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D4 +1 Da0 :   35, 0, 29, 2
D1 = -1 D3 -1 D4 +1 Da0 :   35, 0, 29, 2
D2 = -1 D3 -1 D4 +1 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 1, 1, 0, 0, 2)
(1, 1, 1, -1, 0, 2, 0)
(0, 0, 0, 1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D4 D4 + 10 Da0 Da0

Toric divisors in our base:
[-D3 - D4 + Da0, -D3 - D4 + Da0, -D3 - D4 + Da0, D3, D4, -2*D3 + Da0, -2*D4 + Da0]

The 2nd Chern class in toric basis:
D5^2 + 8*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + Da0
-2*D3 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 114, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, 0, 0, 0)
6:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 73)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +2 D6 = 0 
 +1 D3 +1 D4 -1 D6 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 4], [2, 3, 4, 5], [1, 2, 5, 6], [0, 1, 3, 6], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z4*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +3 D0 D0 D0  +2 D4 D4 D4  +5 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + z5 - z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, -4]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
-1 D0 +0 D4 +1 Da0 
+0 D0 +0 D4 +1 Da0 
+0 D0 -1 D4 +1 Da0 
-1 D0 -2 D4 +2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D4 +1 Da0 :   36, 0, 30, 2
D2 = -1 D0 -1 D4 +1 Da0 :   36, 0, 30, 2
D3 = -1 D0 -1 D4 +1 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 1, 0, 0, 1)
(1, 0, 0, 0, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 2 D0 D0 + 4 D4 D4 + 10 Da0 Da0

Toric divisors in our base:
[D0, -D0 - D4 + Da0, -D0 - D4 + Da0, -D0 - D4 + Da0, D4, -2*D4 + Da0, -D0 + Da0]

The 2nd Chern class in toric basis:
D5^2 + 7*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-D0 + Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 114, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, 0, 0, 0)
6:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 73)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +2 D6 = 0 
 +1 D3 +1 D4 -1 D6 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z4*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +3 D0 D0 D0  +2 D4 D4 D4  +5 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + z5 - z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3]

The generators of the Kaehler cone are: 
-1 D0 +0 D4 +1 Da0 
-1 D0 -1 D4 +1 Da0 
-1 D0 -2 D4 +2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D4 +1 Da0 :   36, 0, 30, 2
D2 = -1 D0 -1 D4 +1 Da0 :   36, 0, 30, 2
D3 = -1 D0 -1 D4 +1 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 1, 0, 0, 1)
(1, 0, 0, 0, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 2 D0 D0  + 4 D4 D4  + 10 Da0 Da0 

Toric divisors in our base:
[D0, -D0 - D4 + Da0, -D0 - D4 + Da0, -D0 - D4 + Da0, D4, -2*D4 + Da0, -D0 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 + 2*D5^2 + 6*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-D0 + Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 117, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 2)
6:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(3, 73)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D0 +2 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +24 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 - 2*z5 + z6], 0], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, 0, -3]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
+0 D0 -2 D4 +1 Da0 
+0 D0 +0 D4 +1 Da0 
-1/2 D0 -3 D4 +3/2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D4 +1/2 Da0 :   18, 0, 16, 0
D2 = -1/2 D0 -1 D4 +1/2 Da0 :   35, 0, 29, 2
D3 = -1/2 D0 -1 D4 +1/2 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 1, 0)
(3, -2, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D4 D4 + 7/2 Da0 Da0

Toric divisors in our base:
[D0, -1/2*D0 - 2*D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 52/9*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/2*D0 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 117, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 2)
6:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(3, 73)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D0 +2 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +24 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 - 2*z5 + z6], 0], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -1, -3]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
-1/2 D0 -1 D4 +1/2 Da0 
-1/2 D0 -3 D4 +3/2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D4 +1/2 Da0 :   18, 0, 16, 0
D2 = -1/2 D0 -1 D4 +1/2 Da0 :   35, 0, 29, 2
D3 = -1/2 D0 -1 D4 +1/2 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 1, 0)
(3, -2, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4  + 7/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/2*D0 - 2*D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 2*D5^2 + 4*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/2*D0 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 155, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 77)
The Euler characteristic is -148
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +36 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 - 3*z5 + z6], 0], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
+0 D0 -3 D4 +1 Da0 
+0 D0 +0 D4 +1 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   24, 0, 20, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 :   24, 0, 20, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 1, 0)
(3, -1, -1, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 8/3 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -2/3*D0 - 2*D4 + 2/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 20/3*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 155, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 77)
The Euler characteristic is -148
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +36 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 - 3*z5 + z6], 0], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -1]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
+0 D0 -3 D4 +1 Da0 
-1/3 D0 -1 D4 +1/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   24, 0, 20, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 :   24, 0, 20, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 1, 0)
(3, -1, -1, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -2/3*D0 - 2*D4 + 2/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 4*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 178, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 1)
6:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 81)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [0, 1, 2, 6], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 3, 4, 5], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z1*z2*z5, z3*z4*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +3 D0 D0 D0  +3 D3 D3 D3  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -3]

The generators of the Kaehler cone are: 
-1 D0 -1 D3 +2 Da0 
+0 D0 -1 D3 +1 Da0 
+0 D0 -1 D3 +2 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 :   27, 0, 23, 1
D2 = -1 D0 -1 D3 +1 Da0 :   27, 0, 23, 1
D6 = -1 D0 -1 D3 +2 Da0 :   90, 0, 72, 8

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 0, 1, 0, 1)
(2, -1, -1, 0, -1, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D0 D0  + 2 D3 D3  + 14 Da0 Da0 

Toric divisors in our base:
[D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -D0 - D3 + 2*Da0]

The 2nd Chern class in toric basis:
-4*D5^2 + D3*D6 + 5*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 178, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 1)
6:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 81)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [0, 2, 4, 5], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5*z6, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +3 D0 D0 D0  +3 D3 D3 D3  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3]
intersections of D3^2 with Kaehler cone generators:[0, -3, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D3 +1 Da0 
-1 D0 -1 D3 +2 Da0 
-1 D0 +0 D3 +2 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 :   27, 0, 23, 1
D2 = -1 D0 -1 D3 +1 Da0 :   27, 0, 23, 1
D6 = -1 D0 -1 D3 +2 Da0 :   90, 0, 72, 8

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 0, 1, 0, 1)
(2, -1, -1, 0, -1, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D0 D0  + 2 D3 D3  + 14 Da0 Da0 

Toric divisors in our base:
[D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -D0 - D3 + 2*Da0]

The 2nd Chern class in toric basis:
-4*D5^2 + D3*D6 + 5*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 178, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 1)
6:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 81)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +3 D0 D0 D0  +3 D3 D3 D3  +3 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D3 +2 Da0 
+0 D0 +0 D3 +1 Da0 
+0 D0 -1 D3 +2 Da0 
-1 D0 +0 D3 +2 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 :   27, 0, 23, 1
D2 = -1 D0 -1 D3 +1 Da0 :   27, 0, 23, 1
D6 = -1 D0 -1 D3 +2 Da0 :   90, 0, 72, 8

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 0, 1, 0, 1)
(2, -1, -1, 0, -1, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D0 D0 + 2 D3 D3 + 14 Da0 Da0

Toric divisors in our base:
[D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -D0 - D3 + 2*Da0]

The 2nd Chern class in toric basis:
3*D3*D6 + 3*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 192, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(3, 85)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +24 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 - 2*z5 + z6], 0], [[z4], 4], [[2*z4 + z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
+0 D0 -2 D4 +1 Da0 
+0 D0 +0 D4 +1 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 :   36, 0, 30, 2
D2 = -1/2 D0 -1 D4 +1/2 Da0 :   36, 0, 30, 2
D3 = -1/2 D0 -1 D4 +1/2 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D4 D4 + 7/2 Da0 Da0

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 6*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-1/2*D0 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 192, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(3, 85)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +24 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 - 2*z5 + z6], 0], [[z4], 4], [[2*z4 + z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -2]
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
+0 D0 -2 D4 +1 Da0 
-1/2 D0 -1 D4 +1/2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 :   36, 0, 30, 2
D2 = -1/2 D0 -1 D4 +1/2 Da0 :   36, 0, 30, 2
D3 = -1/2 D0 -1 D4 +1/2 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 7/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 2*D5^2 + 4*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-1/2*D0 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 202, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 89)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 6], [1, 3, 4, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 3, 4], [2, 3, 4, 6], [1, 2, 3, 5], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z2*z6, z3*z4*z5, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +36 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + z6], 0], [[z5], 5], [[2*z5 + z6], a0]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3]
intersections of D5^2 with Kaehler cone generators:[-4, -6, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +1 Da0 
+0 D0 -3 D5 +2 Da0 
-1/3 D0 -2 D5 +4/3 Da0 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 :   66, 0, 54, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 2, 0)
(-3, 1, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D5^2 + 4*D5*D6 + 10/3*D6^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0
-2/3*D0 - D5 + 2/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 202, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 89)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5]

The triangulation is [[0, 1, 3, 4], [1, 3, 4, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 3, 6], [2, 3, 4, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z5, z1*z2*z3*z4, z1*z2*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +36 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + z6], 0], [[z5], 5], [[2*z5 + z6], a0]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D5^2 with Kaehler cone generators:[0, 0, -6, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 
+0 D0 +0 D5 +1 Da0 
+0 D0 -3 D5 +2 Da0 
-1/3 D0 -2 D5 +4/3 Da0 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 :   66, 0, 54, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 2, 0)
(-3, 1, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5 + 8/3 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 47/12*D5*D6 + 10/3*D6^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0
-2/3*D0 - D5 + 2/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 202, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 89)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 6], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [0, 1, 4, 5], [0, 1, 3, 4], [1, 4, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z1*z2*z6, z0*z3*z5, z3*z4*z5, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +36 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + z6], 0], [[z5], 5], [[2*z5 + z6], a0]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, -3]
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D5 +2/3 Da0 
+0 D0 -2 D5 +1 Da0 
-1/3 D0 -2 D5 +4/3 Da0 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 :   66, 0, 54, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 2, 0)
(-3, 1, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D6 + 10/3*D6^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0
-2/3*D0 - D5 + 2/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 202, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 89)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5]

The triangulation is [[1, 2, 5, 6], [0, 1, 3, 4], [0, 1, 2, 3], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +36 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + z6], 0], [[z5], 5], [[2*z5 + z6], a0]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3]
intersections of D5^2 with Kaehler cone generators:[0, -2, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 
-2/3 D0 -1 D5 +2/3 Da0 
-1/3 D0 -2 D5 +4/3 Da0 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D5 +1/3 Da0 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 :   66, 0, 54, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 2, 0)
(-3, 1, 1, 1, 2, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D6 + 10/3*D6^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0
-2/3*D0 - D5 + 2/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 206, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, 0, -1)
4:  (-1, 3, -2, -1)
5:  (-1, 4, -2, -2)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 91)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 3, 4, 5], [0, 3, 5, 6], [0, 1, 3, 4], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 3, 6], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z5, z2*z4, z0*z1*z5, z3*z4*z6, z0*z1*z3*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5/3*z4 + 4/3*z5 - 1/3*z6], 2], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -1, -3, -5]

The generators of the Kaehler cone are: 
-3 D2 -3 D4 +4 Da0 
+0 D2 -1 D4 +1 Da0 
+0 D2 -3 D4 +4 Da0 
-3 D2 -5 D4 +5 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D6 = -3 D2 -3 D4 +4 Da0 :   190, 0, 146, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -1, 2, 0, 0, 3)
(-1, -1, 4, -5, 0, 3, 0)
(-2, -2, 5, -4, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0]

The 2nd Chern class in toric basis:
-26/25*D5^2 + 56/45*D4*D6 + 296/225*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - 2*D4 + 2*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 206, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, 0, -1)
4:  (-1, 3, -2, -1)
5:  (-1, 4, -2, -2)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 91)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 2, 3], [1, 4, 5, 6], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 3, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z3*z4, z2*z5, z2*z4, z0*z1*z3*z6, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5/3*z4 + 4/3*z5 - 1/3*z6], 2], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
-3 D2 -3 D4 +4 Da0 
+0 D2 +0 D4 +1 Da0 
-3 D2 +0 D4 +4 Da0 
+0 D2 -3 D4 +4 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D6 = -3 D2 -3 D4 +4 Da0 :   190, 0, 146, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -1, 2, 0, 0, 3)
(-1, -1, 4, -5, 0, 3, 0)
(-2, -2, 5, -4, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D4 D4 + 22 Da0 Da0

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0]

The 2nd Chern class in toric basis:
19/9*D4*D6 + 19/18*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - 2*D4 + 2*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 206, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, 0, -1)
4:  (-1, 3, -2, -1)
5:  (-1, 4, -2, -2)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 91)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 3, 4, 5], [1, 2, 3, 4], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 3, 6], [1, 3, 4, 5], [0, 1, 4, 6], [0, 1, 2, 6], [0, 4, 5, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z5, z0*z1*z3, z0*z1*z5, z3*z4*z6, z2*z4*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5/3*z4 + 4/3*z5 - 1/3*z6], 2], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-1, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-1, -3, -5]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +1 Da0 
-3 D2 -3 D4 +4 Da0 
-3 D2 -5 D4 +5 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D6 = -3 D2 -3 D4 +4 Da0 :   190, 0, 146, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -1, 2, 0, 0, 3)
(-1, -1, 4, -5, 0, 3, 0)
(-2, -2, 5, -4, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0]

The 2nd Chern class in toric basis:
-29/9*D4^2 + 46/45*D5^2 + 17/9*D4*D6 + 4/5*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - 2*D4 + 2*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 206, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, 0, -1)
4:  (-1, 3, -2, -1)
5:  (-1, 4, -2, -2)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 91)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 6], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z3*z4, z2*z4, z0*z1*z3, z2*z5*z6, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5/3*z4 + 4/3*z5 - 1/3*z6], 2], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -5, -3, -1]
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0]

The generators of the Kaehler cone are: 
-3 D2 -3 D4 +4 Da0 
-5 D2 -3 D4 +5 Da0 
-3 D2 +0 D4 +4 Da0 
-1 D2 +0 D4 +1 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D6 = -3 D2 -3 D4 +4 Da0 :   190, 0, 146, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -1, 2, 0, 0, 3)
(-1, -1, 4, -5, 0, 3, 0)
(-2, -2, 5, -4, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0]

The 2nd Chern class in toric basis:
-26/9*D5^2 - 8/27*D4*D6 + 16/9*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - 2*D4 + 2*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 206, triangulation 5

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, 0, -1)
4:  (-1, 3, -2, -1)
5:  (-1, 4, -2, -2)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 91)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -2 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 3, 6], [0, 4, 5, 6], [0, 1, 4, 6], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 3, 5, 6]]

The SR-ideal is generated by [z3*z4, z0*z1*z3, z0*z1*z5, z2*z5*z6, z2*z4*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5/3*z4 + 4/3*z5 - 1/3*z6], 2], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-1, -3, -5]
intersections of D4^2 with Kaehler cone generators:[-1, -3, -3]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +1 Da0 
-3 D2 -3 D4 +4 Da0 
-5 D2 -3 D4 +5 Da0 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D1 = -1 D2 -1 D4 +1 Da0 :   24, 0, 20, 1
D6 = -3 D2 -3 D4 +4 Da0 :   190, 0, 146, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, -1, 2, 0, 0, 3)
(-1, -1, 4, -5, 0, 3, 0)
(-2, -2, 5, -4, 3, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0]

The 2nd Chern class in toric basis:
-31/36*D4*D5 - 26/9*D5^2 + 5/18*D4*D6 + 16/9*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - 2*D4 + 2*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 208, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 3, -1, 6)
5:  (1, -1, 0, -1)
6:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(3, 93)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +6 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 2, 5, 6], [1, 2, 3, 4], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 3, 4], [2, 3, 4, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z1*z6, z0*z2*z4]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +9 D3 D3 D3  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-7*z4 + 2*z5 + z6], 1], [[-3*z4 + z5], 3], [[-21*z4 + 7*z5 + 3*z6], a0]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -21]
intersections of D1^2 with Kaehler cone generators:[-1, -3, -6]

The generators of the Kaehler cone are: 
-1 D1 -1/3 D3 +1/3 Da0 
-3 D1 +0 D3 +1 Da0 
-6 D1 -7/3 D3 +7/3 Da0 

Irred. toric divisors meeting both D3 and D1 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2 D1 -1/3 D3 +1/3 Da0 :   18, 0, 16, 0
D2 = -1 D1 -1/3 D3 +1/3 Da0 :   35, 0, 29, 2
D4 = -1 D1 -1/3 D3 +1/3 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 0, 0, 0, 0, 1)
(-2, 2, 0, 1, 0, 1, 0)
(8, -7, 1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 -2/3 D3 D3  + 2 Da0 Da0 

Toric divisors in our base:
[-2*D1 - 1/3*D3 + 1/3*Da0, D1, -D1 - 1/3*D3 + 1/3*Da0, D3, -D1 - 1/3*D3 + 1/3*Da0, -3*D1 + Da0, -7/3*D3 + 1/3*Da0]

The 2nd Chern class in toric basis:
-62*D4^2 + 8*D5^2 + 16/7*D5*D6 + 8/7*D6^2

A basis for the lattice of integral divisors in given by:
-7/3*D3 + 1/3*Da0
-3*D1 + Da0
-D1 - 1/3*D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 208, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 3, -1, 6)
5:  (1, -1, 0, -1)
6:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(3, 93)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +6 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [0, 1, 4, 5], [2, 3, 4, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 4, 5, 6]]

The SR-ideal is generated by [z1*z3, z3*z5, z1*z6, z0*z2*z4*z6, z0*z2*z4*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +9 D3 D3 D3  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-7*z4 + 2*z5 + z6], 1], [[-3*z4 + z5], 3], [[-21*z4 + 7*z5 + 3*z6], a0]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -21, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -6, 0, 0]

The generators of the Kaehler cone are: 
-3 D1 +0 D3 +1 Da0 
-6 D1 -7/3 D3 +7/3 Da0 
+0 D1 -1/3 D3 +1/3 Da0 
+0 D1 +0 D3 +1 Da0 

Irred. toric divisors meeting both D3 and D1 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2 D1 -1/3 D3 +1/3 Da0 :   18, 0, 16, 0
D2 = -1 D1 -1/3 D3 +1/3 Da0 :   35, 0, 29, 2
D4 = -1 D1 -1/3 D3 +1/3 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 0, 0, 0, 0, 1)
(-2, 2, 0, 1, 0, 1, 0)
(8, -7, 1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1-2/3 D3 D3 + 2 Da0 Da0

Toric divisors in our base:
[-2*D1 - 1/3*D3 + 1/3*Da0, D1, -D1 - 1/3*D3 + 1/3*Da0, D3, -D1 - 1/3*D3 + 1/3*Da0, -3*D1 + Da0, -7/3*D3 + 1/3*Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 398/147*D5*D6 - 6/49*D6^2

A basis for the lattice of integral divisors in given by:
-7/3*D3 + 1/3*Da0
-3*D1 + Da0
-D1 - 1/3*D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 210, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(3, 93)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [0, 1, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 - 3*z5 + z6], 0], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
+0 D0 -3 D4 +1 Da0 
+0 D0 +0 D4 +1 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 :   35, 0, 29, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 1, 0)
(3, -2, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 2 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 14/3*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 210, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(3, 93)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [0, 1, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 - 3*z5 + z6], 0], [[z4], 4], [[3*z4 + z6], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, -3, -1]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
+0 D0 -3 D4 +1 Da0 
-1/3 D0 -1 D4 +1/3 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 :   35, 0, 29, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 1, 0)
(3, -2, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 211, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 3, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(3, 93)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 1, 0]

The triangulation is [[1, 2, 5, 6], [0, 1, 3, 4], [0, 1, 2, 3], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 + z6], 0], [[-4*z4 + z5 + z6], 3], [[-12*z4 + 3*z5 + 4*z6], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-1, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +1/3 Da0 
-4/3 D0 -3 D3 +4/3 Da0 
+0 D0 -3 D3 +1 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +1/3 Da0 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D3 +1/3 Da0 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, -1, 0, 1, 0, 0, 1)
(0, -1, 0, 1, 0, 1, 0)
(-3, 5, 1, -4, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -3*D3 + Da0]

The 2nd Chern class in toric basis:
-26*D4^2 + 5/4*D5^2 + 9/4*D5*D6 + 4*D6^2

A basis for the lattice of integral divisors in given by:
-3*D3 + Da0
-4/3*D0 + 1/3*Da0
-1/3*D0 - D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 211, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 3, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(3, 93)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 1, 0]

The triangulation is [[1, 2, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z0*z3, z1*z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 + z6], 0], [[-4*z4 + z5 + z6], 3], [[-12*z4 + 3*z5 + 4*z6], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[0, -3, -12, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +1 Da0 
-1/3 D0 +0 D3 +1/3 Da0 
-4/3 D0 -3 D3 +4/3 Da0 
+0 D0 +0 D3 +1 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +1/3 Da0 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D3 +1/3 Da0 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, -1, 0, 1, 0, 0, 1)
(0, -1, 0, 1, 0, 1, 0)
(-3, 5, 1, -4, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 2 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -3*D3 + Da0]

The 2nd Chern class in toric basis:
-3/8*D5^2 + 67/24*D5*D6 + 10/9*D6^2

A basis for the lattice of integral divisors in given by:
-3*D3 + Da0
-4/3*D0 + 1/3*Da0
-1/3*D0 - D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 246, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 2)
3:  (-1, 2, 0, -1)
4:  (-1, 2, 2, 0)
5:  (-1, 3, 0, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 99)
The Euler characteristic is -192
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +3 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 0]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 5], [1, 2, 4, 6], [3, 4, 5, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z2*z5, z0*z4*z5, z1*z3*z6, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D3 D3 D3  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 + 1/3*z5 + 1/3*z6], 2], [[-z4 - 4/3*z5 + 2/3*z6], 3], [[-z4 - 1/3*z5 + 2/3*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -1, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -2, -4, -2]

The generators of the Kaehler cone are: 
-3 D2 -2 D3 +5 Da0 
-1 D2 -1 D3 +2 Da0 
+0 D2 -2 D3 +5 Da0 
+0 D2 -1 D3 +2 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   14, 0, 12, 0
D4 = -2 D2 -1 D3 +2 Da0 :   38, 0, 32, 2
D6 = -3 D2 -2 D3 +5 Da0 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 2, 0, 0, 3)
(2, -2, 1, -4, 0, 3, 0)
(1, 0, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D3 D3  + 34 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 + Da0, D2, D3, -2*D2 - D3 + 2*Da0, -D3 + Da0, -3*D2 - 2*D3 + 5*Da0]

The 2nd Chern class in toric basis:
-8/3*D5^2 - 2/3*D4*D6 + 8/9*D5*D6 + 14/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + 2*Da0
-D3 + Da0
-2*D2 - D3 + 2*Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 246, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 2)
3:  (-1, 2, 0, -1)
4:  (-1, 2, 2, 0)
5:  (-1, 3, 0, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 99)
The Euler characteristic is -192
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +3 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 0]

The triangulation is [[0, 3, 4, 6], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 4, 6], [1, 4, 5, 6], [0, 1, 2, 6], [0, 1, 5, 6], [0, 2, 4, 5], [0, 3, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z3, z0*z1*z4, z2*z5*z6, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D3 D3 D3  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 + 1/3*z5 + 1/3*z6], 2], [[-z4 - 4/3*z5 + 2/3*z6], 3], [[-z4 - 1/3*z5 + 2/3*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -1, -3]
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0]

The generators of the Kaehler cone are: 
-3 D2 -2 D3 +5 Da0 
-1 D2 +0 D3 +1 Da0 
-3 D2 +0 D3 +5 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   14, 0, 12, 0
D4 = -2 D2 -1 D3 +2 Da0 :   38, 0, 32, 2
D6 = -3 D2 -2 D3 +5 Da0 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 2, 0, 0, 3)
(2, -2, 1, -4, 0, 3, 0)
(1, 0, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D3 D3  + 34 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 + Da0, D2, D3, -2*D2 - D3 + 2*Da0, -D3 + Da0, -3*D2 - 2*D3 + 5*Da0]

The 2nd Chern class in toric basis:
-29/9*D5^2 - 1/2*D4*D6 + 11/9*D5*D6 + 13/9*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + 2*Da0
-D3 + Da0
-2*D2 - D3 + 2*Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 246, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 2)
3:  (-1, 2, 0, -1)
4:  (-1, 2, 2, 0)
5:  (-1, 3, 0, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 99)
The Euler characteristic is -192
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +3 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -2 D5 = 0 

The irreducible and rigid divisors are [2, 3, 0]

The triangulation is [[0, 3, 4, 6], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 4, 5], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z2*z5, z0*z1*z4*z6, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D3 D3 D3  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 + 1/3*z5 + 1/3*z6], 2], [[-z4 - 4/3*z5 + 2/3*z6], 3], [[-z4 - 1/3*z5 + 2/3*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, 0]

The generators of the Kaehler cone are: 
-3 D2 -2 D3 +5 Da0 
+0 D2 +0 D3 +1 Da0 
+0 D2 -2 D3 +5 Da0 
-3 D2 +0 D3 +5 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   14, 0, 12, 0
D4 = -2 D2 -1 D3 +2 Da0 :   38, 0, 32, 2
D6 = -3 D2 -2 D3 +5 Da0 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 2, 0, 0, 3)
(2, -2, 1, -4, 0, 3, 0)
(1, 0, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 4 D3 D3 + 34 Da0 Da0

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 + Da0, D2, D3, -2*D2 - D3 + 2*Da0, -D3 + Da0, -3*D2 - 2*D3 + 5*Da0]

The 2nd Chern class in toric basis:
-22/15*D4*D6 - 32/45*D5*D6 + 94/45*D6^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + 2*Da0
-D3 + Da0
-2*D2 - D3 + 2*Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 257, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [3, 4, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 4, 5], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 4], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 4], [1, 3, 4, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z2*z4*z6, z0*z1*z5, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 - 5*z5 + 2*z6], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3*z4 - 4*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -2]

The generators of the Kaehler cone are: 
-1 D2 +0 D3 +1 Da0 
-2 D2 -3 D3 +4 Da0 
-1 D2 +0 D3 +2 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D6 = -2 D2 -3 D3 +4 Da0 :   215, 0, 165, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(2, 2, -3, -2, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-4*D5^2 - 5/6*D4*D6 + 2/3*D5*D6 + 5/3*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D3 + 4*Da0
-D2 + Da0
-2*D3 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 257, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [3, 4, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 4, 5], [0, 1, 3, 4], [1, 4, 5, 6], [0, 1, 2, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z2*z4, z0*z1*z4*z6, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 - 5*z5 + 2*z6], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3*z4 - 4*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -2, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 +4 Da0 
-1 D2 +0 D3 +2 Da0 
+0 D2 +0 D3 +1 Da0 
+0 D2 -3 D3 +4 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D6 = -2 D2 -3 D3 +4 Da0 :   215, 0, 165, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(2, 2, -3, -2, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D3 D3 + 22 Da0 Da0

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-23/6*D4*D6 - 16/3*D5*D6 + 11/3*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D3 + 4*Da0
-D2 + Da0
-2*D3 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 257, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [3, 4, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 5, 6], [1, 2, 3, 4], [1, 3, 4, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z0*z1*z4, z2*z3*z6, z2*z4*z6, z0*z1*z5]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 - 5*z5 + 2*z6], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3*z4 - 4*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 +4 Da0 
-1 D2 +0 D3 +1 Da0 
-3 D2 -4 D3 +5 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D6 = -2 D2 -3 D3 +4 Da0 :   215, 0, 165, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(2, 2, -3, -2, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-11*D4^2 + 7*D5^2 + 12*D4*D6 + 5/2*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D3 + 4*Da0
-D2 + Da0
-2*D3 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 257, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [3, 4, 2]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 2, 5], [1, 3, 4, 5], [0, 1, 2, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z2*z3, z2*z4, z0*z1*z4, z3*z5*z6, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 - 5*z5 + 2*z6], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3*z4 - 4*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -5, -1, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 +4 Da0 
-2 D2 -5 D3 +5 Da0 
+0 D2 -1 D3 +1 Da0 
+0 D2 -3 D3 +4 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D6 = -2 D2 -3 D3 +4 Da0 :   215, 0, 165, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(2, 2, -3, -2, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-26/9*D5^2 - 5/3*D4*D6 - D5*D6 + 20/9*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D3 + 4*Da0
-D2 + Da0
-2*D3 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 257, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -2 D5 = 0 

The irreducible and rigid divisors are [3, 4, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 3, 4, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 5, 6], [0, 2, 3, 5], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z4, z0*z1*z4, z2*z3*z6, z3*z5*z6, z0*z1*z5]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 - 5*z5 + 2*z6], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3*z4 - 4*z5 + 2*z6], a0]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -4, -2, -5]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -2, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 +4 Da0 
-3 D2 -4 D3 +5 Da0 
-1 D2 -2 D3 +2 Da0 
-2 D2 -5 D3 +5 Da0 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1 D3 +1 Da0 :   25, 0, 21, 1
D6 = -2 D2 -3 D3 +4 Da0 :   215, 0, 165, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(2, 2, -3, -2, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 

Toric divisors in our base:
[-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-38/3*D4*D5 - 24*D5^2 + 14/3*D4*D6 + 18*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D3 + 4*Da0
-D2 + Da0
-2*D3 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 258, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 5], [1, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5*z6, z1*z2*z3, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
-1/3 D0 -3 D4 +7/3 Da0 
-1/3 D0 +0 D4 +7/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   37, 0, 31, 2
D6 = -1/3 D0 -3 D4 +7/3 Da0 :   213, 0, 163, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(5, -2, -1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-37*D5^2 - 14/3*D4*D6 + 33*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 258, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 3, 4, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 2, 5, 6], [3, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4, z1*z2*z3*z6, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -9]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 
+0 D0 +0 D4 +1 Da0 
-1/3 D0 +0 D4 +7/3 Da0 
+0 D0 -9 D4 +7 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   37, 0, 31, 2
D6 = -1/3 D0 -3 D4 +7/3 Da0 :   213, 0, 163, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(5, -2, -1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 22/3 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
272/21*D4*D6 + 120/7*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 258, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 3, 4, 6], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 5, 6], [3, 4, 5, 6], [0, 1, 3, 4], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 2, 3, 5]]

The SR-ideal is generated by [z0*z4*z6, z0*z5*z6, z1*z2*z3, z2*z3*z4, z2*z4*z6, z1*z3*z5, z0*z1*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -2, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 
-1/3 D0 -2 D4 +4/3 Da0 
-1 D0 -4 D4 +3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   37, 0, 31, 2
D6 = -1/3 D0 -3 D4 +7/3 Da0 :   213, 0, 163, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(5, -2, -1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D5 - 37*D5^2 + 24*D4*D6 + 33*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 258, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 4], [0, 1, 2, 3], [1, 3, 4, 6], [1, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 6], [3, 4, 5, 6], [2, 3, 4, 5], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4*z6, z1*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, -3, -5]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 
+0 D0 -9 D4 +7 Da0 
+0 D0 -3 D4 +2 Da0 
-1/3 D0 -5 D4 +10/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   37, 0, 31, 2
D6 = -1/3 D0 -3 D4 +7/3 Da0 :   213, 0, 163, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(5, -2, -1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 12*D4*D6 + 18*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 258, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[1, 2, 5, 6], [0, 2, 3, 6], [0, 3, 4, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 4, 5], [0, 1, 3, 6], [0, 1, 3, 4], [1, 4, 5, 6], [0, 1, 2, 6], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z2*z4, z1*z2*z3, z1*z3*z5, z0*z5*z6, z0*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
-1/3 D0 -3 D4 +7/3 Da0 
-1 D0 -4 D4 +3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   37, 0, 31, 2
D6 = -1/3 D0 -3 D4 +7/3 Da0 :   213, 0, 163, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(5, -2, -1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-13*D4*D5 - 37*D5^2 + 4*D4*D6 + 33*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 258, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 103)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 3, 4, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [1, 2, 5, 6], [3, 4, 5, 6], [0, 1, 3, 4], [0, 1, 2, 6], [1, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z0*z4*z6, z1*z2*z3, z2*z4*z6, z1*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[2*z4 + z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -2, -5]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 
-1/3 D0 -2 D4 +4/3 Da0 
-1/3 D0 -5 D4 +10/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   37, 0, 31, 2
D6 = -1/3 D0 -3 D4 +7/3 Da0 :   213, 0, 163, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(5, -2, -1, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-20*D4^2 + 186/5*D5^2 + 24*D4*D6 + 6/5*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0
-2*D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 261, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 +2 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +9 D4 D4 D4  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[7/2*z4 - 1/2*z5 + 3/2*z6], 0], [[z4], 4], [[7*z4 + 3*z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, -21]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -8]

The generators of the Kaehler cone are: 
-2 D0 +0 D4 +1 Da0 
+0 D0 -1/3 D4 +1/3 Da0 
+0 D0 +0 D4 +1 Da0 
-4 D0 -7/3 D4 +7/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1/3 D4 +1/3 Da0 :   36, 0, 30, 2
D2 = -1 D0 -1/3 D4 +1/3 Da0 :   36, 0, 30, 2
D3 = -1 D0 -1/3 D4 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(3, -1, -1, -1, 0, 0, 2)
(-1, 1, 1, 1, 0, 2, 0)
(7, -3, -3, -3, 2, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0-2/3 D4 D4 + 2 Da0 Da0

Toric divisors in our base:
[D0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, D4, -2*D0 + Da0, -7/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
D5^2 + 149/49*D5*D6 - 6/49*D6^2

A basis for the lattice of integral divisors in given by:
-D0 - 2/3*D4 + 2/3*Da0
-2*D0 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 261, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 +2 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +9 D4 D4 D4  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[7/2*z4 - 1/2*z5 + 3/2*z6], 0], [[z4], 4], [[7*z4 + 3*z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -21]
intersections of D0^2 with Kaehler cone generators:[-4, -2, -8]

The generators of the Kaehler cone are: 
-2 D0 +0 D4 +1 Da0 
-1 D0 -1/3 D4 +1/3 Da0 
-4 D0 -7/3 D4 +7/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1/3 D4 +1/3 Da0 :   36, 0, 30, 2
D2 = -1 D0 -1/3 D4 +1/3 Da0 :   36, 0, 30, 2
D3 = -1 D0 -1/3 D4 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(3, -1, -1, -1, 0, 0, 2)
(-1, 1, 1, 1, 0, 2, 0)
(7, -3, -3, -3, 2, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 -2/3 D4 D4  + 2 Da0 Da0 

Toric divisors in our base:
[D0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, D4, -2*D0 + Da0, -7/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-10*D4^2 + D5^2 + 17/7*D5*D6 + 12/7*D6^2

A basis for the lattice of integral divisors in given by:
-D0 - 2/3*D4 + 2/3*Da0
-2*D0 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 263, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, 3, 3)
5:  (1, -1, -1, -1)
6:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 +1 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D2 +3 D4 -1 D5 +1 D6 = 0 
 +1 D1 +3 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0 

The basis we have constructed is composed of [[[8*z4 - 2*z5 + 3*z6], 0], [[z4], 4], [[8*z4 + 3*z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -6, 0, -24]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
+0 D0 -2/3 D4 +1/3 Da0 
+0 D0 +0 D4 +1 Da0 
-1 D0 -8/3 D4 +4/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D2 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D3 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(3, -1, -1, -1, 0, 0, 1)
(-2, 1, 1, 1, 0, 1, 0)
(8, -3, -3, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0

Toric divisors in our base:
[D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -1/2*D0 + 1/2*Da0, -8/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 113/16*D5*D6 - 3/32*D6^2

A basis for the lattice of integral divisors in given by:
-8/3*D4 + 1/3*Da0
-1/2*D0 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 263, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, 3, 3)
5:  (1, -1, -1, -1)
6:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 +1 D3 +3 D4 -1 D5 +1 D6 = 0 
 +1 D2 +3 D4 -1 D5 +1 D6 = 0 
 +1 D1 +3 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0 

The basis we have constructed is composed of [[[8*z4 - 2*z5 + 3*z6], 0], [[z4], 4], [[8*z4 + 3*z6], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -24]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
-1/2 D0 -1/3 D4 +1/6 Da0 
-1 D0 -8/3 D4 +4/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D2 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D3 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(3, -1, -1, -1, 0, 0, 1)
(-2, 1, 1, 1, 0, 1, 0)
(8, -3, -3, -3, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -1/2*D0 + 1/2*Da0, -8/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-46*D4^2 - 2*D5^2 + 11/4*D5*D6 + 51/8*D6^2

A basis for the lattice of integral divisors in given by:
-8/3*D4 + 1/3*Da0
-1/2*D0 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 266, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 2, 5, 6], [0, 1, 3, 4], [0, 1, 2, 3], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +288 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - z5 + z6], 0], [[-2*z4 + z5], 3], [[-2*z4 + z5 + 2*z6], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, -3]
intersections of D3^2 with Kaehler cone generators:[0, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 +1/3 Da0 
+0 D0 -1/2 D3 +1/2 Da0 
-1/3 D0 -1/2 D3 +1/6 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D3 +1/6 Da0 :   36, 0, 30, 2
D2 = -1/3 D0 -1/2 D3 +1/6 Da0 :   36, 0, 30, 2
D4 = -1/3 D0 -1/2 D3 +1/6 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 1, 0)
(-1, 1, 1, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3  + 2/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D3 + 1/6*Da0, -1/3*D0 - 1/2*D3 + 1/6*Da0, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0, -2/3*D0 + 1/3*Da0, -1/2*D3 + 1/2*Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 1/2*D5^2 + 2*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/2*Da0
-2/3*D0 + 1/3*Da0
-1/3*D0 - 1/2*D3 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 266, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 2, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z0*z3, z1*z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +288 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - z5 + z6], 0], [[-2*z4 + z5], 3], [[-2*z4 + z5 + 2*z6], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -4, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 +1/3 Da0 
+0 D0 -1/2 D3 +1/2 Da0 
+0 D0 +0 D3 +1 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D3 +1/6 Da0 :   36, 0, 30, 2
D2 = -1/3 D0 -1/2 D3 +1/6 Da0 :   36, 0, 30, 2
D4 = -1/3 D0 -1/2 D3 +1/6 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 1, 0)
(-1, 1, 1, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D3 D3 + 2/3 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D3 + 1/6*Da0, -1/3*D0 - 1/2*D3 + 1/6*Da0, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0, -2/3*D0 + 1/3*Da0, -1/2*D3 + 1/2*Da0]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 8*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/2*Da0
-2/3*D0 + 1/3*Da0
-1/3*D0 - 1/2*D3 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 267, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, -1)
6:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [0, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [2, 3, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z4*z5, z0*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 - 3*z5 + z6], 0], [[z4], 4], [[2*z4 + z6], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -2, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
-1/3 D0 -1 D4 +1/3 Da0 
+0 D0 -2 D4 +1 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D4 +1/3 Da0 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 6*D5^2 + 2*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-1/3*D0 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 267, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, -1)
6:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [0, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z0*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 - 3*z5 + z6], 0], [[z4], 4], [[2*z4 + z6], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
+0 D0 -2 D4 +1 Da0 
+0 D0 +0 D4 +1 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D4 +1/3 Da0 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 2 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 5*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-1/3*D0 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 268, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 2, 2)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 +1 D3 +2 D4 +1 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z4*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 3*z5 - 2*z6], 0], [[z4], 4], [[5*z4 + 3*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -15, -3]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
-1/2 D0 -5/3 D4 +5/6 Da0 
-1/2 D0 -1/3 D4 +1/6 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D2 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D3 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-2, 1, 1, 1, 0, 0, 1)
(3, -1, -1, -1, 0, 1, 0)
(5, -2, -2, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -5/3*D4 + 1/3*Da0, -1/2*D0 + 1/2*Da0]

The 2nd Chern class in toric basis:
-19*D4^2 + 33/5*D5^2 + 13/5*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 + 1/2*Da0
-5/3*D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 268, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 2, 2)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 +1 D3 +2 D4 +1 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 4], [2, 3, 4, 5], [1, 2, 5, 6], [0, 1, 3, 6], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z4*z6, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0 

The basis we have constructed is composed of [[[5*z4 + 3*z5 - 2*z6], 0], [[z4], 4], [[5*z4 + 3*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -6, -15]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 
+0 D0 +0 D4 +1 Da0 
+0 D0 -2/3 D4 +1/3 Da0 
-1/2 D0 -5/3 D4 +5/6 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D2 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2
D3 = -1/2 D0 -1/3 D4 +1/6 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-2, 1, 1, 1, 0, 0, 1)
(3, -1, -1, -1, 0, 1, 0)
(5, -2, -2, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0

Toric divisors in our base:
[D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -5/3*D4 + 1/3*Da0, -1/2*D0 + 1/2*Da0]

The 2nd Chern class in toric basis:
-6/25*D5^2 + 179/25*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 + 1/2*Da0
-5/3*D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 269, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 2, 5, 6], [0, 1, 3, 4], [0, 1, 2, 3], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 1/2*z5 + 1/2*z6], 0], [[-2*z4 + 1/2*z5 + 1/2*z6], 3], [[-4*z4 + z5 + 2*z6], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -2, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +1/3 Da0 
-2/3 D0 -1 D3 +2/3 Da0 
+0 D0 -2 D3 +1 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D3 +1/3 Da0 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 1, 0, 0, 2)
(-1, 0, 0, 1, 0, 2, 0)
(-1, 1, 1, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -2*D3 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 1/8*D5^2 + 11/8*D5*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - D3 + 2/3*Da0
-4/3*D0 + 1/3*Da0
-1/3*D0 - D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 269, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(3, 105)
The Euler characteristic is -204
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 2, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z3*z5, z0*z6, z0*z3, z1*z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +63 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 1/2*z5 + 1/2*z6], 0], [[-2*z4 + 1/2*z5 + 1/2*z6], 3], [[-4*z4 + z5 + 2*z6], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +1 Da0 
-1/3 D0 +0 D3 +1/3 Da0 
-2/3 D0 -1 D3 +2/3 Da0 
+0 D0 +0 D3 +1 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D3 +1/3 Da0 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 0, 0, 1, 0, 0, 2)
(-1, 0, 0, 1, 0, 2, 0)
(-1, 1, 1, -2, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D3 D3 + 2 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -2*D3 + Da0]

The 2nd Chern class in toric basis:
-3/8*D5^2 + 25/8*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - D3 + 2/3*Da0
-4/3*D0 + 1/3*Da0
-1/3*D0 - D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 285, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 111)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D2 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 6], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 3, 5], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 5], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z2*z4, z0*z1*z5, z2*z3*z6, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 5*z5 + 2*z6], 2], [[z4], 4], [[-2*z5 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 
-2 D2 +0 D4 +5 Da0 
-3 D2 -2 D4 +6 Da0 
-1 D2 +0 D4 +2 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   15, 0, 13, 0
D5 = -1 D2 -1 D4 +2 Da0 :   56, 0, 46, 4
D6 = -2 D2 -2 D4 +5 Da0 :   231, 0, 177, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(0, 1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0
-D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 285, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 111)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D2 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 6], [0, 3, 4, 6], [3, 4, 5, 6], [0, 1, 2, 5], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 5]]

The SR-ideal is generated by [z2*z3, z2*z4, z1*z4*z6, z0*z3*z5, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 5*z5 + 2*z6], 2], [[z4], 4], [[-2*z5 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -6, -4]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 
+0 D2 -1 D4 +2 Da0 
-2 D2 -3 D4 +6 Da0 
+0 D2 -2 D4 +5 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   15, 0, 13, 0
D5 = -1 D2 -1 D4 +2 Da0 :   56, 0, 46, 4
D6 = -2 D2 -2 D4 +5 Da0 :   231, 0, 177, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(0, 1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0
-D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 285, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 111)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D2 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 6], [0, 3, 4, 6], [3, 4, 5, 6], [2, 3, 4, 5], [0, 2, 3, 4], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 2, 6], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z0*z1*z5, z0*z3*z5, z2*z3*z6, z2*z4*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 5*z5 + 2*z6], 2], [[z4], 4], [[-2*z5 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 
-1 D2 -1 D4 +2 Da0 
-3 D2 -2 D4 +6 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   15, 0, 13, 0
D5 = -1 D2 -1 D4 +2 Da0 :   56, 0, 46, 4
D6 = -2 D2 -2 D4 +5 Da0 :   231, 0, 177, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(0, 1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0]

The 2nd Chern class in toric basis:
-4*D4*D5 - 24*D5^2 + 2*D4*D6 + 18*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0
-D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 285, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 111)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D2 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [0, 3, 4, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [1, 2, 5, 6], [3, 4, 5, 6], [0, 1, 2, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z4, z0*z1*z5*z6, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 5*z5 + 2*z6], 2], [[z4], 4], [[-2*z5 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 
+0 D2 -2 D4 +5 Da0 
+0 D2 +0 D4 +1 Da0 
-2 D2 +0 D4 +5 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   15, 0, 13, 0
D5 = -1 D2 -1 D4 +2 Da0 :   56, 0, 46, 4
D6 = -2 D2 -2 D4 +5 Da0 :   231, 0, 177, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(0, 1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 34 Da0 Da0

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0]

The 2nd Chern class in toric basis:
-18/5*D5*D6 + 14/5*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0
-D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 285, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 111)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D2 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 4, 5], [0, 2, 5, 6], [0, 3, 4, 6], [0, 1, 3, 6], [0, 4, 5, 6], [1, 2, 5, 6], [3, 4, 5, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 4]]

The SR-ideal is generated by [z2*z3, z0*z1*z5, z1*z4*z6, z0*z3*z5, z2*z4*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 5*z5 + 2*z6], 2], [[z4], 4], [[-2*z5 + z6], a0]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +2 Da0 
-2 D2 -2 D4 +5 Da0 
-2 D2 -3 D4 +6 Da0 

Irred. toric divisors meeting both D4 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 :   15, 0, 13, 0
D5 = -1 D2 -1 D4 +2 Da0 :   56, 0, 46, 4
D6 = -2 D2 -2 D4 +5 Da0 :   231, 0, 177, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 2, 1, 0, 0, 1)
(3, 3, -5, -2, 0, 1, 0)
(0, 1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0]

The 2nd Chern class in toric basis:
4*D4*D5 - 4*D5^2 - 2*D4*D6 + 2*D6^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0
-D2 - D4 + 2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 305, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +2 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 2, 6], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 3, 4, 5], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z1*z2*z5, z3*z4*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 2*z5 - 1/2*z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -2, -2]
intersections of D0^2 with Kaehler cone generators:[-2, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D3 +2 Da0 
+0 D0 -1 D3 +1 Da0 
+0 D0 -1 D3 +2 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 :   26, 0, 22, 1
D6 = -2 D0 -2 D3 +4 Da0 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 0, 1, 0, 2)
(2, -1, -1, 0, -1, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0  + 4 D3 D3  + 22 Da0 Da0 

Toric divisors in our base:
[D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -2*D0 - 2*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-4*D5^2 + 1/2*D3*D6 + 5/2*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 305, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +2 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 4, 5], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5*z6, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 2*z5 - 1/2*z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-2, -2, -2]

The generators of the Kaehler cone are: 
-1 D0 +0 D3 +1 Da0 
-1 D0 -1 D3 +2 Da0 
-1 D0 +0 D3 +2 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 :   26, 0, 22, 1
D6 = -2 D0 -2 D3 +4 Da0 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 0, 1, 0, 2)
(2, -1, -1, 0, -1, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0  + 4 D3 D3  + 22 Da0 Da0 

Toric divisors in our base:
[D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -2*D0 - 2*D3 + 4*Da0]

The 2nd Chern class in toric basis:
-4*D5^2 + 1/2*D3*D6 + 5/2*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 305, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +2 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 2*z5 - 1/2*z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-2, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D0 -1 D3 +2 Da0 
+0 D0 +0 D3 +1 Da0 
+0 D0 -1 D3 +2 Da0 
-1 D0 +0 D3 +2 Da0 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 :   26, 0, 22, 1
D6 = -2 D0 -2 D3 +4 Da0 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, 1, 1, 0, 1, 0, 2)
(2, -1, -1, 0, -1, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D3 D3 + 22 Da0 Da0

Toric divisors in our base:
[D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -2*D0 - 2*D3 + 4*Da0]

The 2nd Chern class in toric basis:
3/2*D3*D6 + 3/2*D5*D6 + D6^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 307, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 4, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 5], [1, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5*z6, z1*z2*z3, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + z5], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 
-1/3 D0 -2 D4 +7/3 Da0 
-1/3 D0 +0 D4 +7/3 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   38, 0, 32, 2
D6 = -1/3 D0 -2 D4 +7/3 Da0 :   238, 0, 182, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(1, -1, 0, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-37*D5^2 + 1/2*D4*D6 + 33*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0
-D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 307, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 4, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 4], [0, 1, 2, 3], [1, 3, 4, 6], [1, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 6], [3, 4, 5, 6], [2, 3, 4, 5], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4*z6, z1*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + z5], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -2]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 
+0 D0 -6 D4 +7 Da0 
+0 D0 -1 D4 +1 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   38, 0, 32, 2
D6 = -1/3 D0 -2 D4 +7/3 Da0 :   238, 0, 182, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(1, -1, 0, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
-44*D5^2 + 36*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0
-D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 307, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 4, 1]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 3, 4, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 2, 5, 6], [3, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4, z1*z2*z3*z6, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + z5], a0]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 
+0 D0 +0 D4 +1 Da0 
+0 D0 -6 D4 +7 Da0 
-1/3 D0 +0 D4 +7/3 Da0 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 :   38, 0, 32, 2
D6 = -1/3 D0 -2 D4 +7/3 Da0 :   238, 0, 182, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(1, -1, 0, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0]

The 2nd Chern class in toric basis:
22/7*D4*D6 + 120/7*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0
-D4 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 309, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 2)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 2, 2)
5:  (-1, 3, 1, 0)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[1, 3, 5, 6], [1, 2, 4, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [0, 4, 5, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z2*z5, z0*z1*z5, z3*z4*z6, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +8 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-2*z4 - z5 + z6], 2], [[-3*z4 - 4*z5 + 2*z6], 3], [[-3*z4 - 2*z5 + 2*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -4, -4]

The generators of the Kaehler cone are: 
+0 D2 -1/2 D3 +1/2 Da0 
-3 D2 -1/2 D3 +5/2 Da0 
+0 D2 -1/2 D3 +5/2 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D6 = -3 D2 -1/2 D3 +5/2 Da0 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 1, 2, 0, 0, 1)
(2, 2, -1, -4, 0, 1, 0)
(2, 2, -2, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-19/4*D5^2 - 5/6*D4*D6 + 13/12*D5*D6 + 5/3*D6^2

A basis for the lattice of integral divisors in given by:
-3*D2 - 1/2*D3 + 5/2*Da0
-1/2*D3 + 1/2*Da0
-2*D2 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 309, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 2)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 2, 2)
5:  (-1, 3, 1, 0)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 4, 5], [0, 1, 2, 6], [0, 4, 5, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z4, z2*z5, z0*z1*z5*z6, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +8 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-2*z4 - z5 + z6], 2], [[-3*z4 - 4*z5 + 2*z6], 3], [[-3*z4 - 2*z5 + 2*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, 0]

The generators of the Kaehler cone are: 
-3 D2 -1/2 D3 +5/2 Da0 
+0 D2 +0 D3 +1 Da0 
+0 D2 -1/2 D3 +5/2 Da0 
-6 D2 +0 D3 +5 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D6 = -3 D2 -1/2 D3 +5/2 Da0 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 1, 2, 0, 0, 1)
(2, 2, -1, -4, 0, 1, 0)
(2, 2, -2, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2-1/2 D3 D3 + 17/2 Da0 Da0

Toric divisors in our base:
[-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-98/15*D4*D6 - 112/15*D5*D6 + 82/15*D6^2

A basis for the lattice of integral divisors in given by:
-3*D2 - 1/2*D3 + 5/2*Da0
-1/2*D3 + 1/2*Da0
-2*D2 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 309, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 2)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 2, 2)
5:  (-1, 3, 1, 0)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[1, 3, 5, 6], [1, 2, 4, 6], [0, 3, 4, 5], [1, 2, 3, 4], [0, 3, 5, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 4, 5, 6], [0, 2, 4, 6], [0, 1, 3, 6], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z5, z0*z1*z5, z2*z3*z6, z3*z4*z6, z0*z1*z4]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +8 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-2*z4 - z5 + z6], 2], [[-3*z4 - 4*z5 + 2*z6], 3], [[-3*z4 - 2*z5 + 2*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, -2]
intersections of D3^2 with Kaehler cone generators:[-4, -4, -4]

The generators of the Kaehler cone are: 
-3 D2 -1/2 D3 +5/2 Da0 
+0 D2 -1/2 D3 +1/2 Da0 
-2 D2 -1/2 D3 +3/2 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D6 = -3 D2 -1/2 D3 +5/2 Da0 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 1, 2, 0, 0, 1)
(2, 2, -1, -4, 0, 1, 0)
(2, 2, -2, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-11*D4^2 - 2*D5^2 + 12*D4*D6 + 2*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-3*D2 - 1/2*D3 + 5/2*Da0
-1/2*D3 + 1/2*Da0
-2*D2 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 309, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 2)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 2, 2)
5:  (-1, 3, 1, 0)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[1, 3, 5, 6], [1, 2, 4, 6], [0, 1, 3, 6], [0, 3, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 4, 5, 6], [0, 2, 4, 6], [0, 2, 3, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z0*z1*z5, z2*z3*z6, z2*z5*z6, z0*z1*z4]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +8 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-2*z4 - z5 + z6], 2], [[-3*z4 - 4*z5 + 2*z6], 3], [[-3*z4 - 2*z5 + 2*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -2, -2]
intersections of D3^2 with Kaehler cone generators:[-4, -4, 0]

The generators of the Kaehler cone are: 
-3 D2 -1/2 D3 +5/2 Da0 
-2 D2 -1/2 D3 +3/2 Da0 
-2 D2 +0 D3 +1 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D6 = -3 D2 -1/2 D3 +5/2 Da0 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 1, 2, 0, 0, 1)
(2, 2, -1, -4, 0, 1, 0)
(2, 2, -2, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-22/3*D4*D5 - 13*D5^2 + 14/3*D4*D6 + 13*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-3*D2 - 1/2*D3 + 5/2*Da0
-1/2*D3 + 1/2*Da0
-2*D2 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 309, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 2)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 2, 2)
5:  (-1, 3, 1, 0)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 115)
The Euler characteristic is -224
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +3 D5 -1 D6 = 0 
 +1 D2 +2 D4 +1 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 6], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z4, z2*z5*z6, z0*z1*z4, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +8 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-2*z4 - z5 + z6], 2], [[-3*z4 - 4*z5 + 2*z6], 3], [[-3*z4 - 2*z5 + 2*z6], a0]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-2, -3, -6]
intersections of D3^2 with Kaehler cone generators:[0, -4, 0]

The generators of the Kaehler cone are: 
-2 D2 +0 D3 +1 Da0 
-3 D2 -1/2 D3 +5/2 Da0 
-6 D2 +0 D3 +5 Da0 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D1 = -1 D2 -1/2 D3 +1/2 Da0 :   25, 0, 21, 1
D6 = -3 D2 -1/2 D3 +5/2 Da0 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, 1, 2, 0, 0, 1)
(2, 2, -1, -4, 0, 1, 0)
(2, 2, -2, -3, 1, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-29/9*D5^2 - 8/3*D4*D6 - 5/3*D5*D6 + 26/9*D6^2

A basis for the lattice of integral divisors in given by:
-3*D2 - 1/2*D3 + 5/2*Da0
-1/2*D3 + 1/2*Da0
-2*D2 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 325, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 127)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [0, 1, 2, 6], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 3, 4, 5], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z1*z2*z5, z3*z4*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 5*z5 - 2*z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -8, -2]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 +5/2 Da0 
+0 D0 -4 D3 +5 Da0 
+0 D0 -1 D3 +1 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 :   26, 0, 22, 1
D2 = -1/2 D0 -1 D3 +1/2 Da0 :   26, 0, 22, 1
D6 = -1/2 D0 -2 D3 +5/2 Da0 :   264, 0, 202, 30

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-2, 1, 1, 0, 1, 0, 1)
(5, -2, -2, 0, -2, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0, -1/2*D0 - D3 + 1/2*Da0, D3, -1/2*D0 + 1/2*Da0, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 325, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 127)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [0, 2, 4, 5], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5*z6, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 5*z5 - 2*z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4]
intersections of D3^2 with Kaehler cone generators:[0, -4, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D3 +1/2 Da0 
-1/2 D0 -2 D3 +5/2 Da0 
-1/2 D0 +0 D3 +5/2 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 :   26, 0, 22, 1
D2 = -1/2 D0 -1 D3 +1/2 Da0 :   26, 0, 22, 1
D6 = -1/2 D0 -2 D3 +5/2 Da0 :   264, 0, 202, 30

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-2, 1, 1, 0, 1, 0, 1)
(5, -2, -2, 0, -2, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0, -1/2*D0 - D3 + 1/2*Da0, D3, -1/2*D0 + 1/2*Da0, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
-19*D5^2 + 1/2*D3*D6 + 16*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 325, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 127)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +8 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z3 + 5*z5 - 2*z6], 0], [[z3], 3], [[z3 + z5], a0]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -8, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 +5/2 Da0 
+0 D0 +0 D3 +1 Da0 
+0 D0 -4 D3 +5 Da0 
-1/2 D0 +0 D3 +5/2 Da0 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 :   26, 0, 22, 1
D2 = -1/2 D0 -1 D3 +1/2 Da0 :   26, 0, 22, 1
D6 = -1/2 D0 -2 D3 +5/2 Da0 :   264, 0, 202, 30

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-2, 1, 1, 0, 1, 0, 1)
(5, -2, -2, 0, -2, 1, 0)
(1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D3 D3 + 17/2 Da0 Da0

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0, -1/2*D0 - D3 + 1/2*Da0, D3, -1/2*D0 + 1/2*Da0, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0]

The 2nd Chern class in toric basis:
12/5*D3*D6 + 42/5*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0
-D3 + Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 330, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 131)
The Euler characteristic is -256
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 2, 6], [1, 2, 4, 6], [2, 3, 5, 6], [1, 2, 3, 4], [2, 3, 4, 5], [1, 4, 5, 6], [0, 1, 3, 6], [1, 3, 4, 5], [2, 4, 5, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z4, z1*z2*z5, z3*z4*z6, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +72 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + 2*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, -4]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 
+0 D0 -3/2 D4 +7/2 Da0 
+0 D0 -1/2 D4 +1/2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D4 +7/6 Da0 :   271, 0, 207, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0]

The 2nd Chern class in toric basis:
-9*D5^2 + 4*D4*D6 + 21*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0
-1/2*D4 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 330, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 131)
The Euler characteristic is -256
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z0*z5, z0*z4, z1*z2*z3*z6, z1*z2*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +72 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + 2*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -12]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 
+0 D0 +0 D4 +1 Da0 
-2/3 D0 +0 D4 +7/3 Da0 
+0 D0 -3/2 D4 +7/2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D4 +7/6 Da0 :   271, 0, 207, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D4 D4 + 11/6 Da0 Da0

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0]

The 2nd Chern class in toric basis:
46/7*D4*D6 + 120/7*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0
-1/2*D4 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 330, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 131)
The Euler characteristic is -256
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 2, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 3, 4], [1, 3, 4, 5], [2, 4, 5, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z1*z2*z3, z1*z2*z5, z3*z4*z6, z0*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +72 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + 2*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 
-2/3 D0 -1 D4 +4/3 Da0 
+0 D0 -1/2 D4 +1/2 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D4 +7/6 Da0 :   271, 0, 207, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0]

The 2nd Chern class in toric basis:
-4*D4^2 + 40*D5^2 + 10*D4*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0
-1/2*D4 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 330, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 131)
The Euler characteristic is -256
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 2, 3, 5], [0, 1, 3, 5], [0, 1, 2, 5], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z0*z4, z1*z2*z3, z0*z5*z6, z1*z2*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +72 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + 2*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 
-2/3 D0 +0 D4 +1/3 Da0 
-2/3 D0 +0 D4 +7/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D4 +7/6 Da0 :   271, 0, 207, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0]

The 2nd Chern class in toric basis:
-37*D5^2 - 4*D4*D6 + 33*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0
-1/2*D4 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 330, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(3, 131)
The Euler characteristic is -256
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 4, 5], [0, 2, 3, 5], [0, 1, 3, 5], [0, 1, 2, 6], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z1*z2*z3, z1*z2*z5, z0*z5*z6, z0*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +72 Da0 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6], 0], [[z4], 4], [[z4 + 2*z5], a0]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-6, -3, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 
-1/3 D0 -1/2 D4 +7/6 Da0 
-2/3 D0 -1 D4 +4/3 Da0 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D4 +7/6 Da0 :   271, 0, 207, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-3, 1, 1, 2, 0, 0, 1)
(7, -2, -2, -4, 0, 1, 0)
(2, -1, -1, -1, 1, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0]

The 2nd Chern class in toric basis:
-6*D4*D5 - 37*D5^2 + 2*D4*D6 + 33*D5*D6 - 6*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0
-1/2*D4 + 1/2*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 334, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 4, -1)
3:  (-1, 3, -2, 0)
4:  (1, -1, 0, 0)
5:  (-1, -1, 2, 0)
6:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(3, 165)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 -1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D0 +1 D1 +4 D2 -2 D3 +2 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 5]

The triangulation is [[0, 2, 4, 6], [0, 1, 3, 5], [0, 2, 4, 5], [1, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 4, 5], [0, 2, 3, 5], [1, 2, 3, 6], [0, 2, 3, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D5 D5 D5  +18 Da0 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/4*z6], 3], [[z5], 5], [[z4], a0]]

The divisors D3 and D5 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0]
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D5 +1/3 Da0 
-1 D3 +0 D5 +1 Da0 
+0 D3 +0 D5 +1 Da0 

Irred. toric divisors meeting both D3 and D5 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D5 +1/3 Da0 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D5 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D5 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, 1, 1, -3, 0, 0, 12)
(-1, -1, -1, 0, 0, 3, 0)
(1, 1, 1, 3, 6, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D5 D5 + 16/3 Da0 Da0

Toric divisors in our base:
[-1/3*D3 - 1/3*D5 + 1/3*Da0, -1/3*D3 - 1/3*D5 + 1/3*Da0, -1/3*D3 - 1/3*D5 + 1/3*Da0, D3, Da0, D5, -4*D3 + 2*Da0]

The 2nd Chern class in toric basis:
1/6*D4*D5 - 2/3*D5^2 + 11/4*D4*D6 - 1/24*D6^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D5 + 1/3*Da0
D5
Da0

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 335, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 1, 2, 0)
4:  (0, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(3, 165)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D6 = 0 
 -1 D0 -1 D1 +2 D2 +2 D3 -1 D4 -1 D5 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 6]

The triangulation is [[0, 2, 4, 6], [0, 1, 3, 5], [0, 2, 4, 5], [1, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 4, 5], [0, 2, 3, 5], [1, 2, 3, 6], [0, 2, 3, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z5*z6, z0*z1*z2]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D6 D6 D6  +18 Da0 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[1/2*z4 + 1/2*z5], a0]]

The divisors D4 and D6 are small:
intersections of D4^2 with Kaehler cone generators:[0, -9, -3]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3]

The generators of the Kaehler cone are: 
+0 D4 +0 D6 +1 Da0 
-1 D4 +0 D6 +2 Da0 
-1/3 D4 -1/3 D6 +1/3 Da0 

Irred. toric divisors meeting both D4 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2
D1 = -1/3 D4 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, -1, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 6, 0)
(-1, -1, -1, 3, 6, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D6 D6 + 16/3 Da0 Da0

Toric divisors in our base:
[-1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, Da0, D4, -D4 + 2*Da0, D6]

The 2nd Chern class in toric basis:
2*D4*D5 + 4/3*D5^2 - 1/6*D4*D6 - 2/3*D6^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D6 + 2/3*Da0
Da0
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 337, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, 1, 0)
6:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(3, 165)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 -1 D6 = 0 
 +3 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[1, 2, 5, 6], [0, 2, 3, 6], [0, 1, 3, 4], [0, 2, 5, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 4, 5], [0, 1, 3, 6], [1, 2, 3, 6], [0, 1, 5, 6], [0, 2, 4, 5], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z4*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +18 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-1/2*z4 + z5], 3], [[z6], 6], [[z5], a0]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 
-1 D3 +0 D6 +1 Da0 
+0 D3 +0 D6 +1 Da0 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, -1, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 1, 0)
(1, 1, 1, -3, 6, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 16/3 Da0 Da0

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, -2*D3 + 2*Da0, Da0, D6]

The 2nd Chern class in toric basis:
-1/6*D4^2 + 6*D5^2 - 2/3*D6^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D6 + 2/3*Da0
Da0
-D3 + Da0

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 338, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 4, -1)
3:  (-1, 2, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, 0, 0)
6:  (-1, -1, 2, 0)

The Hodge numbers are (h11, h21)=(3, 165)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +1 D4 -1 D5 -1 D6 = 0 
 +1 D0 +1 D1 +4 D2 -1 D3 -1 D4 +2 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 4, 6]

The triangulation is [[1, 2, 5, 6], [0, 2, 3, 6], [0, 1, 3, 4], [0, 2, 5, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 4, 5], [0, 1, 3, 6], [1, 2, 3, 6], [0, 1, 5, 6], [0, 2, 4, 5], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z4*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +18 Da0 Da0 Da0 

The basis we have constructed is composed of [[[-1/3*z4 + 2/3*z5], 3], [[z6], 6], [[z5], a0]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -9]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 
+0 D3 +0 D6 +1 Da0 
-1 D3 +0 D6 +1 Da0 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(-1, -1, -1, 0, 0, 0, 3)
(1, 1, 1, 6, 0, 9, 0)
(1, 1, 1, -3, 9, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 16/3 Da0 Da0

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, -3*D3 + 2*Da0, Da0, D6]

The 2nd Chern class in toric basis:
-2/27*D4^2 + 152/27*D5^2 + 1/9*D5*D6 - 2/3*D6^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D6 + 2/3*Da0
-D3 + Da0
-3*D3 + 2*Da0

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 344, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, -1, 3, 3)
4:  (-1, 2, -1, -1)
5:  (1, -1, 0, 0)
6:  (-1, -1, 2, 2)

The Hodge numbers are (h11, h21)=(3, 243)
The Euler characteristic is -480
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D0 +1 D1 +2 D2 +3 D3 -1 D4 +2 D6 = 0 
 +1 D0 +2 D1 +1 D2 +3 D3 -1 D4 +2 D6 = 0 

The irreducible and rigid divisors are [0, 6]

The triangulation is [[1, 3, 5, 6], [1, 2, 4, 6], [2, 3, 5, 6], [1, 3, 4, 6], [2, 3, 4, 6], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 4, 5], [1, 3, 4, 5], [0, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z6, z1*z2*z3, z4*z5*z6, z1*z2*z4*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +9 D6 D6 D6  +9 Da0 Da0 Da0 

The basis we have constructed is composed of [[[3*z3 - 1/3*z5 + z6], 0], [[z6], 6], [[3*z3 + z6], a0]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, -1, 0]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D6 +1/3 Da0 
-1 D0 +0 D6 +1 Da0 
+0 D0 +0 D6 +1 Da0 

Irred. toric divisors meeting both D0 and D6 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1/3 D6 +1/3 Da0 :   25, 0, 21, 1
D2 = -1 D0 -1/3 D6 +1/3 Da0 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6]
(1, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 0, 2, 3, 0)
(3, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0-2/3 D6 D6 + 34/3 Da0 Da0

Toric divisors in our base:
[D0, -D0 - 1/3*D6 + 1/3*Da0, -D0 - 1/3*D6 + 1/3*Da0, -1/3*D6 + 1/3*Da0, -2*D0 + 2*Da0, -3*D0 + 3*Da0, D6]

The 2nd Chern class in toric basis:
4/3*D3*D5 + 10/9*D5^2 + 5/9*D5*D6 - 2/3*D6^2

A basis for the lattice of integral divisors in given by:
D6
-D0 + Da0
-1/3*D6 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
97

==> results_arxiv/h11_3_mf.txt <==
{{41,1,3,45,{D2,D3,Da0}, + 10 D2 D2 + 10 D3 D3 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, -3}}},{{{-1, -1, -1}, 23, 0, 19, 1}, {{-1, -1, -1}, 23, 0, 19, 1}, {{-2, -2, -2}, 52, 0, 42, 4}},{-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -2*D2 - 2*D3 - 2*Da0, -3*D2 - Da0, -3*D3 - Da0},10/9*D5^2 + 106/9*D5*D6 + 10/9*D6^2,{{-2, -1, -1}, {-3, 0, -1}, {-1, -1, -1}},{{0, 0, 1}}},{42,1,3,45,{D2,D5,Da0}, + 10 D2 D2 + 10 D5 D5 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 23, 0, 19, 1}, {{-1, -1, 1}, 23, 0, 19, 1}, {{-3, -2, 2}, 23, 0, 21, 0}},{-D2 - D5 + Da0, -D2 - D5 + Da0, D2, -3*D2 - 2*D5 + 2*Da0, -2*D2 + Da0, D5, -3*D5 + Da0},5/2*D4^2 + 187/6*D5*D6 + 23/2*D6^2,{{-1, -1, 1}, {0, 1, 0}, {-2, 0, 1}},{{0, 0, 1}}},{43,1,3,45,{D4,D5,Da0}, + 10 D4 D4 + 10 D5 D5 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 23, 0, 19, 1}, {{-1, -1, 1}, 23, 0, 19, 1}, {{-3, -3, 2}, -6, 4, 8, 0}},{-D4 - D5 + Da0, -D4 - D5 + Da0, -2*D4 + Da0, -2*D5 + Da0, D4, D5, -3*D4 - 3*D5 + 2*Da0},43/6*D4*D6 + 43/6*D5*D6 + 7/2*D6^2,{{-1, -1, 1}, {0, 1, 0}, {1, 0, 0}},{{0, 0, 1}}},{44,1,3,45,{D3,D4,Da0}, + 10 D3 D3 + 10 D4 D4 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 23, 0, 19, 1}, {{-1, -1, 1}, 23, 0, 19, 1}, {{-3, -2, 2}, 23, 0, 21, 0}},{-D3 - D4 + Da0, -D3 - D4 + Da0, -3*D3 - 2*D4 + 2*Da0, D3, D4, -2*D3 + Da0, -3*D4 + Da0},5/2*D5^2 + 187/18*D5*D6 + 10/9*D6^2,{{-1, -1, 1}, {-2, 0, 1}, {0, 1, 0}},{{0, 0, 1}}},{47,1,3,57,{D2,D4,Da0}, + 10 D2 D2  + 4 D4 D4  + 14 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, -3}}},{{{-1, -1, -1}, 24, 0, 20, 1}, {{-1, -1, -1}, 24, 0, 20, 1}, {{-2, -2, -2}, 48, 0, 40, 3}},{-D2 - D4 - Da0, -D2 - D4 - Da0, D2, -D4 - Da0, D4, -2*D2 - 2*D4 - 2*Da0, -3*D2 - Da0},3*D4*D5 + 5/2*D5^2 + 3*D5*D6 - 2*D6^2,{{-2, 0, -1}, {-1, -1, -1}, {0, 1, 0}},{{0, 0, 1}}},{47,2,3,57,{D2,D4,Da0}, + 10 D2 D2 + 4 D4 D4 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, -3}}},{{{-1, -1, -1}, 24, 0, 20, 1}, {{-1, -1, -1}, 24, 0, 20, 1}, {{-2, -2, -2}, 48, 0, 40, 3}},{-D2 - D4 - Da0, -D2 - D4 - Da0, D2, -D4 - Da0, D4, -2*D2 - 2*D4 - 2*Da0, -3*D2 - Da0},D5^2 + 7*D5*D6 - 4*D6^2,{{-2, 0, -1}, {-1, -1, -1}, {0, 1, 0}},{{0, 0, 1}}},{55,1,3,63,{D2,D3,Da0}, + 2 D2 D2  + 10 D3 D3  + 14 Da0 Da0 ,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, -3}}},{{{-1, -1, -1}, 25, 0, 21, 1}, {{-1, -1, -1}, 25, 0, 21, 1}, {{-1, -2, -2}, 71, 0, 57, 6}},{-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 2*Da0, -3*D3 - Da0},2*D5^2 + 8/3*D4*D6 + 7/3*D5*D6 - 4/3*D6^2,{{0, -3, -1}, {-1, -2, -2}, {-1, 0, -1}},{{0, 0, 1}}},{55,2,3,63,{D2,D3,Da0}, + 2 D2 D2 + 10 D3 D3 + 14 Da0 Da0,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, -3}}},{{{-1, -1, -1}, 25, 0, 21, 1}, {{-1, -1, -1}, 25, 0, 21, 1}, {{-1, -2, -2}, 71, 0, 57, 6}},{-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 2*Da0, -3*D3 - Da0},2*D5^2 + 13/3*D5*D6 - 8/3*D6^2,{{0, -3, -1}, {-1, -2, -2}, {-1, 0, -1}},{{0, 0, 1}}},{55,3,3,63,{D2,D3,Da0}, + 2 D2 D2  + 10 D3 D3  + 14 Da0 Da0 ,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, -3}}},{{{-1, -1, -1}, 25, 0, 21, 1}, {{-1, -1, -1}, 25, 0, 21, 1}, {{-1, -2, -2}, 71, 0, 57, 6}},{-D2 - D3 - Da0, -D2 - D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 2*Da0, -3*D3 - Da0},4*D4*D5 - 2*D5^2 + 9*D5*D6 - 4*D6^2,{{0, -3, -1}, {-1, -2, -2}, {-1, 0, -1}},{{0, 0, 1}}},{59,1,3,63,{D3,D4,Da0}, + 10 D3 D3  + 2 D4 D4  + 14 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-3, -1, 2}, 42, 0, 36, 2}},{-D3 - D4 + Da0, -D3 - D4 + Da0, -2*D3 + Da0, D3, D4, -D4 + Da0, -3*D3 - D4 + 2*Da0},-4*D5^2 + 17/9*D4*D6 + 61/9*D5*D6 + 10/9*D6^2,{{-1, 0, 1}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{59,2,3,63,{D3,D4,Da0}, + 10 D3 D3 + 2 D4 D4 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-3, -1, 2}, 42, 0, 36, 2}},{-D3 - D4 + Da0, -D3 - D4 + Da0, -2*D3 + Da0, D3, D4, -D4 + Da0, -3*D3 - D4 + 2*Da0},35/9*D4*D6 + 43/9*D5*D6 + 10/9*D6^2,{{-1, 0, 1}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{59,3,3,63,{D3,D4,Da0}, + 10 D3 D3  + 2 D4 D4  + 14 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-3, -1, 2}, 42, 0, 36, 2}},{-D3 - D4 + Da0, -D3 - D4 + Da0, -2*D3 + Da0, D3, D4, -D4 + Da0, -3*D3 - D4 + 2*Da0},-2/9*D4^2 - 28/9*D5^2 + 19/9*D4*D6 + 19/3*D5*D6 + 10/9*D6^2,{{-1, 0, 1}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{60,1,3,63,{D2,D4,Da0}, + 10 D2 D2  + 2 D4 D4  + 14 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-3, -1, 2}, 42, 0, 36, 2}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -3*D2 - D4 + 2*Da0, -D4 + Da0},17/9*D4*D5 + 10/9*D5^2 + 61/9*D5*D6 - 4*D6^2,{{-1, 0, 1}, {-3, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{60,2,3,63,{D2,D4,Da0}, + 10 D2 D2  + 2 D4 D4  + 14 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-3, -1, 2}, 42, 0, 36, 2}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -3*D2 - D4 + 2*Da0, -D4 + Da0},-2/9*D4^2 + 19/9*D4*D5 + 10/9*D5^2 + 19/3*D5*D6 - 28/9*D6^2,{{-1, 0, 1}, {-3, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{60,3,3,63,{D2,D4,Da0}, + 10 D2 D2 + 2 D4 D4 + 14 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-3, -1, 2}, 42, 0, 36, 2}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -3*D2 - D4 + 2*Da0, -D4 + Da0},10/9*D5^2 + 26/3*D5*D6 - 70/9*D6^2,{{-1, 0, 1}, {-3, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{67,1,3,67,{D3,D4,Da0}, + 4 D3 D3 + 4 D4 D4 + 10 Da0 Da0,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 5}}},{{{-1, -1, 1}, 35, 0, 29, 2}, {{-1, -1, 1}, 35, 0, 29, 2}, {{-1, -1, 1}, 35, 0, 29, 2}},{-D3 - D4 + Da0, -D3 - D4 + Da0, -D3 - D4 + Da0, D3, D4, -2*D3 + Da0, -2*D4 + Da0},D5^2 + 8*D5*D6 + D6^2,{{-1, -1, 1}, {-2, 0, 1}, {0, 1, 0}},{{0, 0, 1}}},{114,1,3,73,{D0,D4,Da0}, + 2 D0 D0 + 4 D4 D4 + 10 Da0 Da0,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 5}}},{{{-1, -1, 1}, 36, 0, 30, 2}, {{-1, -1, 1}, 36, 0, 30, 2}, {{-1, -1, 1}, 36, 0, 30, 2}},{D0, -D0 - D4 + Da0, -D0 - D4 + Da0, -D0 - D4 + Da0, D4, -2*D4 + Da0, -D0 + Da0},D5^2 + 7*D5*D6 + 2*D6^2,{{-1, 0, 1}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{114,2,3,73,{D0,D4,Da0}, + 2 D0 D0  + 4 D4 D4  + 10 Da0 Da0 ,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 5}}},{{{-1, -1, 1}, 36, 0, 30, 2}, {{-1, -1, 1}, 36, 0, 30, 2}, {{-1, -1, 1}, 36, 0, 30, 2}},{D0, -D0 - D4 + Da0, -D0 - D4 + Da0, -D0 - D4 + Da0, D4, -2*D4 + Da0, -D0 + Da0},-4*D4^2 + 2*D5^2 + 6*D5*D6 + 2*D6^2,{{-1, 0, 1}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{117,1,3,73,{D0,D4,Da0},-1/2 D0 D0 + 10 D4 D4 + 7/2 Da0 Da0,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 24}}},{{{-1/2, -2, 1/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2}, 35, 0, 29, 2}, {{-1/2, -1, 1/2}, 35, 0, 29, 2}},{D0, -1/2*D0 - 2*D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -3*D4 + Da0},-2*D5^2 + 52/9*D5*D6 + 10/9*D6^2,{{0, -3, 1}, {-1/2, 0, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{117,2,3,73,{D0,D4,Da0},-1/2 D0 D0  + 10 D4 D4  + 7/2 Da0 Da0 ,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 24}}},{{{-1/2, -2, 1/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2}, 35, 0, 29, 2}, {{-1/2, -1, 1/2}, 35, 0, 29, 2}},{D0, -1/2*D0 - 2*D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -3*D4 + Da0},-8*D4^2 - 2*D5^2 + 4*D5*D6 + 2*D6^2,{{0, -3, 1}, {-1/2, 0, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{155,1,3,77,{D0,D4,Da0},-2/3 D0 D0 + 10 D4 D4 + 8/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 36}}},{{{-1/3, -1, 1/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3}, 24, 0, 20, 1}, {{-2/3, -2, 2/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -2/3*D0 - 2*D4 + 2/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0},-6*D5^2 + 20/3*D5*D6 + 10/9*D6^2,{{0, -3, 1}, {-1/3, 0, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{155,2,3,77,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 36}}},{{{-1/3, -1, 1/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3}, 24, 0, 20, 1}, {{-2/3, -2, 2/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -2/3*D0 - 2*D4 + 2/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0},-8*D4^2 - 6*D5^2 + 4*D5*D6 + 2*D6^2,{{0, -3, 1}, {-1/3, 0, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{178,1,3,81,{D0,D3,Da0}, + 2 D0 D0  + 2 D3 D3  + 14 Da0 Da0 ,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 27, 0, 23, 1}, {{-1, -1, 1}, 27, 0, 23, 1}, {{-1, -1, 2}, 90, 0, 72, 8}},{D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -D0 - D3 + 2*Da0},-4*D5^2 + D3*D6 + 5*D5*D6 + 2*D6^2,{{-1, -1, 2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{178,2,3,81,{D0,D3,Da0}, + 2 D0 D0  + 2 D3 D3  + 14 Da0 Da0 ,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 27, 0, 23, 1}, {{-1, -1, 1}, 27, 0, 23, 1}, {{-1, -1, 2}, 90, 0, 72, 8}},{D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -D0 - D3 + 2*Da0},-4*D5^2 + D3*D6 + 5*D5*D6 + 2*D6^2,{{-1, -1, 2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{178,3,3,81,{D0,D3,Da0}, + 2 D0 D0 + 2 D3 D3 + 14 Da0 Da0,{{{3, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 3, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 3}}},{{{-1, -1, 1}, 27, 0, 23, 1}, {{-1, -1, 1}, 27, 0, 23, 1}, {{-1, -1, 2}, 90, 0, 72, 8}},{D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -D0 - D3 + 2*Da0},3*D3*D6 + 3*D5*D6 + 2*D6^2,{{-1, -1, 2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{192,1,3,85,{D0,D4,Da0},-1/2 D0 D0 + 4 D4 D4 + 7/2 Da0 Da0,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 24}}},{{{-1/2, -1, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -2*D4 + Da0},-2*D5^2 + 6*D5*D6 + D6^2,{{0, -2, 1}, {-1/2, 0, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{192,2,3,85,{D0,D4,Da0},-1/2 D0 D0  + 4 D4 D4  + 7/2 Da0 Da0 ,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 24}}},{{{-1/2, -1, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 - D4 + 1/2*Da0, D4, -1/2*D0 + 1/2*Da0, -2*D4 + Da0},-4*D4^2 - 2*D5^2 + 4*D5*D6 + 2*D6^2,{{0, -2, 1}, {-1/2, 0, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{202,1,3,89,{D0,D5,Da0},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 36}}},{{{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3}, 66, 0, 54, 5}},{D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0},-3/2*D4^2 + 1/6*D5^2 + 4*D5*D6 + 10/3*D6^2,{{0, -2, 1}, {-1/3, 0, 1/3}, {-2/3, -1, 2/3}},{{0, 0, 1}}},{202,2,3,89,{D0,D5,Da0},-2/3 D0 D0 + 4 D5 D5 + 8/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 36}}},{{{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3}, 66, 0, 54, 5}},{D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0},-3/2*D4^2 + 47/12*D5*D6 + 10/3*D6^2,{{0, -2, 1}, {-1/3, 0, 1/3}, {-2/3, -1, 2/3}},{{0, 0, 1}}},{202,3,3,89,{D0,D5,Da0},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 36}}},{{{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3}, 66, 0, 54, 5}},{D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D6 + 10/3*D6^2,{{0, -2, 1}, {-1/3, 0, 1/3}, {-2/3, -1, 2/3}},{{0, 0, 1}}},{202,4,3,89,{D0,D5,Da0},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 36}}},{{{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3}, 66, 0, 54, 5}},{D0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D5 + 2/3*Da0, D5, -2*D5 + Da0},-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D6 + 10/3*D6^2,{{0, -2, 1}, {-1/3, 0, 1/3}, {-2/3, -1, 2/3}},{{0, 0, 1}}},{206,1,3,91,{D2,D4,Da0}, + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 24, 0, 20, 1}, {{-1, -1, 1}, 24, 0, 20, 1}, {{-3, -3, 4}, 190, 0, 146, 21}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0},-26/25*D5^2 + 56/45*D4*D6 + 296/225*D5*D6 + 10/9*D6^2,{{-1, -2, 2}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{206,2,3,91,{D2,D4,Da0}, + 10 D2 D2 + 10 D4 D4 + 22 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 24, 0, 20, 1}, {{-1, -1, 1}, 24, 0, 20, 1}, {{-3, -3, 4}, 190, 0, 146, 21}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0},19/9*D4*D6 + 19/18*D5*D6 + 10/9*D6^2,{{-1, -2, 2}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{206,3,3,91,{D2,D4,Da0}, + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 24, 0, 20, 1}, {{-1, -1, 1}, 24, 0, 20, 1}, {{-3, -3, 4}, 190, 0, 146, 21}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0},-29/9*D4^2 + 46/45*D5^2 + 17/9*D4*D6 + 4/5*D5*D6 + 10/9*D6^2,{{-1, -2, 2}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{206,4,3,91,{D2,D4,Da0}, + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 24, 0, 20, 1}, {{-1, -1, 1}, 24, 0, 20, 1}, {{-3, -3, 4}, 190, 0, 146, 21}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0},-26/9*D5^2 - 8/27*D4*D6 + 16/9*D5*D6 + 10/9*D6^2,{{-1, -2, 2}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{206,5,3,91,{D2,D4,Da0}, + 10 D2 D2  + 10 D4 D4  + 22 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 24, 0, 20, 1}, {{-1, -1, 1}, 24, 0, 20, 1}, {{-3, -3, 4}, 190, 0, 146, 21}},{-D2 - D4 + Da0, -D2 - D4 + Da0, D2, -2*D2 + Da0, D4, -2*D4 + Da0, -3*D2 - 3*D4 + 4*Da0},-31/36*D4*D5 - 26/9*D5^2 + 5/18*D4*D6 + 16/9*D5*D6 + 10/9*D6^2,{{-1, -2, 2}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{208,1,3,93,{D1,D3,Da0}, + 10 D1 D1 -2/3 D3 D3  + 2 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-2, -1/3, 1/3}, 18, 0, 16, 0}, {{-1, -1/3, 1/3}, 35, 0, 29, 2}, {{-1, -1/3, 1/3}, 35, 0, 29, 2}},{-2*D1 - 1/3*D3 + 1/3*Da0, D1, -D1 - 1/3*D3 + 1/3*Da0, D3, -D1 - 1/3*D3 + 1/3*Da0, -3*D1 + Da0, -7/3*D3 + 1/3*Da0},-62*D4^2 + 8*D5^2 + 16/7*D5*D6 + 8/7*D6^2,{{0, -7/3, 1/3}, {-3, 0, 1}, {-1, -1/3, 1/3}},{{0, 0, 1}}},{208,2,3,93,{D1,D3,Da0}, + 10 D1 D1-2/3 D3 D3 + 2 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-2, -1/3, 1/3}, 18, 0, 16, 0}, {{-1, -1/3, 1/3}, 35, 0, 29, 2}, {{-1, -1/3, 1/3}, 35, 0, 29, 2}},{-2*D1 - 1/3*D3 + 1/3*Da0, D1, -D1 - 1/3*D3 + 1/3*Da0, D3, -D1 - 1/3*D3 + 1/3*Da0, -3*D1 + Da0, -7/3*D3 + 1/3*Da0},10/9*D5^2 + 398/147*D5*D6 - 6/49*D6^2,{{0, -7/3, 1/3}, {-3, 0, 1}, {-1, -1/3, 1/3}},{{0, 0, 1}}},{210,1,3,93,{D0,D4,Da0},-2/3 D0 D0 + 10 D4 D4 + 2 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -2, 1/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0},-6*D5^2 + 14/3*D5*D6 + 10/9*D6^2,{{0, -3, 1}, {-1/3, 0, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{210,2,3,93,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -2, 1/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -3*D4 + Da0},-8*D4^2 - 6*D5^2 + 2*D5*D6 + 2*D6^2,{{0, -3, 1}, {-1/3, 0, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{211,1,3,93,{D0,D3,Da0},-2/3 D0 D0  + 10 D3 D3  + 2 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -2, 1/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -3*D3 + Da0},-26*D4^2 + 5/4*D5^2 + 9/4*D5*D6 + 4*D6^2,{{0, -3, 1}, {-4/3, 0, 1/3}, {-1/3, -1, 1/3}},{{0, 0, 1}}},{211,2,3,93,{D0,D3,Da0},-2/3 D0 D0 + 10 D3 D3 + 2 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -2, 1/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -3*D3 + Da0},-3/8*D5^2 + 67/24*D5*D6 + 10/9*D6^2,{{0, -3, 1}, {-4/3, 0, 1/3}, {-1/3, -1, 1/3}},{{0, 0, 1}}},{246,1,3,99,{D2,D3,Da0}, + 10 D2 D2  + 4 D3 D3  + 34 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 14, 0, 12, 0}, {{-2, -1, 2}, 38, 0, 32, 2}, {{-3, -2, 5}, 206, 0, 158, 23}},{-D2 - D3 + Da0, -D2 + Da0, D2, D3, -2*D2 - D3 + 2*Da0, -D3 + Da0, -3*D2 - 2*D3 + 5*Da0},-8/3*D5^2 - 2/3*D4*D6 + 8/9*D5*D6 + 14/9*D6^2,{{-1, -1, 2}, {0, -1, 1}, {-2, -1, 2}},{{0, 0, 1}}},{246,2,3,99,{D2,D3,Da0}, + 10 D2 D2  + 4 D3 D3  + 34 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 14, 0, 12, 0}, {{-2, -1, 2}, 38, 0, 32, 2}, {{-3, -2, 5}, 206, 0, 158, 23}},{-D2 - D3 + Da0, -D2 + Da0, D2, D3, -2*D2 - D3 + 2*Da0, -D3 + Da0, -3*D2 - 2*D3 + 5*Da0},-29/9*D5^2 - 1/2*D4*D6 + 11/9*D5*D6 + 13/9*D6^2,{{-1, -1, 2}, {0, -1, 1}, {-2, -1, 2}},{{0, 0, 1}}},{246,3,3,99,{D2,D3,Da0}, + 10 D2 D2 + 4 D3 D3 + 34 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 14, 0, 12, 0}, {{-2, -1, 2}, 38, 0, 32, 2}, {{-3, -2, 5}, 206, 0, 158, 23}},{-D2 - D3 + Da0, -D2 + Da0, D2, D3, -2*D2 - D3 + 2*Da0, -D3 + Da0, -3*D2 - 2*D3 + 5*Da0},-22/15*D4*D6 - 32/45*D5*D6 + 94/45*D6^2,{{-1, -1, 2}, {0, -1, 1}, {-2, -1, 2}},{{0, 0, 1}}},{257,1,3,103,{D2,D3,Da0}, + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, 4}, 215, 0, 165, 24}},{-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0},-4*D5^2 - 5/6*D4*D6 + 2/3*D5*D6 + 5/3*D6^2,{{-2, -3, 4}, {-1, 0, 1}, {0, -2, 1}},{{0, 0, 1}}},{257,2,3,103,{D2,D3,Da0}, + 4 D2 D2 + 10 D3 D3 + 22 Da0 Da0,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, 4}, 215, 0, 165, 24}},{-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0},-23/6*D4*D6 - 16/3*D5*D6 + 11/3*D6^2,{{-2, -3, 4}, {-1, 0, 1}, {0, -2, 1}},{{0, 0, 1}}},{257,3,3,103,{D2,D3,Da0}, + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, 4}, 215, 0, 165, 24}},{-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0},-11*D4^2 + 7*D5^2 + 12*D4*D6 + 5/2*D5*D6 - 2*D6^2,{{-2, -3, 4}, {-1, 0, 1}, {0, -2, 1}},{{0, 0, 1}}},{257,4,3,103,{D2,D3,Da0}, + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, 4}, 215, 0, 165, 24}},{-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0},-26/9*D5^2 - 5/3*D4*D6 - D5*D6 + 20/9*D6^2,{{-2, -3, 4}, {-1, 0, 1}, {0, -2, 1}},{{0, 0, 1}}},{257,5,3,103,{D2,D3,Da0}, + 4 D2 D2  + 10 D3 D3  + 22 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, 4}, 215, 0, 165, 24}},{-D2 - D3 + Da0, -D2 - D3 + Da0, D2, D3, -2*D3 + Da0, -D2 + Da0, -2*D2 - 3*D3 + 4*Da0},-38/3*D4*D5 - 24*D5^2 + 14/3*D4*D6 + 18*D5*D6 - 2*D6^2,{{-2, -3, 4}, {-1, 0, 1}, {0, -2, 1}},{{0, 0, 1}}},{258,1,3,103,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3}, 37, 0, 31, 2}, {{-1/3, -3, 7/3}, 213, 0, 163, 24}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0},-37*D5^2 - 14/3*D4*D6 + 33*D5*D6 - 6*D6^2,{{-1/3, -3, 7/3}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{258,2,3,103,{D0,D4,Da0},-2/3 D0 D0 + 10 D4 D4 + 22/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3}, 37, 0, 31, 2}, {{-1/3, -3, 7/3}, 213, 0, 163, 24}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0},272/21*D4*D6 + 120/7*D5*D6 - 6*D6^2,{{-1/3, -3, 7/3}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{258,3,3,103,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3}, 37, 0, 31, 2}, {{-1/3, -3, 7/3}, 213, 0, 163, 24}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0},-20*D4^2 - 53*D4*D5 - 37*D5^2 + 24*D4*D6 + 33*D5*D6 - 6*D6^2,{{-1/3, -3, 7/3}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{258,4,3,103,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3}, 37, 0, 31, 2}, {{-1/3, -3, 7/3}, 213, 0, 163, 24}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0},-2*D5^2 + 12*D4*D6 + 18*D5*D6 - 6*D6^2,{{-1/3, -3, 7/3}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{258,5,3,103,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3}, 37, 0, 31, 2}, {{-1/3, -3, 7/3}, 213, 0, 163, 24}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0},-13*D4*D5 - 37*D5^2 + 4*D4*D6 + 33*D5*D6 - 6*D6^2,{{-1/3, -3, 7/3}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{258,6,3,103,{D0,D4,Da0},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 1, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3}, 37, 0, 31, 2}, {{-1/3, -3, 7/3}, 213, 0, 163, 24}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0},-20*D4^2 + 186/5*D5^2 + 24*D4*D6 + 6/5*D5*D6 - 6*D6^2,{{-1/3, -3, 7/3}, {0, -2, 1}, {0, 1, 0}},{{0, 0, 1}}},{261,1,3,105,{D0,D4,Da0}, + 4 D0 D0-2/3 D4 D4 + 2 Da0 Da0,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1, -1/3, 1/3}, 36, 0, 30, 2}, {{-1, -1/3, 1/3}, 36, 0, 30, 2}, {{-1, -1/3, 1/3}, 36, 0, 30, 2}},{D0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, D4, -2*D0 + Da0, -7/3*D4 + 1/3*Da0},D5^2 + 149/49*D5*D6 - 6/49*D6^2,{{-1, -2/3, 2/3}, {-2, 0, 1}, {0, 1, 0}},{{0, 0, 1}}},{261,2,3,105,{D0,D4,Da0}, + 4 D0 D0 -2/3 D4 D4  + 2 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1, -1/3, 1/3}, 36, 0, 30, 2}, {{-1, -1/3, 1/3}, 36, 0, 30, 2}, {{-1, -1/3, 1/3}, 36, 0, 30, 2}},{D0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, -D0 - 1/3*D4 + 1/3*Da0, D4, -2*D0 + Da0, -7/3*D4 + 1/3*Da0},-10*D4^2 + D5^2 + 17/7*D5*D6 + 12/7*D6^2,{{-1, -2/3, 2/3}, {-2, 0, 1}, {0, 1, 0}},{{0, 0, 1}}},{263,1,3,105,{D0,D4,Da0},-1/2 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 288}}},{{{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}},{D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -1/2*D0 + 1/2*Da0, -8/3*D4 + 1/3*Da0},-2*D5^2 + 113/16*D5*D6 - 3/32*D6^2,{{0, -8/3, 1/3}, {-1/2, 0, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{263,2,3,105,{D0,D4,Da0},-1/2 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0 ,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 288}}},{{{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}},{D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -1/2*D0 + 1/2*Da0, -8/3*D4 + 1/3*Da0},-46*D4^2 - 2*D5^2 + 11/4*D5*D6 + 51/8*D6^2,{{0, -8/3, 1/3}, {-1/2, 0, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{266,1,3,105,{D0,D3,Da0},-2/3 D0 D0 -1/2 D3 D3  + 2/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 288}}},{{{-1/3, -1/2, 1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D3 + 1/6*Da0, -1/3*D0 - 1/2*D3 + 1/6*Da0, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0, -2/3*D0 + 1/3*Da0, -1/2*D3 + 1/2*Da0},-4*D4^2 - 1/2*D5^2 + 2*D5*D6 + 2*D6^2,{{0, -1/2, 1/2}, {-2/3, 0, 1/3}, {-1/3, -1/2, 1/6}},{{0, 0, 1}}},{266,2,3,105,{D0,D3,Da0},-2/3 D0 D0-1/2 D3 D3 + 2/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 288}}},{{{-1/3, -1/2, 1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D3 + 1/6*Da0, -1/3*D0 - 1/2*D3 + 1/6*Da0, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0, -2/3*D0 + 1/3*Da0, -1/2*D3 + 1/2*Da0},-3/2*D5^2 + 8*D5*D6 - 2*D6^2,{{0, -1/2, 1/2}, {-2/3, 0, 1/3}, {-1/3, -1/2, 1/6}},{{0, 0, 1}}},{267,1,3,105,{D0,D4,Da0},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -2*D4 + Da0},-4*D4^2 - 6*D5^2 + 2*D5*D6 + 2*D6^2,{{0, -2, 1}, {-1/3, 0, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{267,2,3,105,{D0,D4,Da0},-2/3 D0 D0 + 4 D4 D4 + 2 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 - D4 + 1/3*Da0, D4, -1/3*D0 + 1/3*Da0, -2*D4 + Da0},-6*D5^2 + 5*D5*D6 + D6^2,{{0, -2, 1}, {-1/3, 0, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{268,1,3,105,{D0,D4,Da0},-1/2 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0 ,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 288}}},{{{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}},{D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -5/3*D4 + 1/3*Da0, -1/2*D0 + 1/2*Da0},-19*D4^2 + 33/5*D5^2 + 13/5*D5*D6 - 2*D6^2,{{-1/2, 0, 1/2}, {0, -5/3, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{268,2,3,105,{D0,D4,Da0},-1/2 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 288}}},{{{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6}, 36, 0, 30, 2}},{D0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, -1/2*D0 - 1/3*D4 + 1/6*Da0, D4, -5/3*D4 + 1/3*Da0, -1/2*D0 + 1/2*Da0},-6/25*D5^2 + 179/25*D5*D6 - 2*D6^2,{{-1/2, 0, 1/2}, {0, -5/3, 1/3}, {0, 1, 0}},{{0, 0, 1}}},{269,1,3,105,{D0,D3,Da0},-2/3 D0 D0  + 4 D3 D3  + 2 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -2*D3 + Da0},-4*D4^2 - 1/8*D5^2 + 11/8*D5*D6 + 2*D6^2,{{-2/3, -1, 2/3}, {-4/3, 0, 1/3}, {-1/3, -1, 1/3}},{{0, 0, 1}}},{269,2,3,105,{D0,D3,Da0},-2/3 D0 D0 + 4 D3 D3 + 2 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 63}}},{{{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 - D3 + 1/3*Da0, D3, -1/3*D0 - D3 + 1/3*Da0, -4/3*D0 + 1/3*Da0, -2*D3 + Da0},-3/8*D5^2 + 25/8*D5*D6 + D6^2,{{-2/3, -1, 2/3}, {-4/3, 0, 1/3}, {-1/3, -1, 1/3}},{{0, 0, 1}}},{285,1,3,111,{D2,D4,Da0}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 15, 0, 13, 0}, {{-1, -1, 2}, 56, 0, 46, 4}, {{-2, -2, 5}, 231, 0, 177, 26}},{-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0},-24*D5^2 + 18*D5*D6 - 2*D6^2,{{-2, -2, 5}, {-1, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{285,2,3,111,{D2,D4,Da0}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 15, 0, 13, 0}, {{-1, -1, 2}, 56, 0, 46, 4}, {{-2, -2, 5}, 231, 0, 177, 26}},{-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0},-24*D5^2 + 18*D5*D6 - 2*D6^2,{{-2, -2, 5}, {-1, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{285,3,3,111,{D2,D4,Da0}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 15, 0, 13, 0}, {{-1, -1, 2}, 56, 0, 46, 4}, {{-2, -2, 5}, 231, 0, 177, 26}},{-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0},-4*D4*D5 - 24*D5^2 + 2*D4*D6 + 18*D5*D6 - 2*D6^2,{{-2, -2, 5}, {-1, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{285,4,3,111,{D2,D4,Da0}, + 4 D2 D2 + 4 D4 D4 + 34 Da0 Da0,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 15, 0, 13, 0}, {{-1, -1, 2}, 56, 0, 46, 4}, {{-2, -2, 5}, 231, 0, 177, 26}},{-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0},-18/5*D5*D6 + 14/5*D6^2,{{-2, -2, 5}, {-1, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{285,5,3,111,{D2,D4,Da0}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 1}}},{{{-1, -1, 1}, 15, 0, 13, 0}, {{-1, -1, 2}, 56, 0, 46, 4}, {{-2, -2, 5}, 231, 0, 177, 26}},{-D2 - D4 + Da0, -D2 + Da0, D2, -D4 + Da0, D4, -D2 - D4 + 2*Da0, -2*D2 - 2*D4 + 5*Da0},4*D4*D5 - 4*D5^2 - 2*D4*D6 + 2*D6^2,{{-2, -2, 5}, {-1, -1, 2}, {0, 1, 0}},{{0, 0, 1}}},{305,1,3,115,{D0,D3,Da0}, + 4 D0 D0  + 4 D3 D3  + 22 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 26, 0, 22, 1}, {{-1, -1, 1}, 26, 0, 22, 1}, {{-2, -2, 4}, 240, 0, 184, 27}},{D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -2*D0 - 2*D3 + 4*Da0},-4*D5^2 + 1/2*D3*D6 + 5/2*D5*D6 + D6^2,{{-1, -1, 2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{305,2,3,115,{D0,D3,Da0}, + 4 D0 D0  + 4 D3 D3  + 22 Da0 Da0 ,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 26, 0, 22, 1}, {{-1, -1, 1}, 26, 0, 22, 1}, {{-2, -2, 4}, 240, 0, 184, 27}},{D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -2*D0 - 2*D3 + 4*Da0},-4*D5^2 + 1/2*D3*D6 + 5/2*D5*D6 + D6^2,{{-1, -1, 2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{305,3,3,115,{D0,D3,Da0}, + 4 D0 D0 + 4 D3 D3 + 22 Da0 Da0,{{{2, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 2}}},{{{-1, -1, 1}, 26, 0, 22, 1}, {{-1, -1, 1}, 26, 0, 22, 1}, {{-2, -2, 4}, 240, 0, 184, 27}},{D0, -D0 - D3 + Da0, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da0, -2*D0 - 2*D3 + 4*Da0},3/2*D3*D6 + 3/2*D5*D6 + D6^2,{{-1, -1, 2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{307,1,3,115,{D0,D4,Da0},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3}, 38, 0, 32, 2}, {{-1/3, -2, 7/3}, 238, 0, 182, 27}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0},-37*D5^2 + 1/2*D4*D6 + 33*D5*D6 - 6*D6^2,{{-1/3, -2, 7/3}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{307,2,3,115,{D0,D4,Da0},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3}, 38, 0, 32, 2}, {{-1/3, -2, 7/3}, 238, 0, 182, 27}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0},-44*D5^2 + 36*D5*D6 - 6*D6^2,{{-1/3, -2, 7/3}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{307,3,3,115,{D0,D4,Da0},-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1/3, -1, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3}, 38, 0, 32, 2}, {{-1/3, -2, 7/3}, 238, 0, 182, 27}},{D0, -1/3*D0 - D4 + 1/3*Da0, -1/3*D0 + 1/3*Da0, -2/3*D0 - D4 + 2/3*Da0, D4, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0},22/7*D4*D6 + 120/7*D5*D6 - 6*D6^2,{{-1/3, -2, 7/3}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{309,1,3,115,{D2,D3,Da0}, + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 5/2}, 239, 0, 183, 27}},{-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0},-19/4*D5^2 - 5/6*D4*D6 + 13/12*D5*D6 + 5/3*D6^2,{{-3, -1/2, 5/2}, {0, -1/2, 1/2}, {-2, 0, 1}},{{0, 0, 1}}},{309,2,3,115,{D2,D3,Da0}, + 10 D2 D2-1/2 D3 D3 + 17/2 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 5/2}, 239, 0, 183, 27}},{-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0},-98/15*D4*D6 - 112/15*D5*D6 + 82/15*D6^2,{{-3, -1/2, 5/2}, {0, -1/2, 1/2}, {-2, 0, 1}},{{0, 0, 1}}},{309,3,3,115,{D2,D3,Da0}, + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 5/2}, 239, 0, 183, 27}},{-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0},-11*D4^2 - 2*D5^2 + 12*D4*D6 + 2*D5*D6 - 2*D6^2,{{-3, -1/2, 5/2}, {0, -1/2, 1/2}, {-2, 0, 1}},{{0, 0, 1}}},{309,4,3,115,{D2,D3,Da0}, + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 5/2}, 239, 0, 183, 27}},{-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0},-22/3*D4*D5 - 13*D5^2 + 14/3*D4*D6 + 13*D5*D6 - 2*D6^2,{{-3, -1/2, 5/2}, {0, -1/2, 1/2}, {-2, 0, 1}},{{0, 0, 1}}},{309,5,3,115,{D2,D3,Da0}, + 10 D2 D2 -1/2 D3 D3  + 17/2 Da0 Da0 ,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 5/2}, 239, 0, 183, 27}},{-D2 - 1/2*D3 + 1/2*Da0, -D2 - 1/2*D3 + 1/2*Da0, D2, D3, -2*D2 + Da0, -1/2*D3 + 1/2*Da0, -3*D2 - 1/2*D3 + 5/2*Da0},-29/9*D5^2 - 8/3*D4*D6 - 5/3*D5*D6 + 26/9*D6^2,{{-3, -1/2, 5/2}, {0, -1/2, 1/2}, {-2, 0, 1}},{{0, 0, 1}}},{325,1,3,127,{D0,D3,Da0},-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0 ,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1/2, -1, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, 1/2}, 26, 0, 22, 1}, {{-1/2, -2, 5/2}, 264, 0, 202, 30}},{D0, -1/2*D0 - D3 + 1/2*Da0, -1/2*D0 - D3 + 1/2*Da0, D3, -1/2*D0 + 1/2*Da0, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0},-24*D5^2 + 18*D5*D6 - 2*D6^2,{{-1/2, -2, 5/2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{325,2,3,127,{D0,D3,Da0},-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0 ,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1/2, -1, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, 1/2}, 26, 0, 22, 1}, {{-1/2, -2, 5/2}, 264, 0, 202, 30}},{D0, -1/2*D0 - D3 + 1/2*Da0, -1/2*D0 - D3 + 1/2*Da0, D3, -1/2*D0 + 1/2*Da0, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0},-19*D5^2 + 1/2*D3*D6 + 16*D5*D6 - 2*D6^2,{{-1/2, -2, 5/2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{325,3,3,127,{D0,D3,Da0},-1/2 D0 D0 + 4 D3 D3 + 17/2 Da0 Da0,{{{8, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 2, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 8}}},{{{-1/2, -1, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, 1/2}, 26, 0, 22, 1}, {{-1/2, -2, 5/2}, 264, 0, 202, 30}},{D0, -1/2*D0 - D3 + 1/2*Da0, -1/2*D0 - D3 + 1/2*Da0, D3, -1/2*D0 + 1/2*Da0, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0},12/5*D3*D6 + 42/5*D5*D6 - 2*D6^2,{{-1/2, -2, 5/2}, {0, -1, 1}, {0, 1, 0}},{{0, 0, 1}}},{330,1,3,131,{D0,D4,Da0},-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 72}}},{{{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6}, 271, 0, 207, 31}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0},-9*D5^2 + 4*D4*D6 + 21*D5*D6 - 6*D6^2,{{-1/3, -1/2, 7/6}, {0, -1/2, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{330,2,3,131,{D0,D4,Da0},-2/3 D0 D0-1/2 D4 D4 + 11/6 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 72}}},{{{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6}, 271, 0, 207, 31}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0},46/7*D4*D6 + 120/7*D5*D6 - 6*D6^2,{{-1/3, -1/2, 7/6}, {0, -1/2, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{330,3,3,131,{D0,D4,Da0},-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 72}}},{{{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6}, 271, 0, 207, 31}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0},-4*D4^2 + 40*D5^2 + 10*D4*D6 - 6*D6^2,{{-1/3, -1/2, 7/6}, {0, -1/2, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{330,4,3,131,{D0,D4,Da0},-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 72}}},{{{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6}, 271, 0, 207, 31}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0},-37*D5^2 - 4*D4*D6 + 33*D5*D6 - 6*D6^2,{{-1/3, -1/2, 7/6}, {0, -1/2, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{330,5,3,131,{D0,D4,Da0},-2/3 D0 D0 -1/2 D4 D4  + 11/6 Da0 Da0 ,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 8, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 72}}},{{{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6}, 271, 0, 207, 31}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -1/3*D0 - 1/2*D4 + 1/6*Da0, -2/3*D0 + 1/3*Da0, D4, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0},-6*D4*D5 - 37*D5^2 + 2*D4*D6 + 33*D5*D6 - 6*D6^2,{{-1/3, -1/2, 7/6}, {0, -1/2, 1/2}, {0, 1, 0}},{{0, 0, 1}}},{334,1,3,165,{D3,D5,Da0},-2/3 D3 D3-2/3 D5 D5 + 16/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 18}}},{{{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}},{-1/3*D3 - 1/3*D5 + 1/3*Da0, -1/3*D3 - 1/3*D5 + 1/3*Da0, -1/3*D3 - 1/3*D5 + 1/3*Da0, D3, Da0, D5, -4*D3 + 2*Da0},1/6*D4*D5 - 2/3*D5^2 + 11/4*D4*D6 - 1/24*D6^2,{{-1/3, 2/3, 1/3}, {0, 1, 0}, {0, 0, 1}},{{0, 0, 1}}},{335,1,3,165,{D4,D6,Da0},-2/3 D4 D4-2/3 D6 D6 + 16/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 18}}},{{{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}},{-1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, Da0, D4, -D4 + 2*Da0, D6},2*D4*D5 + 4/3*D5^2 - 1/6*D4*D6 - 2/3*D6^2,{{1/3, 1/3, 2/3}, {0, 0, 1}, {1, 0, 0}},{{0, 0, 1}}},{337,1,3,165,{D3,D6,Da0},-2/3 D3 D3-2/3 D6 D6 + 16/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 18}}},{{{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}},{-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, -2*D3 + 2*Da0, Da0, D6},-1/6*D4^2 + 6*D5^2 - 2/3*D6^2,{{-2/3, 1/3, 2/3}, {0, 0, 1}, {-1, 0, 1}},{{0, 0, 1}}},{338,1,3,165,{D3,D6,Da0},-2/3 D3 D3-2/3 D6 D6 + 16/3 Da0 Da0,{{{9, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 18}}},{{{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3}, 36, 0, 30, 2}},{-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, -3*D3 + 2*Da0, Da0, D6},-2/27*D4^2 + 152/27*D5^2 + 1/9*D5*D6 - 2/3*D6^2,{{-2/3, 1/3, 2/3}, {-1, 0, 1}, {-3, 0, 2}},{{0, 0, 1}}},{344,1,3,243,{D0,D6,Da0}, + 10 D0 D0-2/3 D6 D6 + 34/3 Da0 Da0,{{{1, 0, 0}, {0, 0, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 9, 0}, {0, 0, 0}}, {{0, 0, 0}, {0, 0, 0}, {0, 0, 9}}},{{{-1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -D0 - 1/3*D6 + 1/3*Da0, -D0 - 1/3*D6 + 1/3*Da0, -1/3*D6 + 1/3*Da0, -2*D0 + 2*Da0, -3*D0 + 3*Da0, D6},4/3*D3*D5 + 10/9*D5^2 + 5/9*D5*D6 - 2/3*D6^2,{{0, 1, 0}, {-1, 0, 1}, {0, -1/3, 1/3}},{{0, 0, 1}}}}

==> results_arxiv/h11_4_1_human.txt <==


This is geometry ID # 363, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 3, 5], [1, 2, 4, 5], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z1*z7, z0*z6, z1*z6, z2*z3*z4*z5, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  +3 Da0 Da0 Da0  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0  -5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0, 0, -4]
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
-1/2 D0 +0 D6 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   24, 0, 22, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D6 D6 + 23/2 Da0 Da0 + 5/2 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 3*D5^2 + 35*D6*D7 + 13*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 363, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [1, 2, 3, 5], [2, 4, 5, 7], [0, 1, 4, 5], [0, 1, 3, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z5*z6, z0*z7, z1*z7, z1*z6, z1*z3*z4, z2*z3*z4, z0*z2*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  +3 Da0 Da0 Da0  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0  -5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -8]
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D6 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
-1 D0 -3 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   24, 0, 22, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D6 D6  + 23/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 6*D4*D5 - 6*D6^2 + 24*D6*D7 + 10*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 363, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 6, 7], [2, 3, 6, 7], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [0, 1, 4, 5], [2, 3, 5, 7], [2, 3, 4, 6], [1, 2, 3, 5], [1, 2, 4, 5], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z5*z6, z0*z7, z1*z7, z0*z6, z1*z6, z1*z3*z4, z0*z2*z5, z2*z3*z4*z5, z2*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  +3 Da0 Da0 Da0  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0  -5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4, -8, 0, -4]
intersections of D6^2 with Kaehler cone generators:[0, -1, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D6 +1/2 Da0 +1/2 Da1 
+0 D0 -1 D6 +1 Da0 +0 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
-1 D0 -3 D6 +2 Da0 +1 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
-1/2 D0 +0 D6 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   24, 0, 22, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D6 D6  + 23/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 6*D4*D5 + 26*D6*D7 + 10*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 7], [0, 3, 4, 5], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 7], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z0*z6, z1*z6, z1*z3*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D5 +1/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +9/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0  + 43/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 + 6*D5*D7 + 8*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 7], [0, 3, 4, 5], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 7], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z0*z6, z1*z6, z1*z3*z4, z2*z3*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +24 Da0 Da0 Da0  -6 Da1 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-1 D5 +0 D6 +0 Da0 +1 Da1 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +4 Da1 
-3 D5 +0 D6 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D6 are [3, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   -6, 4, 8, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5  + 10 D6 D6 -22/3 Da0 Da0 -64/3 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 + 6*D5*D7 + 8*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 7], [0, 3, 4, 5], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 7], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z0*z6, z1*z6, z1*z3*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D6 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D6 +1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
-1/2 D0 +0 D6 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D6 D6  + 7/2 Da0 Da0  + 43/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 + 6*D5*D7 + 8*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 2, 4, 6], [0, 1, 3, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z1*z6, z1*z3*z4, z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -1, -3, -1]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
-1/2 D0 -1 D5 +1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0  + 43/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 - 6*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 2, 4, 6], [0, 1, 3, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z1*z6, z1*z3*z4, z2*z3*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +24 Da0 Da0 Da0  -6 Da1 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -1, -3, -1]
intersections of D6^2 with Kaehler cone generators:[0, -1, -1, -3, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D6 +0 Da0 +1 Da1 
+0 D5 -1 D6 +0 Da0 +1 Da1 
-1 D5 -1 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +4 Da1 
-1 D5 +0 D6 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D6 are [3, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   -6, 4, 8, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5  + 10 D6 D6 -22/3 Da0 Da0 -64/3 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 - 6*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 2, 4, 6], [0, 1, 3, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z1*z6, z1*z3*z4, z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]
intersections of D6^2 with Kaehler cone generators:[0, -1, -1, -3, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D6 +1/2 Da0 +3/2 Da1 
-1/2 D0 -1 D6 +1/2 Da0 +3/2 Da1 
-1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
-1/2 D0 +0 D6 +1/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D6 D6  + 7/2 Da0 Da0  + 43/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 - 6*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 5], [0, 2, 3, 4], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 3, 7], [2, 3, 4, 6], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z0*z6, z1*z6, z1*z3*z4*z7, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -2, -2, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +9/2 Da1 
+0 D0 -2 D5 +1 Da0 +3 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +3 Da1 
-1/2 D0 +0 D5 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D5 D5 + 7/2 Da0 Da0 + 43/6 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 8*D5*D7 + 8*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 5], [0, 2, 3, 4], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 3, 7], [2, 3, 4, 6], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z0*z6, z1*z6, z1*z3*z4*z7, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [5, 6, 0] , 3 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +24 Da0 Da0 Da0  -6 Da1 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -2, -2, 0, 0, 0]
intersections of D6^2 with Kaehler cone generators:[0, -3, 0, 0, -2, -2, 0, -3]

The generators of the Kaehler cone are: 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +4 Da1 
-3 D5 +0 D6 +1 Da0 +4 Da1 
-2 D5 +0 D6 +1 Da0 +3 Da1 
-2 D5 -2 D6 +1 Da0 +3 Da1 
+0 D5 -2 D6 +1 Da0 +3 Da1 
+0 D5 +0 D6 +1 Da0 +3 Da1 
+0 D5 -3 D6 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D6 are [3, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   -6, 4, 8, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5 + 10 D6 D6-22/3 Da0 Da0-64/3 Da0 Da1

Toric divisors in our base:
[Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2*D4^2 + 8*D5*D7 + 8*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 5], [0, 2, 3, 4], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 3, 7], [2, 3, 4, 6], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z0*z6, z1*z6, z1*z3*z4*z7, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0, 0, -4]
intersections of D6^2 with Kaehler cone generators:[0, -3, 0, 0, -2, -2, 0, -3]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D6 +1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
-1/2 D0 +0 D6 +3/2 Da0 +3/2 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +3 Da1 
+0 D0 +0 D6 +1 Da0 +3 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +9/2 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D6 D6 + 7/2 Da0 Da0 + 43/6 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 8*D5*D7 + 8*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 4

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 7], [3, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [1, 2, 3, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [1, 3, 4, 5], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z1*z6, z2*z3*z4, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D5 +1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0  + 43/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D6^2 + 8*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 4

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 7], [3, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [1, 2, 3, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [1, 3, 4, 5], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z1*z6, z2*z3*z4, z1*z3*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +24 Da0 Da0 Da0  -6 Da1 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D5 -1 D6 +0 Da0 +1 Da1 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +4 Da1 
+0 D5 -3 D6 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D6 are [3, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   -6, 4, 8, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5  + 10 D6 D6 -22/3 Da0 Da0 -64/3 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D6^2 + 8*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 364, triangulation 4

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 7], [3, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [1, 2, 3, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [1, 3, 4, 5], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z1*z6, z2*z3*z4, z1*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D6 D6 D6  -3 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D6 +1/2 Da0 +3/2 Da1 
-1/2 D0 +0 D6 +1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +3/2 Da1 
-1/2 D0 -3 D6 +3/2 Da0 +9/2 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -2 D6 +1/2 Da0 +3/2 Da1 :   18, 0, 16, 0
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D6 D6  + 7/2 Da0 Da0  + 43/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D6^2 + 8*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 365, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 3, 4, 5], [1, 4, 6, 7], [0, 1, 4, 5], [0, 2, 3, 6], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z2*z7, z1*z3*z4, z2*z3*z4, z0*z1*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +3 Da0 Da0 Da0  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0  -5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -1, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
-1 D0 -3 D5 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   24, 0, 22, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 23/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 - 6*D5^2 + 6*D4*D6 + 8*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 365, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[0, 3, 4, 6], [1, 4, 6, 7], [0, 2, 3, 6], [1, 2, 4, 6], [3, 4, 6, 7], [3, 4, 5, 7], [1, 3, 5, 7], [0, 1, 3, 4], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 3, 6, 7], [1, 3, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z5*z6, z2*z7, z2*z5, z0*z1*z6, z2*z3*z4, z1*z3*z4*z6, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +3 Da0 Da0 Da0  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0  -5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -1, -3, 0, -3]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +3/2 Da0 +3/2 Da1 
-1 D0 -3 D5 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   24, 0, 22, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 23/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 6*D4*D6 + 26/3*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 365, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 2, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, -1, 0)
4:  (1, -1, -1, -1)
5:  (1, 0, -1, -1)
6:  (1, 0, -1, 1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 44)
The Euler characteristic is -80
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D0 +2 D1 +2 D2 -1 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 1, 0, 2, 6]

The triangulation is [[3, 4, 5, 7], [1, 3, 6, 7], [0, 1, 3, 4], [1, 2, 4, 6], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 3, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z2*z7, z0*z6, z1*z3*z4*z7, z1*z3*z4*z6, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +3 Da0 Da0 Da0  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0  -5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -1, -3, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 
-1/2 D0 -3 D5 +3/2 Da0 +3/2 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
-1/2 D0 +0 D5 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -2 D5 +1/2 Da0 +3/2 Da1 :   24, 0, 22, 0
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 1, -1, 0, 0, 0, 1, 0)
(1, -1, 1, 0, 0, 1, 0, 0)
(-2, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D5 D5 + 23/2 Da0 Da0 + 5/2 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4^2 + 3*D6^2 + 35/3*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 386, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 2, 0, 0)
4:  (3, -2, -1, -1)
5:  (-1, 0, 0, 1)
6:  (-1, 1, 0, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1]

The triangulation is [[1, 4, 5, 7], [1, 2, 4, 7], [0, 2, 5, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 5, 7], [0, 4, 5, 6], [0, 2, 4, 6], [2, 3, 4, 7], [2, 3, 4, 6], [4, 5, 6, 7], [1, 2, 4, 5], [0, 2, 4, 5], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z1, z1*z3, z1*z6, z3*z5, z0*z7, z0*z3, z2*z4*z5*z7, z2*z4*z6*z7, z2*z4*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [2, 4, 5, 6, 7]
Out of the 3 elements from [0, 1, 3] , 3 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D1 D1 D1  -4 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 - 1/2*z6], 0], [[1/2*z4 - 1/2*z5 - 1/2*z7], 1], [[-z4 + 1/2*z6 + 1/2*z7], a0], [[-z4 + z5], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[0, -2, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D1 -1 Da0 +0 Da1 
-1 D0 -1 D1 -1 Da0 -1 Da1 
+0 D0 -1 D1 -1 Da0 -1 Da1 
-1 D0 +0 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D0 and D1 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1 D1 -1 Da0 -1 Da1 :   44, 0, 36, 3
D4 = -1 D0 -1 D1 -1 Da0 -1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D1 -1 Da0 +0 Da1 :   4, 1, 6, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, -1, 0, 0, 0, 2, 0, 0)
(1, 1, 2, 2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D1 D1 + 14 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -D0 - D1 - Da0 - Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1]

The 2nd Chern class in toric basis:
D6^2 + 14*D5*D7 + 11*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2*D1 - Da0 - Da1
-2*D0 - D1 - Da0 - Da1
-D0 - D1 - Da0
-D0 - D1 - Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 388, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 2, 0, 0)
4:  (3, -2, -1, -1)
5:  (-1, 0, 0, 1)
6:  (-1, 1, 0, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [1, 2, 4, 7], [0, 2, 5, 6], [2, 3, 5, 6], [3, 4, 5, 6], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 2, 4, 5], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z1*z3, z0*z7, z6*z7, z0*z1, z1*z6, z2*z3*z4*z5, z2*z4*z5*z7, z2*z4*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [2, 4, 5, 6, 7]
Out of the 3 elements from [0, 1, 3] , 3 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D1 D1 D1  +4 Da0 Da0 Da0  -4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 - 1/2*z6], 0], [[1/2*z4 - 1/2*z5 - 1/2*z7], 1], [[-z4 + 1/2*z6 + 1/2*z7], a0], [[-z4 + z5], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D1 -1 Da0 -1 Da1 
+0 D0 -1 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 +0 Da0 -1 Da1 
-1 D0 +0 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D0 and D1 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1 D1 -1 Da0 -1 Da1 :   44, 0, 36, 3
D4 = -1 D0 -1 D1 -1 Da0 -1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D1 -1 Da0 +0 Da1 :   8, 1, 10, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, -1, 0, 0, 0, 2, 0, 0)
(1, 1, 2, 2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D1 D1 + 6 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -D0 - D1 - Da0 - Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 - 1/2*D6^2 + 14*D5*D7 - 15/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2*D1 - Da0 - Da1
-2*D0 - D1 - Da0 - Da1
-D0 - D1 - Da0
-D0 - D1 - Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 390, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 4)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (3, -1, -1, -2)
5:  (-1, 0, 0, 1)
6:  (-1, 0, 0, 2)
7:  (-1, 0, 0, 3)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D2 -1 D4 = 0 
 +4 D1 -2 D4 +1 D5 +2 D6 +3 D7 = 0 

The irreducible and rigid divisors are [0, 1]

The triangulation is [[0, 2, 4, 5], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 3, 4], [1, 2, 3, 7], [0, 3, 4, 5], [2, 4, 5, 6], [3, 4, 5, 6], [2, 4, 6, 7], [0, 2, 3, 5]]

The SR-ideal is generated by [z0*z1, z0*z6, z0*z7, z1*z5, z5*z7, z1*z6, z2*z3*z4*z5, z2*z3*z4*z7, z2*z3*z4*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [2, 3, 4, 5, 7]
Out of the 3 elements from [0, 1, 6] , 3 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D1 D1 D1  +4 Da0 Da0 Da0  -8 Da1 Da0 Da0  +12 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 3/4*z5 - 1/2*z6 - 1/4*z7], 0], [[1/2*z4 - 1/4*z5 - 1/2*z6 - 3/4*z7], 1], [[-z4 + 1/2*z5 + 1/2*z7], a0], [[z6], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, 0, -2, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D1 -2 Da0 -1 Da1 
-1 D0 +0 D1 -2 Da0 -1 Da1 
+0 D0 -1 D1 -2 Da0 -1 Da1 
+0 D0 +0 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 -2 Da0 -1 Da1 

Irred. toric divisors meeting both D0 and D1 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1 D1 -2 Da0 -1 Da1 :   44, 0, 36, 3
D3 = -1 D0 -1 D1 -2 Da0 -1 Da1 :   44, 0, 36, 3
D4 = -1 D0 -1 D1 -2 Da0 -1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -3, 0, 0, 0, 0, 0, 4)
(-1, -1, 0, 0, 0, 0, 2, 0)
(-3, -1, 0, 0, 0, 4, 0, 0)
(1, 1, 2, 2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D1 D1 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[D0, D1, -D0 - D1 - 2*Da0 - Da1, -D0 - D1 - 2*Da0 - Da1, -D0 - D1 - 2*Da0 - Da1, -2*D0 - Da0 - Da1, Da1, -2*D1 - Da0 - Da1]

The 2nd Chern class in toric basis:
D5^2 + 6*D6^2 + 26*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - D1 - 2*Da0 - Da1
Da1
-2*D0 - Da0 - Da1
-D0 - D1 - 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 392, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -1, -2)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +3 D1 +1 D3 -2 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[2, 4, 6, 7], [1, 2, 4, 7], [0, 2, 5, 6], [1, 2, 3, 4], [1, 2, 5, 7], [1, 2, 3, 5], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 7], [1, 3, 4, 5], [4, 5, 6, 7], [2, 5, 6, 7], [0, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z6, z3*z6, z0*z7, z3*z7, z0*z1, z0*z3, z2*z4*z5*z6, z2*z4*z5*z7, z1*z2*z4*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 3 elements from [0, 3, 7] , 3 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  -8 Da0 Da0 Da0  -12 Da1 Da0 Da0  -16 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z3 + 1/3*z5 - 2/3*z6 - 1/3*z7], 0], [[z3], 3], [[-4/3*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[-2*z3 - 2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 -2 Da0 +1 Da1 
+0 D0 -1 D3 -1 Da0 +0 Da1 
-1 D0 +0 D3 -1 Da0 +0 Da1 
-1 D0 -1 D3 -1 Da0 +0 Da1 
+0 D0 +0 D3 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D0 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -2 D3 -1 Da0 +0 Da1 :   22, 0, 20, 0
D4 = -1 D0 -1 D3 -1 Da0 +0 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D3 -1 Da0 +0 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 3, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D3 D3 + 10 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[D0, -D3 - 2*Da0 + Da1, -D0 - 2*D3 - Da0, D3, -D0 - D3 - Da0, -D0 - D3 - Da0, -2*D0 - 2*Da0 + Da1, 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5^2 + 10*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - Da0
-2*D0 - 2*Da0 + Da1
-D0 - D3 - Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 393, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -1, -2)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +3 D1 +1 D3 -2 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 4, 5, 7], [0, 3, 4, 6], [0, 4, 5, 6], [4, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 6], [3, 5, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [0, 2, 3, 5], [1, 3, 4, 5], [0, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z1*z2, z1*z6, z0*z7, z2*z7, z2*z6, z3*z4*z5*z7, z0*z3*z4*z5, z3*z4*z5*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 7]
Out of the 3 elements from [1, 2, 6] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  -4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/3*z3 + 2/3*z5 - 1/3*z6 - 2/3*z7], 1], [[-z3 + z5], 2], [[2/3*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 -1 Da0 +0 Da1 
+0 D1 -1 D2 -2 Da0 +1 Da1 
-1 D1 -1 D2 -2 Da0 +1 Da1 
-1 D1 +0 D2 -2 Da0 +1 Da1 
+0 D1 +0 D2 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D1 are [3, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D1 -2 D2 -2 Da0 +1 Da1 :   22, 0, 20, 0
D4 = -1 D1 -1 D2 -2 Da0 +1 Da1 :   44, 0, 36, 3
D5 = -1 D1 -1 D2 -2 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 3, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D2 D2-26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D2 - Da0, D1, D2, -D1 - 2*D2 - 2*Da0 + Da1, -D1 - D2 - 2*Da0 + Da1, -D1 - D2 - 2*Da0 + Da1, Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
4*D5^2 + 2*D6^2 + 10*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D2 - 3*Da0 + 2*Da1
Da1
-D1 - D2 - 2*Da0 + Da1
-D1 - 2*D2 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 394, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -1, -2)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +3 D1 +1 D3 -2 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[0, 2, 4, 5], [4, 5, 6, 7], [0, 2, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 7], [2, 3, 4, 7], [2, 3, 5, 7], [1, 3, 4, 5], [2, 5, 6, 7], [2, 4, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z0*z3, z0*z7, z1*z2, z1*z6, z3*z6, z2*z4*z5*z6, z2*z4*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [2, 3, 4, 5, 6, 7]
Out of the 2 elements from [0, 1] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D1 D1 D1  +4 Da0 Da0 Da0  +12 Da1 Da0 Da0  +32 Da1 Da1 Da0  +80 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z3 + 1/3*z5 - 2/3*z6 - 1/3*z7], 0], [[-1/3*z3 + 2/3*z5 - 1/3*z6 - 2/3*z7], 1], [[2/3*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[2*z3 - 2*z5 + z6], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -2, -2, 0]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D1 -2 Da0 +1 Da1 
+0 D0 -1 D1 -3 Da0 +1 Da1 
-1 D0 -1 D1 -3 Da0 +1 Da1 
-1 D0 +0 D1 -3 Da0 +1 Da1 
+0 D0 +0 D1 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D1 -3 Da0 +1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D1 -3 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 3, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D1 D1 + 34 Da0 Da0-14 Da0 Da1

Toric divisors in our base:
[D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
D6^2 + 10*D5*D7 + 4*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - 2*D1 - 5*Da0 + 2*Da1
-2*D0 - 2*Da0 + Da1
-D0 - D1 - 3*Da0 + Da1
-D1 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 395, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -1, -2)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +3 D1 +1 D3 -2 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 4, 5, 7], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 5], [1, 3, 4, 7], [0, 4, 5, 6], [0, 2, 4, 6], [3, 5, 6, 7], [2, 3, 4, 6], [0, 2, 4, 5], [2, 3, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z1, z1*z2, z1*z6, z0*z7, z2*z7, z0*z3, z3*z4*z5*z7, z2*z4*z5*z6, z3*z4*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [2, 3, 4, 5, 6, 7]
Out of the 2 elements from [0, 1] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D1 D1 D1  -4 Da1 Da1 Da0  -28 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z3 + 1/3*z5 - 2/3*z6 - 1/3*z7], 0], [[-1/3*z3 + 2/3*z5 - 1/3*z6 - 2/3*z7], 1], [[2/3*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[2*z3 - 2*z5 + z6], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D0 -1 D1 -3 Da0 +1 Da1 
-1 D0 +0 D1 -3 Da0 +1 Da1 
+0 D0 +0 D1 -1 Da0 +0 Da1 
+0 D0 +0 D1 -3 Da0 +1 Da1 
+0 D0 -1 D1 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D1 -3 Da0 +1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D1 -3 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 3, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D1 D1-38 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
10*D5*D6 - 4*D6^2 + 4*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - 2*D1 - 5*Da0 + 2*Da1
-2*D0 - 2*Da0 + Da1
-D0 - D1 - 3*Da0 + Da1
-D1 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 397, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (1, -1, 0, 0)
5:  (3, 3, -1, -1)
6:  (-1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +3 D5 -1 D7 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 -1 D5 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [1, 2, 4, 7], [0, 2, 5, 6], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 5, 7], [2, 4, 5, 7], [0, 2, 5, 7], [1, 2, 3, 6], [0, 1, 2, 6], [0, 1, 5, 6], [1, 4, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z3*z7, z6*z7, z3*z4, z4*z6, z0*z1*z2*z5, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 5, 6, 7]
Out of the 3 elements from [3, 4, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D4 D4 D4  +7 Da0 Da0 Da0  +10 Da1 Da0 Da0  +12 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 1/2*z6 + 1/2*z7], 3], [[z4], 4], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 - 2*z5 + z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +2 Da0 -1 Da1 
+0 D3 -1 D4 +1 Da0 -1 Da1 
-1 D3 -1 D4 +1 Da0 -1 Da1 
-1 D3 +0 D4 +1 Da0 -1 Da1 
+0 D3 +0 D4 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D4 +1 Da0 -1 Da1 :   35, 0, 29, 2
D2 = -1 D3 -1 D4 +1 Da0 -1 Da1 :   35, 0, 29, 2
D5 = -1 D3 -1 D4 +1 Da0 -1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(1, 1, 1, 0, 0, 1, 0, 0)
(0, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D4 D4-28 Da0 Da0 + 17 Da0 Da1

Toric divisors in our base:
[-Da0, -D3 - D4 + Da0 - Da1, -D3 - D4 + Da0 - Da1, D3, D4, -D3 - D4 + Da0 - Da1, -2*D3 + 2*Da0 - Da1, -2*D4 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 - 1/2*D6^2 + 5*D5*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + 2*Da0 - Da1
-2*D3 + 2*Da0 - Da1
-D3 - D4 + Da0 - Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 400, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 1, 3, -1)
5:  (2, -1, -1, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 -1 D5 +1 D7 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [2, 3, 0]

The triangulation is [[0, 1, 3, 5], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [1, 4, 6, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 6, 7], [0, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 7], [0, 2, 4, 6], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z2*z3, z3*z4, z2*z7, z0*z1*z4, z0*z1*z7, z3*z5*z6, z5*z6*z7, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +1 D3 D3 D3  +3 Da1 Da0 Da0  +9 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + 3/2*z5 - 1/2*z6 - z7], 2], [[-z4 + z5 - z7], 3], [[z4 - 3/2*z5 + 1/2*z6 + z7], a0], [[-z4 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -3, -2, -2, -3]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 +0 Da1 
-1 D2 -3 D3 -4 Da0 +1 Da1 
-1 D2 -2 D3 -3 Da0 +1 Da1 
+0 D2 -2 D3 -3 Da0 +1 Da1 
+0 D2 -3 D3 -4 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D2 -2 D3 -3 Da0 +1 Da1 :   62, 0, 50, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(0, -1, -1, 0, 0, 0, 2, 0)
(-2, 1, 3, 2, 0, 2, 0, 0)
(2, 0, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2  + 10 D3 D3  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D2 - D3 - Da0, -D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 3*Da0 + Da1, -D2 - Da0 + Da1, -3*D3 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
20/3*D4*D6 - 20/3*D5*D6 + 2*D6^2 + 29/3*D5*D7 + 10/3*D6*D7 - 16/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 - 2*Da0 + Da1
-D2 - D3 - 2*Da0 + Da1
-D2 - 2*D3 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 400, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 1, 3, -1)
5:  (2, -1, -1, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 -1 D5 +1 D7 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [2, 3, 0]

The triangulation is [[0, 1, 3, 7], [1, 4, 5, 7], [0, 2, 5, 6], [1, 3, 5, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [0, 1, 3, 5], [1, 4, 5, 6], [0, 1, 4, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z2, z2*z3, z3*z4, z3*z6, z2*z7, z6*z7, z0*z1*z5*z7, z0*z1*z4*z5, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +1 D3 D3 D3  +3 Da1 Da0 Da0  +9 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + 3/2*z5 - 1/2*z6 - z7], 2], [[-z4 + z5 - z7], 3], [[z4 - 3/2*z5 + 1/2*z6 + z7], a0], [[-z4 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -1, -2, 0, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -2 Da0 +1 Da1 
+0 D2 -1 D3 -2 Da0 +1 Da1 
-1 D2 -2 D3 -3 Da0 +1 Da1 
-1 D2 +0 D3 -3 Da0 +1 Da1 
+0 D2 -2 D3 -3 Da0 +1 Da1 
+0 D2 +0 D3 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D2 -2 D3 -3 Da0 +1 Da1 :   62, 0, 50, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(0, -1, -1, 0, 0, 0, 2, 0)
(-2, 1, 3, 2, 0, 2, 0, 0)
(2, 0, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 10 D3 D3 + 26 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[-D2 - D3 - Da0, -D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 3*Da0 + Da1, -D2 - Da0 + Da1, -3*D3 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
2*D6^2 + 29/3*D5*D7 - 16/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 - 2*Da0 + Da1
-D2 - D3 - 2*Da0 + Da1
-D2 - 2*D3 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 400, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 1, 3, -1)
5:  (2, -1, -1, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 -1 D5 +1 D7 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [2, 3, 0]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 1, 6, 7], [0, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 7], [1, 4, 5, 6], [0, 2, 4, 6], [0, 2, 4, 5], [2, 4, 5, 6], [0, 1, 5, 6], [1, 4, 5, 7], [0, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z2*z3, z3*z4, z3*z6, z2*z7, z0*z1*z4, z5*z6*z7, z0*z1*z5*z7, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +1 D3 D3 D3  +3 Da1 Da0 Da0  +9 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + 3/2*z5 - 1/2*z6 - z7], 2], [[-z4 + z5 - z7], 3], [[z4 - 3/2*z5 + 1/2*z6 + z7], a0], [[-z4 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, 0, -2, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -2 D3 -3 Da0 +1 Da1 
-1 D2 +0 D3 -3 Da0 +1 Da1 
+0 D2 -2 D3 -3 Da0 +1 Da1 
+0 D2 +0 D3 -1 Da0 +0 Da1 
+0 D2 +0 D3 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D2 -2 D3 -3 Da0 +1 Da1 :   62, 0, 50, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(0, -1, -1, 0, 0, 0, 2, 0)
(-2, 1, 3, 2, 0, 2, 0, 0)
(2, 0, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 10 D3 D3 + 26 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[-D2 - D3 - Da0, -D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 3*Da0 + Da1, -D2 - Da0 + Da1, -3*D3 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
2*D6^2 + 29/3*D5*D7 - 10/3*D6*D7 - 16/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 - 2*Da0 + Da1
-D2 - D3 - 2*Da0 + Da1
-D2 - 2*D3 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 403, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -2, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D5 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 4, 6, 7], [2, 3, 5, 6], [2, 3, 4, 6], [0, 1, 4, 7], [0, 4, 5, 6], [0, 5, 6, 7], [0, 1, 4, 5], [0, 1, 5, 7], [3, 4, 6, 7], [2, 4, 5, 6], [1, 4, 5, 7], [2, 3, 4, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z1*z3, z2*z7, z0*z2, z1*z6, z1*z2, z3*z4*z5*z6, z0*z4*z5*z7, z4*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  -4 Da1 Da1 Da0  -28 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + z5 - z7], 1], [[-z3 + z5 - 1/2*z6 - 1/2*z7], 2], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 -3 Da0 +1 Da1 
-1 D1 -1 D2 -3 Da0 +1 Da1 
+0 D1 +0 D2 -1 Da0 +0 Da1 
+0 D1 -1 D2 -3 Da0 +1 Da1 
+0 D1 +0 D2 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D1 -1 D2 -3 Da0 +1 Da1 :   44, 0, 36, 3
D5 = -1 D1 -1 D2 -3 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D2 D2-38 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -D1 - D2 - 3*Da0 + Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
D6^2 + 14*D5*D7 - 3*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 - 2*Da0 + Da1
-2*D2 - 2*Da0 + Da1
-D1 - D2 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 404, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -2, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D5 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 4, 6], [1, 5, 6, 7], [2, 3, 5, 6], [2, 3, 4, 6], [0, 4, 5, 6], [1, 4, 6, 7], [0, 1, 4, 5], [3, 4, 6, 7], [2, 4, 5, 6], [0, 1, 5, 6], [1, 4, 5, 7], [2, 3, 4, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z1*z3, z0*z7, z2*z7, z0*z2, z1*z2, z3*z4*z5*z6, z4*z5*z6*z7, z1*z4*z5*z6]



The two divisors chosen are [0, 2]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 3, 4, 5, 6]
Out of the 3 elements from [0, 2, 7] , 3 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D2 D2 D2  -4 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[-z3 + z5 - 1/2*z6 - 1/2*z7], 2], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D2 and D0 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D2 +0 Da0 -1 Da1 
-1 D0 -1 D2 +0 Da0 -1 Da1 
+0 D0 -1 D2 +0 Da0 -1 Da1 
+0 D0 +0 D2 -1 Da0 +0 Da1 
+0 D0 +0 D2 +0 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D0 are [4, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D2 +0 Da0 -1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D2 +0 Da0 -1 Da1 :   44, 0, 36, 3
D6 = -2 D0 -2 D2 +0 Da0 -1 Da1 :   0, 3, 10, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D2 D2 + 2 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[D0, -D0 - Da0, D2, -D2 - Da0, -D0 - D2 - Da1, -D0 - D2 - Da1, -2*D0 - 2*D2 - Da1, 2*Da0 - Da1]

The 2nd Chern class in toric basis:
D6^2 + 11*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D2 + Da0 - Da1
-2*D0 - 2*D2 - Da1
-D0 - D2 - Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D0 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 405, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -2, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D5 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [0, 3, 4, 6], [0, 3, 4, 7], [0, 3, 5, 6], [0, 3, 5, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [1, 4, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z7, z6*z7, z0*z2, z1*z2, z1*z6, z0*z3*z4*z5, z3*z4*z5*z6, z0*z4*z5*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  +4 Da0 Da0 Da0  +12 Da1 Da0 Da0  +32 Da1 Da1 Da0  +80 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + z5 - z7], 1], [[-z3 + z5 - 1/2*z6 - 1/2*z7], 2], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 -2 Da0 +1 Da1 
+0 D1 -1 D2 -3 Da0 +1 Da1 
-1 D1 -1 D2 -3 Da0 +1 Da1 
-1 D1 +0 D2 -3 Da0 +1 Da1 
+0 D1 +0 D2 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D1 -1 D2 -3 Da0 +1 Da1 :   44, 0, 36, 3
D5 = -1 D1 -1 D2 -3 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D2 D2 + 34 Da0 Da0-14 Da0 Da1

Toric divisors in our base:
[-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -D1 - D2 - 3*Da0 + Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
6*D5^2 - 1/2*D6^2 + 2*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 - 2*Da0 + Da1
-2*D2 - 2*Da0 + Da1
-D1 - D2 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 406, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -2, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D5 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 4, 6, 7], [1, 4, 5, 7], [1, 5, 6, 7], [2, 4, 6, 7], [0, 4, 5, 6], [0, 1, 4, 5], [2, 3, 4, 7], [2, 3, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [2, 3, 4, 5], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z3, z1*z3, z3*z6, z0*z7, z1*z2, z0*z2, z2*z4*z5*z7, z4*z5*z6*z7, z1*z4*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  -4 Da1 Da1 Da0  -20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 - 2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D3 +1 Da0 -1 Da1 
-1 D0 +0 D3 +1 Da0 -1 Da1 
+0 D0 +0 D3 -1 Da0 +0 Da1 
+0 D0 -1 D3 +1 Da0 -1 Da1 
+0 D0 +0 D3 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D3 and D0 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D3 D3-10 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
D6^2 + 14*D5*D7 - 3*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 - D3 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 407, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -2, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D5 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 4, 5, 7], [3, 4, 5, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 4, 6], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 4, 5], [2, 3, 4, 7], [1, 2, 5, 7], [2, 4, 5, 6], [0, 1, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z3, z0*z7, z6*z7, z0*z3, z3*z6, z0*z2, z1*z2*z4*z5, z1*z4*z5*z6, z2*z4*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 - 2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D0^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +2 Da0 -1 Da1 
-1 D0 +0 D3 +1 Da0 -1 Da1 
-1 D0 -1 D3 +1 Da0 -1 Da1 
+0 D0 +0 D3 +1 Da0 -1 Da1 
+0 D0 -1 D3 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D3 and D0 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   44, 0, 36, 3
D5 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D3 D3-22 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 - 1/2*D6^2 + 2*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 - D3 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 408, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 1, 0, 0)
5:  (3, -1, -2, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D5 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [0, 4, 6, 7], [2, 4, 6, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 5, 6, 7], [0, 1, 4, 5], [2, 3, 4, 7], [0, 1, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z1*z3, z3*z6, z0*z2, z1*z2, z1*z6, z0*z4*z5*z7, z2*z4*z5*z7, z4*z5*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  -4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + z5 - z7], 1], [[z3], 3], [[-z5 + 1/2*z6 + 1/2*z7], a0], [[z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-1 D1 -1 D3 -2 Da0 +1 Da1 
-1 D1 +0 D3 -2 Da0 +1 Da1 
+0 D1 -1 D3 -2 Da0 +1 Da1 
+0 D1 +0 D3 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D1 are [4, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   44, 0, 36, 3
D5 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   44, 0, 36, 3
D7 = -2 D1 -2 D3 -2 Da0 +1 Da1 :   0, 3, 10, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D3 D3-26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 - Da0, D1, -D3 - Da0, D3, -D1 - D3 - 2*Da0 + Da1, -D1 - D3 - 2*Da0 + Da1, Da1, -2*D1 - 2*D3 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
12*D5*D7 - D6*D7 - 5*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - Da0 + Da1
Da1
-D1 - D3 - 2*Da0 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 409, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, 0, 0)
5:  (3, -2, -1, -1)
6:  (-1, 1, 0, 0)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +2 D4 -2 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 1, 2, 7], [2, 4, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 3, 4, 7], [1, 4, 5, 6], [0, 1, 5, 7], [2, 4, 5, 7], [2, 3, 4, 7], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 5, 6], [1, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z4, z6*z7, z3*z5, z3*z6, z1*z2*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +10 Da0 Da0 Da0  +16 Da1 Da0 Da0  +24 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[z3 - z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[0, -2, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 -1 Da1 
-1 D0 +0 D3 +1 Da0 -1 Da1 
-2 D0 -2 D3 +4 Da0 -3 Da1 
-2 D0 +0 D3 +4 Da0 -3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 1, 0, 0, 2)
(-1, 0, 0, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0  + 4 D3 D3 -34 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 - 1/2*D6^2 + D3*D7 + 8*D5*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 409, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, 0, 0)
5:  (3, -2, -1, -1)
6:  (-1, 1, 0, 0)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +2 D4 -2 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 2, 4, 6], [1, 2, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 3, 4, 7], [1, 4, 5, 6], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 5, 6], [1, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z3*z6, z6*z7, z0*z3, z3*z5, z0*z7, z1*z2*z4*z5, z1*z2*z4*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +10 Da0 Da0 Da0  +16 Da1 Da0 Da0  +24 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[z3 - z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 -1 Da1 
-2 D0 -2 D3 +4 Da0 -3 Da1 
+0 D0 +0 D3 +2 Da0 -1 Da1 
-2 D0 +0 D3 +4 Da0 -3 Da1 
+0 D0 -2 D3 +4 Da0 -3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 1, 0, 0, 2)
(-1, 0, 0, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D3 D3-34 Da0 Da0 + 20 Da0 Da1

Toric divisors in our base:
[D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 - 1/2*D6^2 + 8*D5*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 409, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, 0, 0)
5:  (3, -2, -1, -1)
6:  (-1, 1, 0, 0)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +2 D4 -2 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 2, 5, 6], [1, 4, 5, 6], [0, 1, 5, 7], [2, 4, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [0, 1, 2, 6], [1, 3, 4, 6], [0, 1, 2, 7], [0, 2, 5, 7], [1, 3, 4, 7], [2, 4, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z0*z4, z3*z5, z6*z7, z1*z2*z5, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +10 Da0 Da0 Da0  +16 Da1 Da0 Da0  +24 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[z3 - z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-2, 0, -4, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D3 +1 Da0 -1 Da1 
+0 D0 -1 D3 +1 Da0 -1 Da1 
-2 D0 -2 D3 +4 Da0 -3 Da1 
+0 D0 +0 D3 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 1, 0, 0, 2)
(-1, 0, 0, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0  + 4 D3 D3 -34 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 + D5*D6 - D6^2 + 7*D5*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 409, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, 0, 0)
5:  (3, -2, -1, -1)
6:  (-1, 1, 0, 0)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +2 D4 -2 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[2, 4, 5, 6], [0, 2, 5, 6], [2, 3, 4, 6], [1, 2, 5, 7], [1, 3, 4, 7], [0, 1, 2, 5], [2, 4, 5, 7], [1, 2, 3, 6], [1, 4, 5, 6], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 5, 6], [1, 4, 5, 7], [1, 3, 4, 6], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z3*z5, z6*z7, z0*z3, z0*z7, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D3 D3 D3  +10 Da0 Da0 Da0  +16 Da1 Da0 Da0  +24 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[z3 - z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 -1 Da1 
+0 D0 -1 D3 +1 Da0 -1 Da1 
-2 D0 -2 D3 +4 Da0 -3 Da1 
+0 D0 -2 D3 +4 Da0 -3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1
D2 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 1, 0, 0, 2)
(-1, 0, 0, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0  + 4 D3 D3 -34 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
6*D5^2 + D5*D6 - D6^2 + 7*D5*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 412, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 4, 5, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 1, 5, 7], [0, 1, 2, 3], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z3*z5, z3*z6, z2*z4, z2*z5, z0*z1*z2*z7, z0*z1*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D4 D4 D4  -4 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 -1 D4 +1 Da0 +1 Da1 
-1 D3 -1 D4 +1 Da0 +1 Da1 
-1 D3 +0 D4 +1 Da0 +1 Da1 
+0 D3 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -2 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0
D7 = -2 D3 -1 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -2*D3 - D4 + Da0 + Da1]

The 2nd Chern class in toric basis:
9*D4*D7 + 7*D5*D7 + 5*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + Da0 + Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 413, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 5], [4, 5, 6, 7], [0, 2, 3, 7], [2, 4, 6, 7], [0, 3, 5, 7], [0, 1, 2, 5], [1, 2, 3, 5], [2, 3, 5, 7], [0, 2, 4, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [0, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z1*z4, z1*z6, z1*z7, z3*z4, z3*z6, z0*z2*z3*z5, z2*z4*z5*z7, z0*z2*z5*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D6 D6 D6  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 1], [[z6], 6], [[-z4 + z7], a0], [[z4 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D6 +0 Da0 +1 Da1 
-1 D1 +0 D6 +1 Da0 +2 Da1 
-1 D1 -1 D6 +1 Da0 +2 Da1 
+0 D1 +0 D6 +1 Da0 +2 Da1 
+0 D1 -1 D6 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D6 and D1 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -2 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0
D5 = -2 D1 -1 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D6 D6 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D1 + Da0 + Da1, D1, -D1 - 2*D6 + Da0 + 2*Da1, -D1 + Da1, -D6 + Da1, -2*D1 - D6 + Da0 + 2*Da1, D6, -D6 + Da0 + Da1]

The 2nd Chern class in toric basis:
D5^2 + 12*D5*D7 + 2*D6*D7 - 7*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D6 + Da0 + 2*Da1
D6
-2*D1 - D6 + Da0 + 2*Da1
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 414, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 3, 6, 7], [0, 1, 4, 7], [1, 2, 3, 6], [1, 3, 6, 7], [1, 4, 5, 6], [0, 1, 4, 6], [0, 1, 2, 6], [1, 4, 5, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z3*z4, z3*z5, z2*z7, z2*z4, z2*z5, z0*z1*z3*z6, z0*z1*z6*z7, z1*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 2], [[z5], 5], [[-z4 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D5 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-1 D2 +0 D5 +1 Da0 +2 Da1 
-1 D2 -1 D5 +1 Da0 +2 Da1 
+0 D2 -1 D5 +1 Da0 +2 Da1 
+0 D2 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D2 and D5 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -2 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0
D6 = -2 D2 -1 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D2 + Da0 + Da1, -D2 - 2*D5 + Da0 + 2*Da1, D2, -D2 + Da1, -D5 + Da1, D5, -2*D2 - D5 + Da0 + 2*Da1, -D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
D6^2 + 2*D5*D7 + 12*D6*D7 - 7*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D5 + Da0 + 2*Da1
-2*D2 - D5 + Da0 + 2*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 415, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 3, 4, 5], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [0, 2, 4, 5], [2, 3, 4, 7], [2, 3, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z6, z1*z4, z0*z7, z1*z7, z0*z6, z1*z6, z2*z3*z4*z5, z2*z4*z5*z7, z0*z2*z3*z5]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D6 D6 D6  +16 Da0 Da0 Da0  -12 Da1 Da0 Da0  +8 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 1], [[z6], 6], [[-z4 + z7], a0], [[z4 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D6 +1 Da0 +1 Da1 
+0 D1 -1 D6 +1 Da0 +2 Da1 
-1 D1 +0 D6 +1 Da0 +2 Da1 
-1 D1 -1 D6 +1 Da0 +2 Da1 
+0 D1 +0 D6 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D6 and D1 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -2 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0
D5 = -2 D1 -1 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D6 D6-20 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[-D1 + Da0 + Da1, D1, -D1 - 2*D6 + Da0 + 2*Da1, -D1 + Da1, -D6 + Da1, -2*D1 - D6 + Da0 + 2*Da1, D6, -D6 + Da0 + Da1]

The 2nd Chern class in toric basis:
5*D4*D5 + D5^2 + 7*D5*D7 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D6 + Da0 + 2*Da1
D6
-2*D1 - D6 + Da0 + 2*Da1
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 416, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [3, 4, 6, 7], [1, 3, 4, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 3, 4], [2, 3, 4, 6], [1, 2, 3, 6], [1, 4, 5, 7], [0, 1, 2, 3], [0, 2, 3, 4], [1, 5, 6, 7]]

The SR-ideal is generated by [z3*z5, z0*z6, z0*z7, z2*z7, z0*z5, z2*z5, z1*z3*z4*z6, z1*z4*z6*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D5 D5 D5  +4 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], 0], [[z5], 5], [[z5 + z7], a0], [[z5 + z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-2, 0, 0, 0, -2]
intersections of D5^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D5 +1 Da0 +1 Da1 
+0 D0 -1 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
-1 D0 +0 D5 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -2 D5 +1 Da0 +1 Da1 :   22, 0, 20, 0
D4 = -2 D0 -1 D5 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D5 D5 + 14 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[D0, -D0 - 2*D5 + Da0 + Da1, -D0 + Da0, -D0 + Da1, -2*D0 - D5 + Da0 + Da1, D5, -D5 + Da1, -D5 + Da0]

The 2nd Chern class in toric basis:
D4^2 + 5*D6^2 + 12*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D5 + Da0 + Da1
-D5 + Da1
D5
-2*D0 - D5 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 417, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [4, 5, 6, 7], [0, 1, 3, 4], [0, 2, 3, 4], [0, 1, 2, 4], [2, 3, 4, 7], [1, 3, 4, 5], [1, 2, 3, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z6, z0*z5, z0*z7, z1*z7, z0*z6, z1*z6, z2*z3*z4*z5, z2*z4*z5*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D6 D6 D6  +16 Da0 Da0 Da0  -12 Da1 Da0 Da0  +8 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], 0], [[z6], 6], [[-z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D6 +1 Da0 +2 Da1 
-1 D0 -1 D6 +1 Da0 +2 Da1 
-1 D0 +0 D6 +1 Da0 +2 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
+0 D0 +0 D6 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D6 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -2 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0
D4 = -2 D0 -1 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D6 D6-20 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 - 2*D6 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D6 + Da0 + 2*Da1, -D6 + Da1, D6, -D6 + Da0 + Da1]

The 2nd Chern class in toric basis:
D4^2 + 5*D5^2 + 12*D5*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D6 + Da0 + 2*Da1
D6
-D6 + Da1
-2*D0 - D6 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 418, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 4], [4, 5, 6, 7], [1, 2, 4, 6], [3, 4, 6, 7], [3, 4, 5, 7], [1, 3, 4, 5], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 4], [3, 5, 6, 7], [1, 2, 3, 6], [2, 3, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z7, z0*z5, z2*z5, z0*z6, z0*z7, z2*z7, z1*z3*z4*z6, z3*z4*z5*z6, z1*z2*z3*z4]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 6]
Out of the 2 elements from [0, 7] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D7 D7 D7  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], 0], [[z7], 7], [[z5 + z7], a0], [[-z5 + z6], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[0, -2, 0, -2, 0]
intersections of D7^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D7 +1 Da0 +0 Da1 
-1 D0 -1 D7 +2 Da0 +1 Da1 
+0 D0 -1 D7 +2 Da0 +1 Da1 
-1 D0 +0 D7 +2 Da0 +1 Da1 
+0 D0 +0 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D7 are [3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D0 -2 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0
D4 = -2 D0 -1 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D7 D7 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -D0 - 2*D7 + 2*Da0 + Da1, -2*D0 - D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, D7]

The 2nd Chern class in toric basis:
D4^2 + 12*D5*D6 + 5*D6^2 - 14*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D7 + 2*Da0 + Da1
-D7 + Da0 + Da1
-D7 + Da0
-2*D0 - D7 + 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 419, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 3, 6, 7], [0, 1, 5, 7], [1, 2, 3, 6], [1, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 4, 5, 6], [0, 1, 2, 3], [0, 1, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z3*z5, z2*z7, z2*z4, z2*z5, z0*z1*z3*z6, z0*z1*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  -4 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 2], [[z4], 4], [[z4 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +0 Da0 +1 Da1 
+0 D2 -1 D4 +1 Da0 +1 Da1 
-1 D2 -1 D4 +1 Da0 +1 Da1 
+0 D2 +0 D4 +1 Da0 +1 Da1 
-1 D2 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0
D6 = -2 D2 -1 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D4 + Da0 + Da1, -D2 + Da0, D2, -D2 + Da1, D4, -D4 + Da1, -2*D2 - D4 + Da0 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
D6^2 - 2*D5*D7 + 14*D6*D7 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da0 + Da1
-2*D2 - D4 + Da0 + Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 420, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 4, 5], [0, 2, 3, 4], [0, 1, 2, 4], [3, 5, 6, 7], [0, 1, 3, 4], [2, 3, 4, 6], [1, 2, 3, 5], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z1*z7, z2*z7, z0*z6, z1*z6, z2*z3*z4*z5, z3*z4*z5*z6, z1*z2*z3*z4]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 6]
Out of the 2 elements from [0, 7] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D7 D7 D7  -4 Da0 Da0 Da0  +8 Da1 Da0 Da0  -12 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], 0], [[z7], 7], [[z5 + z7], a0], [[-z5 + z6], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -2, 0, -2]

The generators of the Kaehler cone are: 
+0 D0 +0 D7 +1 Da0 +1 Da1 
-1 D0 +0 D7 +2 Da0 +1 Da1 
-1 D0 -1 D7 +2 Da0 +1 Da1 
+0 D0 +0 D7 +2 Da0 +1 Da1 
+0 D0 -1 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D7 are [3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D0 -2 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0
D4 = -2 D0 -1 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D7 D7 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -D0 - 2*D7 + 2*Da0 + Da1, -2*D0 - D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, D7]

The 2nd Chern class in toric basis:
D4^2 + 5*D5^2 + 12*D5*D6 - 14*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D7 + 2*Da0 + Da1
-D7 + Da0 + Da1
-D7 + Da0
-2*D0 - D7 + 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 421, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 4, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 2, 6, 7], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 4, 7], [1, 2, 3, 7], [0, 1, 2, 6], [1, 4, 5, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z3*z4, z3*z5, z3*z6, z2*z4, z2*z5, z0*z1*z2*z7, z0*z1*z6*z7, z1*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[z5], 5], [[-z4 + z6], a0], [[z4 + z5], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -2, 0]
intersections of D3^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D5 +0 Da0 +1 Da1 
-1 D3 +0 D5 +1 Da0 +2 Da1 
-1 D3 -1 D5 +1 Da0 +2 Da1 
+0 D3 -1 D5 +1 Da0 +2 Da1 
+0 D3 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -2 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0
D7 = -2 D3 -1 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -2*D3 - D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
7*D4*D7 + 9*D5*D7 + 5*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D5 + Da0 + 2*Da1
-D5 + Da0 + Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 422, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 6, 7], [2, 3, 5, 7], [1, 2, 3, 5], [2, 5, 6, 7], [0, 4, 5, 6], [0, 1, 2, 3], [0, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z6, z1*z7, z3*z4, z3*z6, z2*z4, z0*z2*z3*z5, z0*z5*z6*z7, z0*z2*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D4 D4 D4  -4 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[z4 + z6], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, -2, 0]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D4 +0 Da0 +1 Da1 
-1 D1 +0 D4 +1 Da0 +1 Da1 
-1 D1 -1 D4 +1 Da0 +1 Da1 
+0 D1 -1 D4 +1 Da0 +1 Da1 
+0 D1 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -2 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0
D5 = -2 D1 -1 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D1 - 2*D4 + Da0 + Da1, D1, -D1 + Da0, -D1 + Da1, D4, -2*D1 - D4 + Da0 + Da1, -D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
D5^2 + 14*D5*D7 - 2*D6*D7 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + Da0 + Da1
-D4 + Da1
-2*D1 - D4 + Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 423, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 1, 2, 3], [0, 3, 5, 7], [0, 4, 5, 6], [1, 2, 3, 6], [0, 1, 3, 5], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 3, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z3*z4, z2*z5, z2*z4, z2*z7, z0*z1*z3*z6, z0*z3*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +4 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 2], [[z4], 4], [[z4 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 +0 Da1 
+0 D2 -1 D4 +1 Da0 +1 Da1 
-1 D2 -1 D4 +1 Da0 +1 Da1 
+0 D2 +0 D4 +1 Da0 +1 Da1 
-1 D2 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0
D6 = -2 D2 -1 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D2 - 2*D4 + Da0 + Da1, -D2 + Da0, D2, -D2 + Da1, D4, -D4 + Da1, -2*D2 - D4 + Da0 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 + 7*D6*D7 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da0 + Da1
-2*D2 - D4 + Da0 + Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 424, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [1, 2, 3, 7], [0, 1, 2, 5], [0, 1, 5, 7], [1, 2, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [0, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z1*z4, z1*z6, z3*z4, z3*z5, z3*z6, z0*z1*z2*z7, z0*z2*z5*z7, z2*z4*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D6 D6 D6  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D3 are small:
intersections of D6^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D3^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +1 Da0 +0 Da1 
-1 D3 +0 D6 +2 Da0 +1 Da1 
-1 D3 -1 D6 +2 Da0 +1 Da1 
+0 D3 +0 D6 +2 Da0 +1 Da1 
+0 D3 -1 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D3 are [2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -2 D6 +2 Da0 +1 Da1 :   22, 0, 20, 0
D7 = -2 D3 -1 D6 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D6 D6 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -2*D3 - D6 + 2*Da0 + Da1]

The 2nd Chern class in toric basis:
7*D4*D7 + 5*D5*D7 + 9*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D6 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 425, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [2, 4, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 6, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 4, 7], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z4, z3*z5, z3*z6, z2*z5, z0*z1*z2*z7, z1*z2*z4*z7, z1*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +16 Da0 Da0 Da0  -12 Da1 Da0 Da0  +8 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[z5], 5], [[-z4 + z6], a0], [[z4 + z5], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D3 -1 D5 +1 Da0 +2 Da1 
+0 D3 -1 D5 +1 Da0 +2 Da1 
+0 D3 +0 D5 +1 Da0 +1 Da1 
+0 D3 +0 D5 +1 Da0 +2 Da1 
-1 D3 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -2 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0
D7 = -2 D3 -1 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D5 D5-20 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -2*D3 - D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
5*D4*D7 + 9*D5*D7 + 7*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D5 + Da0 + 2*Da1
-D5 + Da0 + Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 426, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 4, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 2, 5], [0, 2, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 5, 7], [0, 1, 2, 3], [0, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z6, z3*z4, z3*z5, z3*z6, z2*z4, z0*z1*z2*z7, z0*z5*z6*z7, z0*z2*z5*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D4 D4 D4  +4 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +1 Da0 +0 Da1 
+0 D3 -1 D4 +1 Da0 +1 Da1 
-1 D3 -1 D4 +1 Da0 +1 Da1 
-1 D3 +0 D4 +1 Da0 +1 Da1 
+0 D3 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -2 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0
D7 = -2 D3 -1 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -2*D3 - D4 + Da0 + Da1]

The 2nd Chern class in toric basis:
9*D4*D7 + 5*D5*D7 + 7*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + Da0 + Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 427, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 4, 5, 6], [2, 3, 5, 6], [0, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z4, z0*z7, z1*z7, z2*z7, z1*z6, z3*z4*z5*z6, z0*z2*z3*z5, z0*z3*z5*z6]



The two divisors chosen are [1, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 6]
Out of the 2 elements from [1, 7] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D7 D7 D7  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 1], [[z7], 7], [[z4 + z7], a0], [[-z4 + z6], a1]]

The divisors D1 and D7 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -2, -2, 0]
intersections of D7^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D7 +1 Da0 +0 Da1 
+0 D1 -1 D7 +2 Da0 +1 Da1 
-1 D1 -1 D7 +2 Da0 +1 Da1 
-1 D1 +0 D7 +2 Da0 +1 Da1 
+0 D1 +0 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D7 are [3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D1 -2 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0
D5 = -2 D1 -1 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D7 D7 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 + Da0 + Da1, D1, -D1 + Da0, -D1 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -2*D1 - D7 + 2*Da0 + Da1, -D7 + Da0 + Da1, D7]

The 2nd Chern class in toric basis:
D5^2 + 12*D5*D6 - 7*D6^2 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D7 + 2*Da0 + Da1
-D7 + Da0 + Da1
-2*D1 - D7 + 2*Da0 + Da1
-D7 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 428, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [1, 2, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z6, z3*z4, z3*z5, z3*z6, z0*z1*z2*z7, z1*z2*z4*z7, z2*z4*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D6 D6 D6  -4 Da0 Da0 Da0  +8 Da1 Da0 Da0  -12 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D3 are small:
intersections of D6^2 with Kaehler cone generators:[-2, 0, -2, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D3 -1 D6 +2 Da0 +1 Da1 
-1 D3 +0 D6 +2 Da0 +1 Da1 
+0 D3 -1 D6 +2 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 
+0 D3 +0 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D3 are [2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -2 D6 +2 Da0 +1 Da1 :   22, 0, 20, 0
D7 = -2 D3 -1 D6 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D6 D6 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -2*D3 - D6 + 2*Da0 + Da1]

The 2nd Chern class in toric basis:
5*D4*D7 + 7*D5*D7 + 9*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D6 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 429, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 2, 3, 6], [1, 3, 4, 7], [1, 4, 5, 6], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 4, 6], [0, 1, 2, 6], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z2*z4, z2*z5, z2*z7, z0*z1*z3*z6, z1*z3*z4*z6, z1*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +16 Da0 Da0 Da0  -12 Da1 Da0 Da0  +8 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 2], [[z5], 5], [[-z4 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D5 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -2, -2]
intersections of D5^2 with Kaehler cone generators:[0, -2, 0, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +1 Da0 +1 Da1 
+0 D2 -1 D5 +1 Da0 +2 Da1 
+0 D2 +0 D5 +1 Da0 +2 Da1 
-1 D2 -1 D5 +1 Da0 +2 Da1 
-1 D2 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D2 and D5 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -2 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0
D6 = -2 D2 -1 D5 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5-20 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[-D2 + Da0 + Da1, -D2 - 2*D5 + Da0 + 2*Da1, D2, -D2 + Da1, -D5 + Da1, D5, -2*D2 - D5 + Da0 + 2*Da1, -D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
5*D4*D6 + D6^2 + 7*D6*D7 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D5 + Da0 + 2*Da1
-2*D2 - D5 + Da0 + 2*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 430, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[2, 4, 6, 7], [4, 5, 6, 7], [0, 1, 3, 4], [1, 2, 5, 7], [0, 2, 3, 4], [0, 1, 2, 4], [1, 3, 4, 7], [2, 3, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z6, z1*z6, z3*z6, z0*z7, z0*z5, z3*z5, z1*z2*z4*z7, z2*z4*z5*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D6 D6 D6  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], 0], [[z6], 6], [[-z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, 0, -2]
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D6 +1 Da0 +2 Da1 
-1 D0 -1 D6 +1 Da0 +2 Da1 
+0 D0 +0 D6 +0 Da0 +1 Da1 
+0 D0 +0 D6 +1 Da0 +2 Da1 
+0 D0 -1 D6 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D6 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -2 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0
D4 = -2 D0 -1 D6 +1 Da0 +2 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D6 D6 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 - 2*D6 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D6 + Da0 + 2*Da1, -D6 + Da1, D6, -D6 + Da0 + Da1]

The 2nd Chern class in toric basis:
D4^2 + 12*D5*D7 + 14*D6*D7 + 5*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D6 + Da0 + 2*Da1
D6
-D6 + Da1
-2*D0 - D6 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 431, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [2, 3, 5, 6], [0, 3, 5, 7], [0, 1, 2, 5], [0, 4, 5, 6], [0, 3, 6, 7], [0, 2, 3, 6], [3, 5, 6, 7], [1, 2, 3, 5], [0, 4, 5, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z6, z1*z7, z3*z4, z2*z4, z2*z7, z0*z2*z3*z5, z0*z3*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D4 D4 D4  +4 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[z4 + z6], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D4 +1 Da0 +0 Da1 
+0 D1 -1 D4 +1 Da0 +1 Da1 
-1 D1 -1 D4 +1 Da0 +1 Da1 
-1 D1 +0 D4 +1 Da0 +1 Da1 
+0 D1 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -2 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0
D5 = -2 D1 -1 D4 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 - 2*D4 + Da0 + Da1, D1, -D1 + Da0, -D1 + Da1, D4, -2*D1 - D4 + Da0 + Da1, -D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
D5^2 + 5*D6^2 + 12*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + Da0 + Da1
-D4 + Da1
-2*D1 - D4 + Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 432, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 1, 3, 4], [4, 5, 6, 7], [1, 2, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [2, 3, 4, 7], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [0, 2, 3, 4], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z0*z7, z3*z5, z3*z6, z2*z5, z1*z2*z3*z4, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D5 D5 D5  -4 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], 0], [[z5], 5], [[z5 + z7], a0], [[z5 + z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D5^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D5 +1 Da0 +1 Da1 
+0 D0 -1 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +0 Da0 +1 Da1 
-1 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -2 D5 +1 Da0 +1 Da1 :   22, 0, 20, 0
D4 = -2 D0 -1 D5 +1 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D5 D5 + 6 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[D0, -D0 - 2*D5 + Da0 + Da1, -D0 + Da0, -D0 + Da1, -2*D0 - D5 + Da0 + Da1, D5, -D5 + Da1, -D5 + Da0]

The 2nd Chern class in toric basis:
D4^2 + 14*D5*D7 + 12*D6*D7 + 5*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D5 + Da0 + Da1
-D5 + Da1
D5
-2*D0 - D5 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 433, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 5], [3, 4, 5, 7], [1, 3, 5, 6], [0, 4, 5, 6], [1, 2, 3, 6], [0, 1, 3, 5], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z7, z1*z4, z2*z4, z2*z5, z2*z7, z1*z7, z0*z1*z3*z6, z0*z3*z5*z6, z3*z4*z5*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 6]
Out of the 2 elements from [2, 7] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D7 D7 D7  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 2], [[z7], 7], [[z4 + z7], a0], [[-z4 + z5], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D7 +1 Da0 +0 Da1 
-1 D2 +0 D7 +2 Da0 +1 Da1 
-1 D2 -1 D7 +2 Da0 +1 Da1 
+0 D2 -1 D7 +2 Da0 +1 Da1 
+0 D2 +0 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D7 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D2 -2 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0
D6 = -2 D2 -1 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D7 D7 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, -2*D2 - D7 + 2*Da0 + Da1, D7]

The 2nd Chern class in toric basis:
7*D4*D6 + 5*D5*D6 + D6^2 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D7 + 2*Da0 + Da1
-2*D2 - D7 + 2*Da0 + Da1
-D7 + Da0 + Da1
-D7 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 434, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [3, 5, 6, 7], [0, 1, 3, 4], [1, 4, 5, 6], [1, 2, 3, 6], [1, 3, 4, 5], [3, 4, 5, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z2*z4, z2*z5, z2*z7, z1*z7, z0*z1*z3*z6, z1*z3*z4*z6, z3*z4*z5*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 6]
Out of the 2 elements from [2, 7] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D7 D7 D7  -4 Da0 Da0 Da0  +8 Da1 Da0 Da0  -12 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 2], [[z7], 7], [[z4 + z7], a0], [[-z4 + z5], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D7 +1 Da0 +1 Da1 
-1 D2 +0 D7 +2 Da0 +1 Da1 
-1 D2 -1 D7 +2 Da0 +1 Da1 
+0 D2 -1 D7 +2 Da0 +1 Da1 
+0 D2 +0 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D7 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D2 -2 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0
D6 = -2 D2 -1 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D7 D7 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, -2*D2 - D7 + 2*Da0 + Da1, D7]

The 2nd Chern class in toric basis:
5*D4*D6 + 7*D5*D6 + D6^2 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D7 + 2*Da0 + Da1
-2*D2 - D7 + 2*Da0 + Da1
-D7 + Da0 + Da1
-D7 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 435, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, -1)
4:  (1, -1, 0, 0)
5:  (1, -1, 0, 1)
6:  (1, -1, 1, 0)
7:  (1, 1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D6 -1 D7 = 0 
 +1 D1 -1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [2, 6, 4, 0, 1, 5, 7, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 5], [3, 5, 6, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [2, 3, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z0*z7, z1*z7, z2*z7, z0*z6, z1*z6, z2*z3*z4*z5, z3*z4*z5*z6, z0*z2*z3*z5]



The two divisors chosen are [1, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 6]
Out of the 2 elements from [1, 7] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D7 D7 D7  -4 Da0 Da0 Da0  +8 Da1 Da0 Da0  -12 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 1], [[z7], 7], [[z4 + z7], a0], [[-z4 + z6], a1]]

The divisors D1 and D7 are small:
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -2, 0, -2]

The generators of the Kaehler cone are: 
+0 D1 +0 D7 +1 Da0 +1 Da1 
-1 D1 +0 D7 +2 Da0 +1 Da1 
-1 D1 -1 D7 +2 Da0 +1 Da1 
+0 D1 +0 D7 +2 Da0 +1 Da1 
+0 D1 -1 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D7 are [3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D1 -2 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0
D5 = -2 D1 -1 D7 +2 Da0 +1 Da1 :   22, 0, 20, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 2)
(1, 1, -1, 1, 0, 0, 2, 0)
(1, -1, 1, 1, 0, 2, 0, 0)
(-1, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D7 D7 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D1 + Da0 + Da1, D1, -D1 + Da0, -D1 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -2*D1 - D7 + 2*Da0 + Da1, -D7 + Da0 + Da1, D7]

The 2nd Chern class in toric basis:
5*D4*D5 + D5^2 + 7*D5*D6 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D7 + 2*Da0 + Da1
-D7 + Da0 + Da1
-2*D1 - D7 + 2*Da0 + Da1
-D7 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 437, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (1, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 3, 2]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [4, 5, 6, 7], [0, 1, 2, 3], [1, 4, 6, 7], [1, 3, 6, 7], [0, 2, 5, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z3*z5, z2*z4, z0*z1*z5, z0*z1*z6, z2*z3*z7, z2*z6*z7, z1*z5*z6*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +3 D4 D4 D4  +3 Da0 Da0 Da0  -3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[2/3*z4 + 2/3*z5 - 1/3*z6 + 1/3*z7], 3], [[z4], 4], [[z4 + z7], a0], [[z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-2, -2, 0, -3, -3]

The generators of the Kaehler cone are: 
-2 D3 -1 D4 +1 Da0 +2 Da1 
-2 D3 +0 D4 +1 Da0 +2 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 
-3 D3 +0 D4 +1 Da0 +3 Da1 
-3 D3 -1 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D4 +0 Da0 +1 Da1 :   16, 0, 14, 0
D6 = -3 D3 -1 D4 +1 Da0 +2 Da1 :   33, 0, 29, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 1, 1, 0, 0, 0, 3)
(1, 1, 2, -1, 0, 0, 3, 0)
(1, 1, -1, 2, 0, 3, 0, 0)
(1, -2, 2, 2, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D3 + Da1, -D3 - D4 + Da1, -2*D3 + Da0 + Da1, D3, D4, -D4 + Da1, -3*D3 - D4 + Da0 + 2*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
43/9*D5*D6 + 10/9*D6^2 + 22/3*D4*D7 + 14/9*D5*D7 + 19/9*D6*D7 - 2/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - D4 + Da0 + 2*Da1
-3*D3 - D4 + Da0 + 2*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 437, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (1, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 3, 2]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 6, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 2, 5, 7], [1, 2, 3, 6], [1, 2, 5, 7], [0, 5, 6, 7], [4, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z3*z4, z3*z7, z3*z5, z2*z6*z7, z0*z1*z5, z1*z5*z6*z7, z0*z1*z2*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +3 D4 D4 D4  +3 Da0 Da0 Da0  -3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[2/3*z4 + 2/3*z5 - 1/3*z6 + 1/3*z7], 3], [[z4], 4], [[z4 + z7], a0], [[z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D3^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +0 Da0 +1 Da1 
-2 D3 +0 D4 +1 Da0 +2 Da1 
-2 D3 -1 D4 +1 Da0 +2 Da1 
+0 D3 -1 D4 +1 Da0 +2 Da1 
+0 D3 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D4 +0 Da0 +1 Da1 :   16, 0, 14, 0
D6 = -3 D3 -1 D4 +1 Da0 +2 Da1 :   33, 0, 29, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 1, 1, 0, 0, 0, 3)
(1, 1, 2, -1, 0, 0, 3, 0)
(1, 1, -1, 2, 0, 3, 0, 0)
(1, -2, 2, 2, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D3 + Da1, -D3 - D4 + Da1, -2*D3 + Da0 + Da1, D3, D4, -D4 + Da1, -3*D3 - D4 + Da0 + 2*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
43/9*D5*D6 + 10/9*D6^2 - 52/9*D5*D7 + 52/9*D6*D7 - 35/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - D4 + Da0 + 2*Da1
-3*D3 - D4 + Da0 + 2*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 437, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (1, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 3, 2]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 6, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 5, 7], [0, 5, 6, 7], [1, 2, 3, 6], [0, 1, 2, 5], [4, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z3*z4, z2*z7, z3*z7, z3*z5, z1*z5*z6*z7, z0*z1*z2*z6, z0*z1*z5*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +3 D4 D4 D4  +3 Da0 Da0 Da0  -3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[2/3*z4 + 2/3*z5 - 1/3*z6 + 1/3*z7], 3], [[z4], 4], [[z4 + z7], a0], [[z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, 0, -2, 0, -1, 0]

The generators of the Kaehler cone are: 
-2 D3 -1 D4 +1 Da0 +2 Da1 
+0 D3 -1 D4 +1 Da0 +2 Da1 
-2 D3 +0 D4 +1 Da0 +2 Da1 
+0 D3 +0 D4 +1 Da0 +1 Da1 
-1 D3 +0 D4 +1 Da0 +1 Da1 
+0 D3 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D4 +0 Da0 +1 Da1 :   16, 0, 14, 0
D6 = -3 D3 -1 D4 +1 Da0 +2 Da1 :   33, 0, 29, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 1, 1, 0, 0, 0, 3)
(1, 1, 2, -1, 0, 0, 3, 0)
(1, 1, -1, 2, 0, 3, 0, 0)
(1, -2, 2, 2, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 + 2 D4 D4-12 Da0 Da0 + 14 Da1 Da1

Toric divisors in our base:
[-D3 + Da1, -D3 - D4 + Da1, -2*D3 + Da0 + Da1, D3, D4, -D4 + Da1, -3*D3 - D4 + Da0 + 2*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
43/9*D5*D6 + 10/9*D6^2 - 35/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - D4 + Da0 + 2*Da1
-3*D3 - D4 + Da0 + 2*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 438, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (1, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 1, 6, 7], [0, 1, 3, 6], [0, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [1, 4, 6, 7], [0, 2, 3, 5], [1, 4, 5, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z3*z7, z2*z6, z0*z4, z2*z7, z2*z4, z0*z1*z3*z5, z0*z1*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  -3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[2/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 2], [[z4], 4], [[z4 + z7], a0], [[z4 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-2, -1, 0, 0, -2, 0]

The generators of the Kaehler cone are: 
-2 D2 -1 D4 +1 Da0 +2 Da1 
-1 D2 +0 D4 +1 Da0 +1 Da1 
+0 D2 +0 D4 +1 Da0 +1 Da1 
+0 D2 -1 D4 +1 Da0 +2 Da1 
-2 D2 +0 D4 +1 Da0 +2 Da1 
+0 D2 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D2 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   16, 0, 14, 0
D5 = -3 D2 -1 D4 +1 Da0 +2 Da1 :   33, 0, 29, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 1, 1, 0, 0, 0, 3)
(1, 1, 2, -1, 0, 0, 3, 0)
(1, 1, -1, 2, 0, 3, 0, 0)
(1, -2, 2, 2, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 2 D4 D4-12 Da0 Da0 + 14 Da1 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - D4 + Da1, D2, -2*D2 + Da0 + Da1, D4, -3*D2 - D4 + Da0 + 2*Da1, -D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 86/9*D6^2 - 26/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - D4 + Da0 + 2*Da1
-D4 + Da1
-3*D2 - D4 + Da0 + 2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 438, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (1, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 3, 2]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [4, 5, 6, 7], [0, 1, 2, 3], [1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 5, 7], [0, 3, 5, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z2*z4, z2*z6, z0*z1*z5, z0*z1*z6, z2*z3*z7, z3*z5*z7, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  -3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[2/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 2], [[z4], 4], [[z4 + z7], a0], [[z4 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D2^2 with Kaehler cone generators:[-2, 0, -2, -3, -3]

The generators of the Kaehler cone are: 
-2 D2 -1 D4 +1 Da0 +2 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
-2 D2 +0 D4 +1 Da0 +2 Da1 
-3 D2 -1 D4 +1 Da0 +3 Da1 
-3 D2 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   16, 0, 14, 0
D5 = -3 D2 -1 D4 +1 Da0 +2 Da1 :   33, 0, 29, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 1, 1, 0, 0, 0, 3)
(1, 1, 2, -1, 0, 0, 3, 0)
(1, 1, -1, 2, 0, 3, 0, 0)
(1, -2, 2, 2, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 - D4 + Da1, D2, -2*D2 + Da0 + Da1, D4, -3*D2 - D4 + Da0 + 2*Da1, -D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 86/9*D6^2 + 152/9*D4*D7 + 19/9*D5*D7 + 19/3*D6*D7 - 2/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - D4 + Da0 + 2*Da1
-D4 + Da1
-3*D2 - D4 + Da0 + 2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 438, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 2, -1, 0)
4:  (1, -1, 0, 0)
5:  (1, -1, 1, 0)
6:  (1, 2, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 -1 D6 = 0 

The irreducible and rigid divisors are [4, 1, 3, 2]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [0, 1, 3, 7], [0, 2, 3, 5], [0, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [1, 4, 6, 7], [0, 3, 6, 7], [1, 4, 5, 6], [0, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z2*z6, z2*z7, z0*z4, z2*z4, z0*z1*z6, z3*z5*z7, z0*z1*z3*z5, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  -3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[2/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 2], [[z4], 4], [[z4 + z7], a0], [[z4 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, 0, -3]
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +0 Da0 +1 Da1 
-2 D2 -1 D4 +1 Da0 +2 Da1 
-2 D2 +0 D4 +1 Da0 +2 Da1 
+0 D2 +0 D4 +1 Da0 +2 Da1 
+0 D2 -1 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D2 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   16, 0, 14, 0
D5 = -3 D2 -1 D4 +1 Da0 +2 Da1 :   33, 0, 29, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 1, 1, 0, 0, 0, 3)
(1, 1, 2, -1, 0, 0, 3, 0)
(1, 1, -1, 2, 0, 3, 0, 0)
(1, -2, 2, 2, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 - D4 + Da1, D2, -2*D2 + Da0 + Da1, D4, -3*D2 - D4 + Da0 + 2*Da1, -D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 86/9*D6^2 + 95/9*D5*D7 - 95/9*D6*D7 - 26/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - D4 + Da0 + 2*Da1
-D4 + Da1
-3*D2 - D4 + Da0 + 2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 442, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 6], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 6, 7], [1, 2, 3, 7], [0, 1, 2, 6], [3, 4, 5, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z1*z5, z2*z5, z0*z7, z3*z4*z6*z7, z1*z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D5 D5 D5  -28 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 2*z5 - z6 + z7], 0], [[z5], 5], [[-2*z4 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, -2, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D5 +1 Da0 +3 Da1 
-1 D0 +0 D5 +1 Da0 +3 Da1 
+0 D0 -1 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +0 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D5 +1 Da0 +3 Da1 :   22, 0, 20, 0
D6 = -1 D0 -1 D5 +1 Da0 +3 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D5 D5 + 6 Da0 Da0 + 38 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D0 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D6^2 - 2*D5*D7 + 6*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0 + 2*Da1
-D0 - D5 + Da0 + 3*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 443, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [0, 1, 3, 6], [1, 3, 4, 6], [2, 3, 4, 7], [2, 3, 6, 7], [1, 2, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [3, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z5, z0*z7, z1*z7, z3*z4*z6*z7, z1*z2*z3*z6, z2*z3*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D5 D5 D5  +80 Da0 Da0 Da0  -32 Da1 Da0 Da0  +12 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - z6 + z7], 0], [[z5], 5], [[-2*z4 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D5 +1 Da0 +3 Da1 
-1 D0 +0 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +2 Da1 
+0 D0 -1 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D5 +1 Da0 +3 Da1 :   22, 0, 20, 0
D6 = -1 D0 -1 D5 +1 Da0 +3 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D5 D5-17/2 Da0 Da0-20 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D0 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
2*D4*D6 + 4*D6^2 + 4*D6*D7 - 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0 + 2*Da1
-D0 - D5 + Da0 + 3*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 444, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 5, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [3, 4, 5, 6], [0, 3, 6, 7], [0, 1, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z5, z1*z3, z1*z5, z2*z3, z2*z4, z2*z5, z0*z1*z6*z7, z0*z4*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  -8 Da0 Da0 Da0  +4 Da1 Da0 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + z6 - z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, 0, -2]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 -1 Da0 -1 Da1 
+0 D2 -1 D5 -1 Da0 +0 Da1 
-1 D2 -1 D5 -1 Da0 +0 Da1 
+0 D2 +0 D5 -1 Da0 +0 Da1 
-1 D2 +0 D5 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 -1 Da0 +0 Da1 :   44, 0, 36, 3
D7 = -2 D2 -2 D5 -1 Da0 +0 Da1 :   0, 3, 10, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 8 Da0 Da0 + 2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -D2 - D5 - Da0, -2*D2 - 2*D5 - Da0]

The 2nd Chern class in toric basis:
-2*D4*D7 - 2*D5*D7 + 14*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 - Da0
-D2 - D5 - Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 445, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [4, 5, 6, 7], [3, 4, 5, 7], [3, 4, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [0, 1, 3, 6], [0, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z3, z2*z4, z2*z5, z0*z1*z6*z7, z1*z3*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  -8 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 + z6 - z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, -2, 0, 0, -2]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-1 D2 -1 D5 -1 Da0 +0 Da1 
+0 D2 -1 D5 -1 Da0 +0 Da1 
+0 D2 +0 D5 -1 Da0 +0 Da1 
-1 D2 +0 D5 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 -1 Da0 +0 Da1 :   44, 0, 36, 3
D7 = -2 D2 -2 D5 -1 Da0 +0 Da1 :   0, 3, 10, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 6 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -D2 - D5 - Da0, -2*D2 - 2*D5 - Da0]

The 2nd Chern class in toric basis:
2*D4*D7 + 2*D5*D7 + 10*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 - Da0
-D2 - D5 - Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 446, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 5], [1, 2, 6, 7], [1, 3, 5, 7], [1, 4, 5, 6], [1, 2, 3, 7], [0, 1, 2, 6], [3, 4, 5, 6], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z2*z4, z2*z5, z4*z7, z1*z2*z3*z6, z1*z3*z5*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +2 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 2*z5 - z6 + z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -2, 0, -2, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D4 +1 Da0 +2 Da1 
-1 D0 -1 D4 +1 Da0 +2 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -1 D4 +1 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -2 D4 +1 Da0 +2 Da1 :   22, 0, 20, 0
D3 = -2 D0 -1 D4 +1 Da0 +2 Da1 :   22, 0, 20, 0
D6 = -1 D0 -1 D4 +1 Da0 +2 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D0 D0 + 4 D4 D4 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[D0, -D0 - 2*D4 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D4 + Da0 + 2*Da1, D4, -D4 + Da1, -D0 - D4 + Da0 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
4*D6^2 + 5*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D0 - D4 + Da0 + 2*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 447, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 4, 6], [4, 5, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 4], [0, 5, 6, 7], [0, 2, 4, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z1*z5, z1*z7, z2*z5, z0*z2*z4*z6, z0*z4*z5*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  -16 Da0 Da0 Da0  -12 Da1 Da0 Da0  -8 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + z6], 1], [[-z4 - 2*z5 + 2*z6 - z7], 3], [[z7], a0], [[-z4 - z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D1 -1 D3 -1 Da0 +2 Da1 
+0 D1 -1 D3 -1 Da0 +2 Da1 
+0 D1 +0 D3 -1 Da0 +1 Da1 
+0 D1 +0 D3 -1 Da0 +2 Da1 
-1 D1 +0 D3 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -2 D3 -1 Da0 +2 Da1 :   22, 0, 20, 0
D4 = -2 D1 -1 D3 -1 Da0 +2 Da1 :   22, 0, 20, 0
D6 = -1 D1 -1 D3 -1 Da0 +2 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D3 D3-20 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D1 - 2*D3 - Da0 + 2*Da1, D1, -D1 - Da0 + Da1, D3, -2*D1 - D3 - Da0 + 2*Da1, -D3 - Da0 + Da1, -D1 - D3 - Da0 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
4*D6^2 + 5*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D1 - D3 - Da0 + 2*Da1
-D3 - Da0 + Da1
-2*D1 - D3 - Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 448, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[1, 4, 6, 7], [4, 5, 6, 7], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z5, z2*z4, z3*z7, z2*z5, z2*z3, z0*z1*z6*z7, z0*z4*z6*z7, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D3 D3 D3  -28 Da0 Da0 Da0  +24 Da1 Da0 Da0  -20 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + z6 - z7], 2], [[-z4 - 2*z5 + 2*z6 - z7], 3], [[2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-2, 0, -2, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D3 -2 Da0 -3 Da1 
+0 D2 -1 D3 -2 Da0 -3 Da1 
-1 D2 +0 D3 -2 Da0 -3 Da1 
+0 D2 +0 D3 -1 Da0 -1 Da1 
+0 D2 +0 D3 -2 Da0 -3 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -2 Da0 -3 Da1 :   22, 0, 20, 0
D6 = -1 D2 -1 D3 -2 Da0 -3 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D3 D3-32 Da0 Da0-38 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -D2 - D3 - 2*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D6^2 + 2*D5*D7 + 4*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D3 - 2*Da0 - 3*Da1
-D3 - Da0 - Da1
-D3 - Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 449, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 5, 6, 7], [0, 1, 3, 5], [1, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [3, 4, 5, 6], [1, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z5, z3*z7, z4*z7, z2*z3, z2*z4, z0*z1*z5*z6, z0*z1*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  -16 Da0 Da0 Da0  +4 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + z6 - z7], 2], [[z4], 4], [[-2*z4 - 2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, 0, 0, -2]
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, 0, -2]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 -1 Da0 -2 Da1 
-1 D2 +0 D4 -1 Da0 -1 Da1 
+0 D2 -1 D4 -1 Da0 -1 Da1 
+0 D2 +0 D4 -1 Da0 -1 Da1 
-1 D2 -1 D4 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -2 D4 -1 Da0 -1 Da1 :   22, 0, 20, 0
D6 = -1 D2 -1 D4 -1 Da0 -1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 11/2 Da0 Da0 + 8 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -D2 - D4 - Da0 - Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
2*D4*D6 + 6*D6^2 + 2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D4 - Da0 - Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 450, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 1, 3, 7], [1, 5, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 3, 6, 7], [1, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z3, z4*z7, z2*z5, z2*z4, z0*z1*z6*z7, z1*z3*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  -20 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 + z6 - z7], 2], [[z4], 4], [[-2*z4 - 2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, 0, 0, -2]
intersections of D4^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 -1 Da0 -1 Da1 
-1 D2 -1 D4 -1 Da0 -1 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
+0 D2 +0 D4 -1 Da0 -1 Da1 
-1 D2 +0 D4 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -2 D4 -1 Da0 -1 Da1 :   22, 0, 20, 0
D6 = -1 D2 -1 D4 -1 Da0 -1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 6 Da0 Da0 + 10 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -D2 - D4 - Da0 - Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D6^2 + 2*D5*D7 + 4*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D4 - Da0 - Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 451, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 4, 7], [2, 4, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [0, 3, 4, 6], [0, 3, 4, 7], [0, 2, 6, 7], [0, 1, 2, 4], [3, 4, 5, 6], [0, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z0*z5, z1*z5, z2*z5, z1*z7, z3*z4*z6*z7, z0*z2*z4*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -4 Da0 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + z6], 1], [[z5], 5], [[2*z5 + z7], a0], [[-z4 + z5 + 2*z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D5 -1 Da0 +1 Da1 
-1 D1 +0 D5 +0 Da0 +1 Da1 
-1 D1 -1 D5 +0 Da0 +1 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
+0 D1 -1 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D1 are [4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D5 +0 Da0 +1 Da1 :   22, 0, 20, 0
D6 = -1 D1 -1 D5 +0 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D5 D5-8 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -D1 - D5 + Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D6^2 - 2*D5*D7 + 6*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-D1 - D5 + Da1
D5
-2*D1 - D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 452, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [2, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 3, 4], [0, 1, 2, 4], [3, 4, 5, 6], [2, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z1*z3, z0*z5, z1*z5, z2*z5, z0*z7, z1*z7, z3*z4*z6*z7, z0*z2*z4*z6, z2*z3*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + z6], 1], [[z5], 5], [[2*z5 + z7], a0], [[-z4 + z5 + 2*z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -2, 0, -2]

The generators of the Kaehler cone are: 
+0 D1 +0 D5 +1 Da0 +0 Da1 
+0 D1 -1 D5 +0 Da0 +1 Da1 
-1 D1 -1 D5 +0 Da0 +1 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
-1 D1 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D1 are [4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D5 +0 Da0 +1 Da1 :   22, 0, 20, 0
D6 = -1 D1 -1 D5 +0 Da0 +1 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D5 D5 + 2 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -D1 - D5 + Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 + 8*D6^2 + 2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-D1 - D5 + Da1
D5
-2*D1 - D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 453, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (3, -2, -2, -1)
7:  (-1, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -2 D6 +1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -2 D6 +1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 4, 6], [1, 5, 6, 7], [0, 3, 4, 5], [3, 4, 5, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 4, 5], [1, 4, 5, 6], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z2*z4, z4*z7, z2*z5, z0*z4*z5*z6, z0*z1*z5*z6, z0*z1*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D3 D3 D3  +80 Da0 Da0 Da0  -48 Da1 Da0 Da0  +28 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + z6 - z7], 2], [[-z4 - 2*z5 + 2*z6 - z7], 3], [[2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, 0, -2]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, 0, -2]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 -2 Da1 
+0 D2 -1 D3 -2 Da0 -3 Da1 
-1 D2 +0 D3 -2 Da0 -3 Da1 
+0 D2 +0 D3 -2 Da0 -3 Da1 
-1 D2 -1 D3 -2 Da0 -3 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -2 Da0 -3 Da1 :   22, 0, 20, 0
D6 = -1 D2 -1 D3 -2 Da0 -3 Da1 :   44, 0, 36, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D3 D3 + 23/2 Da0 Da0 + 20 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -D2 - D3 - 2*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D6 + 6*D6^2 + 4*D6*D7 - 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D3 - 2*Da0 - 3*Da1
-D3 - Da0 - Da1
-D3 - Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 489, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 0, 1)
3:  (-1, 1, -1, 1)
4:  (0, 0, 1, -1)
5:  (0, 0, 1, 0)
6:  (0, 0, 2, -1)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 52)
The Euler characteristic is -96
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D3 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +2 D1 +1 D2 +1 D3 -1 D4 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 6, 2, 0, 4]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +6 Da0 Da0 Da0  +9 Da1 Da0 Da0  +13 Da1 Da1 Da0  +17 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, -2, -2, 0, -2, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -2, -2, 0, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D4 -1 D5 +1 Da0 +0 Da1 
-1 D4 +0 D5 +1 Da0 +0 Da1 
-1 D4 -1 D5 +0 Da0 +1 Da1 
+0 D4 -1 D5 +0 Da0 +1 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
+0 D4 -1 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 +0 Da1 :   34, 0, 28, 2
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   27, 0, 25, 0
D7 = -1 D4 -1 D5 +1 Da0 +0 Da1 :   34, 0, 28, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 3, 1, 0, 0, 0, 1)
(1, 1, -2, 0, 0, 0, 1, 0)
(1, 0, -1, 0, 0, 1, 0, 0)
(0, 1, -1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14 Da0 Da0 -4 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + Da1, -D5 - Da0 + Da1, 3*Da0 - 2*Da1, -D4 - D5 + Da0, D4, D5, -2*D4 - 2*D5 + Da1, -D4 - D5 + Da0]

The 2nd Chern class in toric basis:
-3*D6^2 + 4*D4*D7 + 4*D5*D7 + 11*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-D4 - D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 515, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, -1, 1)
6:  (1, -1, 3, -1)
7:  (1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 +1 D7 = 0 
 +1 D1 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 5, 2]

The triangulation is [[0, 2, 3, 6], [0, 1, 2, 5], [0, 2, 6, 7], [1, 4, 6, 7], [0, 4, 5, 7], [1, 3, 4, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 4, 6, 7], [0, 1, 2, 3], [0, 1, 3, 4], [1, 2, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z4, z3*z5, z3*z7, z5*z6, z0*z1*z6, z0*z1*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +8 D2 D2 D2  +1 D5 D5 D5  +13 Da0 Da0 Da0  -10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 2*z6], 2], [[z5], 5], [[-z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -2, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -8, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D2 +0 D5 +0 Da0 +1/2 Da1 
-1 D2 -3 D5 +1 Da0 +2 Da1 
-1/2 D2 -2 D5 +1 Da0 +3/2 Da1 
-1 D2 -6 D5 +2 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D1 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-1, -1, 2, 1, 0, 1, 0, 0)
(0, 0, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 

Toric divisors in our base:
[-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
D5^2 + 3*D4*D6 - 2*D6^2 + 9*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0 + Da1
-1/2*D2 + 1/2*Da1
D5
-2*D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 515, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, -1, 1)
6:  (1, -1, 3, -1)
7:  (1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 +1 D7 = 0 
 +1 D1 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 5, 2]

The triangulation is [[0, 2, 3, 6], [0, 3, 4, 5], [0, 1, 2, 5], [0, 2, 6, 7], [1, 4, 6, 7], [0, 1, 3, 5], [1, 3, 4, 5], [0, 4, 5, 7], [0, 1, 2, 3], [0, 3, 4, 6], [0, 2, 5, 7], [0, 4, 6, 7], [1, 3, 4, 6], [1, 2, 6, 7], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z4, z3*z7, z5*z6, z0*z1*z6, z2*z3*z5, z0*z1*z4, z0*z1*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +8 D2 D2 D2  +1 D5 D5 D5  +13 Da0 Da0 Da0  -10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 2*z6], 2], [[z5], 5], [[-z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, -6, -3]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -8, -8]

The generators of the Kaehler cone are: 
-1/2 D2 +0 D5 +0 Da0 +1/2 Da1 
+0 D2 -2 D5 +0 Da0 +1 Da1 
-1 D2 -6 D5 +2 Da0 +4 Da1 
-1 D2 -3 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D1 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-1, -1, 2, 1, 0, 1, 0, 0)
(0, 0, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 

Toric divisors in our base:
[-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
3*D4*D5 - 2*D5^2 + 3*D4*D6 - 2*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0 + Da1
-1/2*D2 + 1/2*Da1
D5
-2*D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 515, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, -1, 1)
6:  (1, -1, 3, -1)
7:  (1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 +1 D7 = 0 
 +1 D1 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 5, 2]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [0, 2, 3, 6], [0, 4, 6, 7], [1, 3, 4, 6], [0, 1, 3, 4], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 4, 5, 7], [0, 1, 5, 7], [0, 1, 2, 3], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z4, z2*z5, z3*z7, z3*z5, z5*z6, z0*z1*z6, z0*z1*z4*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +8 D2 D2 D2  +1 D5 D5 D5  +13 Da0 Da0 Da0  -10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 2*z6], 2], [[z5], 5], [[-z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -6, 0]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, -8, -4]

The generators of the Kaehler cone are: 
-1/2 D2 +0 D5 +0 Da0 +1/2 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-1/2 D2 -2 D5 +1 Da0 +3/2 Da1 
-1 D2 -6 D5 +2 Da0 +4 Da1 
-1/2 D2 +0 D5 +1 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D1 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-1, -1, 2, 1, 0, 1, 0, 0)
(0, 0, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 

Toric divisors in our base:
[-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
3*D4*D6 - 2*D6^2 + 26/3*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0 + Da1
-1/2*D2 + 1/2*Da1
D5
-2*D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 515, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, -1, 1)
6:  (1, -1, 3, -1)
7:  (1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 +1 D7 = 0 
 +1 D1 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 5, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 1, 6, 7], [0, 4, 6, 7], [1, 3, 4, 6], [0, 1, 3, 4], [0, 1, 5, 7], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 6], [0, 4, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z3*z7, z2*z4, z5*z6, z2*z5, z2*z7, z0*z1*z3*z6, z0*z1*z4*z6, z0*z1*z4*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +8 D2 D2 D2  +1 D5 D5 D5  +13 Da0 Da0 Da0  -10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 2*z6], 2], [[z5], 5], [[-z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -1, -2, -3, -6, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -4, 0, -8, -4]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
+0 D2 +0 D5 +1 Da0 +1 Da1 
+0 D2 -1 D5 +1 Da0 +1 Da1 
-1/2 D2 -2 D5 +1 Da0 +3/2 Da1 
+0 D2 -3 D5 +1 Da0 +2 Da1 
-1 D2 -6 D5 +2 Da0 +4 Da1 
-1/2 D2 +0 D5 +1 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D1 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-1, -1, 2, 1, 0, 1, 0, 0)
(0, 0, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D2 D2 + 10 D5 D5-12 Da0 Da0-13 Da0 Da1

Toric divisors in our base:
[-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
3*D4*D6 - 2*D6^2 + 80/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0 + Da1
-1/2*D2 + 1/2*Da1
D5
-2*D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 515, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, -1, 1)
6:  (1, -1, 3, -1)
7:  (1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 +1 D7 = 0 
 +1 D1 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 5, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 1, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [1, 3, 4, 6], [0, 1, 5, 7], [1, 4, 6, 7], [1, 2, 3, 6], [0, 1, 3, 5], [1, 3, 4, 5], [0, 1, 2, 6], [0, 4, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z7, z2*z4, z5*z6, z2*z5, z2*z7, z0*z1*z4, z0*z1*z3*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +8 D2 D2 D2  +1 D5 D5 D5  +13 Da0 Da0 Da0  -10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 2*z6], 2], [[z5], 5], [[-z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, -6, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, -8, 0]

The generators of the Kaehler cone are: 
+0 D2 -2 D5 +0 Da0 +1 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-1 D2 -6 D5 +2 Da0 +4 Da1 
+0 D2 -3 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D1 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-1, -1, 2, 1, 0, 1, 0, 0)
(0, 0, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 

Toric divisors in our base:
[-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 3*D4*D6 - 2*D6^2 + 8*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0 + Da1
-1/2*D2 + 1/2*Da1
D5
-2*D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 515, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 1, -1, 0)
5:  (1, -1, -1, 1)
6:  (1, -1, 3, -1)
7:  (1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 +1 D7 = 0 
 +1 D1 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 5, 2]

The triangulation is [[0, 1, 2, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 2, 6, 7], [1, 4, 6, 7], [0, 1, 3, 5], [1, 3, 4, 5], [0, 4, 5, 7], [0, 1, 5, 7], [0, 1, 2, 3], [0, 3, 4, 6], [0, 4, 6, 7], [1, 3, 4, 6], [1, 2, 6, 7], [1, 2, 3, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z4, z2*z5, z3*z7, z5*z6, z0*z1*z4, z0*z1*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +8 D2 D2 D2  +1 D5 D5 D5  +13 Da0 Da0 Da0  -10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 2*z6], 2], [[z5], 5], [[-z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -6]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D2 +0 D5 +0 Da0 +1/2 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
+0 D2 -2 D5 +0 Da0 +1 Da1 
-1 D2 -6 D5 +2 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D1 = -1/2 D2 -1 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-1, -1, 2, 1, 0, 1, 0, 0)
(0, 0, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 

Toric divisors in our base:
[-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 3*D4*D6 - 2*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0 + Da1
-1/2*D2 + 1/2*Da1
D5
-2*D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 538, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, 0, 0)
5:  (1, -1, -1, -1)
6:  (1, -1, 1, 0)
7:  (1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 -1 D5 = 0 

The irreducible and rigid divisors are [3, 4, 6, 0, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [2, 4, 5, 7], [0, 2, 3, 5], [1, 2, 3, 4], [0, 1, 2, 5], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z6, z0*z4, z4*z6, z0*z7, z0*z6, z2*z3*z7, z1*z4*z5, z1*z2*z3*z5, z1*z2*z5*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 6, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D6 D6 D6  +22 Da0 Da0 Da0  +8 Da1 Da0 Da0  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z4], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-3, 0, -2, 0, 0, -3]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D6 +1 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1/3 Da1 
+0 D0 -2 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
-1/3 D0 -3 D6 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D6 and D0 are [1, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   24, 0, 20, 1
D2 = -2/3 D0 -2 D6 +2/3 Da0 -1/3 Da1 :   20, 0, 18, 0
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(-3, 1, 2, 1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - 2*D6 + 2/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 10*D5*D7 + 14/3*D6*D7

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 538, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, 0, 0)
5:  (1, -1, -1, -1)
6:  (1, -1, 1, 0)
7:  (1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 56)
The Euler characteristic is -104
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 -1 D5 = 0 

The irreducible and rigid divisors are [3, 4, 6, 0, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 2, 3, 5], [2, 4, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 4], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z0*z4, z4*z6, z0*z7, z2*z3*z7, z1*z4*z5, z1*z2*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 6, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D6 D6 D6  +22 Da0 Da0 Da0  +8 Da1 Da0 Da0  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z4], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1/3 Da1 
+0 D0 -3 D6 +1 Da0 +1 Da1 
-1/3 D0 -3 D6 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D6 and D0 are [1, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   24, 0, 20, 1
D2 = -2/3 D0 -2 D6 +2/3 Da0 -1/3 Da1 :   20, 0, 18, 0
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(-3, 1, 2, 1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - 2*D6 + 2/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 2*D6^2 + 10*D5*D7 + 4*D6*D7

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 545, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (2, -1, -1, 3)
5:  (2, 0, 0, -1)
6:  (0, 0, 0, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 +1 D7 = 0 
 +1 D3 -1 D4 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [3, 4, 6, 7], [3, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 5], [2, 4, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 4], [0, 1, 3, 4], [2, 3, 5, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z1*z6, z5*z6, z1*z7, z1*z5, z0*z2*z3*z4, z2*z3*z4*z6, z2*z3*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 7]
Out of the 3 elements from [1, 5, 6] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +2 D5 D5 D5  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + z6 + 2*z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D5 +2 Da0 +1 Da1 
-1 D1 +0 D5 +2 Da0 +1 Da1 
+0 D1 +0 D5 +1 Da0 +0 Da1 
+0 D1 -1 D5 +2 Da0 +1 Da1 
+0 D1 +0 D5 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +2 Da0 +1 Da1 :   45, 0, 37, 3
D3 = -1 D1 -1 D5 +2 Da0 +1 Da1 :   45, 0, 37, 3
D4 = -1 D1 -1 D5 +2 Da0 +1 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-1, 3, 0, 0, 0, 1, 0, 0)
(1, -1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1 + 4 D5 D5 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 + 2*Da0 + Da1, -D1 - D5 + 2*Da0 + Da1, -D1 - D5 + 2*Da0 + Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
2*D4^2 + 4*D6^2 + 18*D6*D7 + 1/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
Da1
D5
-D1 - D5 + 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 546, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 1, 0)
2:  (-1, 2, 0, 0)
3:  (-1, 3, -1, -1)
4:  (1, -1, 0, 0)
5:  (2, -1, 0, 0)
6:  (0, 1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 +1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +3 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D3 = 0 
 +1 D0 -1 D3 = 0 

The irreducible and rigid divisors are [5, 2, 4]

The triangulation is [[1, 3, 6, 7], [0, 1, 6, 7], [0, 1, 3, 4], [0, 3, 4, 5], [1, 3, 5, 7], [0, 3, 5, 7], [0, 1, 5, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 3, 6], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z6, z5*z6, z2*z7, z4*z7, z2*z4, z2*z5, z0*z1*z3*z6, z0*z1*z3*z7, z0*z1*z3*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 3 elements from [2, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +2 D4 D4 D4  -40 Da0 Da0 Da0  +5 Da1 Da0 Da0  +5 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2/5*z4 + 1/5*z5 - 3/5*z6 - 1/5*z7], 2], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, 0, -2, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +0 Da0 +1 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
-1/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 
-1/3 D2 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D2 +0 D4 +1 Da0 +2 Da1 
+0 D2 -3 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 1, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   35, 0, 29, 2
D1 = -1/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   35, 0, 29, 2
D3 = -1/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, 2, -1, 2, 0, 0, 0, 5)
(1, 1, -3, 1, 0, 0, 5, 0)
(3, 3, 1, 3, 0, 5, 0, 0)
(1, 1, 2, 1, 5, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2 + 4 D4 D4 + 2/3 Da0 Da0 + 28/3 Da0 Da1

Toric divisors in our base:
[-1/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -5/3*D2 - 1/3*Da0 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
D5^2 - 6/25*D6^2 + 623/25*D6*D7 + 9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da1
-5/3*D2 - 1/3*Da0 + 1/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 548, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (1, 0, -1, 1)
6:  (2, -1, 3, -1)
7:  (0, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +2 D6 = 0 
 +1 D3 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 1, 3, 4], [0, 3, 4, 6], [3, 4, 5, 6], [1, 3, 4, 7], [1, 4, 6, 7], [1, 2, 3, 6], [1, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z4, z0*z5, z1*z5, z2*z5, z0*z7, z2*z7, z3*z4*z6*z7, z0*z1*z3*z6, z1*z3*z4*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +2 D5 D5 D5  +80 Da0 Da0 Da0  -32 Da1 Da0 Da0  +12 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - z6 + z7], 2], [[z5], 5], [[-2*z4 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +3 Da1 
-1 D2 +0 D5 +1 Da0 +3 Da1 
+0 D2 +0 D5 +1 Da0 +2 Da1 
+0 D2 -1 D5 +1 Da0 +3 Da1 
+0 D2 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D2 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D2 -1 D5 +1 Da0 +3 Da1 :   45, 0, 37, 3
D6 = -1 D2 -1 D5 +1 Da0 +3 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 0, 0, 0, 0, 1)
(1, 1, -1, 1, 0, 0, 1, 0)
(0, -1, 2, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 4 D5 D5-17/2 Da0 Da0-20 Da0 Da1

Toric divisors in our base:
[-D2 + Da0 + 2*Da1, -D2 + Da1, D2, -D2 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 + 2*D6^2 + 6*D6*D7 - 7/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0 + 2*Da1
-D2 - D5 + Da0 + 3*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 549, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (1, 0, -1, 1)
6:  (2, -1, 3, -1)
7:  (0, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +2 D6 = 0 
 +1 D3 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 2, 0]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [0, 1, 6, 7], [0, 4, 6, 7], [3, 4, 5, 7], [0, 3, 4, 7], [0, 1, 2, 6], [3, 4, 5, 6], [1, 2, 3, 6], [1, 3, 6, 7], [3, 5, 6, 7], [4, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z1*z5, z2*z7, z2*z5, z0*z1*z3*z6, z0*z3*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +2 D5 D5 D5  -28 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 2*z5 - z6 + z7], 2], [[z5], 5], [[-2*z4 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +3 Da1 
-1 D2 +0 D5 +1 Da0 +3 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
+0 D2 -1 D5 +1 Da0 +3 Da1 
+0 D2 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D2 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D2 -1 D5 +1 Da0 +3 Da1 :   45, 0, 37, 3
D6 = -1 D2 -1 D5 +1 Da0 +3 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 0, 0, 0, 0, 1)
(1, 1, -1, 1, 0, 0, 1, 0)
(0, -1, 2, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 4 D5 D5 + 6 Da0 Da0 + 38 Da0 Da1

Toric divisors in our base:
[-D2 + Da0 + 2*Da1, -D2 + Da1, D2, -D2 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
2*D6^2 - 3*D5*D7 + 10*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0 + 2*Da1
-D2 - D5 + Da0 + 3*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 550, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (1, 0, -1, 1)
6:  (2, -1, 3, -1)
7:  (0, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +2 D6 = 0 
 +1 D3 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 2, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 1, 6, 7], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [0, 3, 5, 7], [0, 4, 5, 6], [0, 5, 6, 7], [1, 2, 3, 6], [1, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z1*z5, z2*z7, z4*z7, z2*z4, z2*z5, z0*z1*z3*z6, z0*z3*z6*z7, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 3 elements from [2, 4, 7] , 3 are independent

The intersection form in our basis is  +3 D2 D2 D2  +2 D4 D4 D4  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 2*z5 - z6 + z7], 2], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +1 Da0 +2 Da1 
-1 D2 +0 D4 +1 Da0 +2 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
+0 D2 -1 D4 +1 Da0 +2 Da1 
+0 D2 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D4 +1 Da0 +2 Da1 :   23, 0, 21, 0
D3 = -1 D2 -1 D4 +1 Da0 +2 Da1 :   45, 0, 37, 3
D6 = -1 D2 -1 D4 +1 Da0 +2 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 0, 0, 0, 0, 1)
(1, 1, -1, 1, 0, 0, 1, 0)
(0, -1, 2, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 4 D4 D4 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D4 + Da0 + 2*Da1, -D2 + Da1, D2, -D2 - D4 + Da0 + 2*Da1, D4, -D4 + Da1, -D2 - D4 + Da0 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
2*D5*D6 + 2*D6^2 + 8*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D2 - D4 + Da0 + 2*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 558, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 3)
4:  (0, 0, 0, -1)
5:  (2, -1, -1, -1)
6:  (2, 0, 0, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 +2 D6 +1 D7 = 0 
 +1 D3 -1 D5 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 -1 D2 +3 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [2, 3, 5, 6], [2, 3, 6, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [2, 4, 5, 7], [2, 3, 4, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z4*z6, z0*z7, z1*z7, z0*z6, z1*z6, z2*z3*z4*z5, z2*z3*z5*z7, z0*z2*z3*z5]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 7]
Out of the 3 elements from [1, 6, 4] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +2 D6 D6 D6  +4 Da1 Da1 Da0  -7 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5 + z6 + z7], 1], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[0, -4, 0, 0, -4, -2]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, -6, 0]

The generators of the Kaehler cone are: 
-1 D1 +0 D6 +1 Da0 +1 Da1 
-1 D1 -2 D6 +2 Da0 +2 Da1 
+0 D1 +0 D6 +1 Da0 +1 Da1 
+0 D1 +0 D6 +1 Da0 +0 Da1 
-2 D1 -2 D6 +3 Da0 +2 Da1 
+0 D1 -1 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D1 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D6 +1 Da0 +1 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D6 +1 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D1 -1 D6 +1 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, 1, 0, 0, 0, 0, 1, 0)
(1, -1, 1, 1, 0, 1, 0, 0)
(-1, 1, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1 + 4 D6 D6 + 17 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D6 + Da0 + Da1, -D1 - D6 + Da0 + Da1, Da1, -D1 - D6 + Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
4*D4*D5 + 2*D5^2 + 9*D5*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-D1 - D6 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 558, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 3)
4:  (0, 0, 0, -1)
5:  (2, -1, -1, -1)
6:  (2, 0, 0, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 +2 D6 +1 D7 = 0 
 +1 D3 -1 D5 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 -1 D2 +3 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 7], [2, 3, 6, 7], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [2, 3, 4, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z0*z6, z4*z6, z0*z7, z2*z3*z5]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 7]
Out of the 3 elements from [1, 6, 4] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +2 D6 D6 D6  +4 Da1 Da1 Da0  -7 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5 + z6 + z7], 1], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -6]

The generators of the Kaehler cone are: 
-1 D1 -1 D6 +1 Da0 +1 Da1 
-1 D1 +0 D6 +1 Da0 +1 Da1 
-1 D1 -2 D6 +2 Da0 +2 Da1 
-2 D1 -2 D6 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D6 and D1 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D6 +1 Da0 +1 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D6 +1 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D1 -1 D6 +1 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, 1, 0, 0, 0, 0, 1, 0)
(1, -1, 1, 1, 0, 1, 0, 0)
(-1, 1, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 4 D6 D6  + 17 Da0 Da1  + 6 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D6 + Da0 + Da1, -D1 - D6 + Da0 + Da1, Da1, -D1 - D6 + Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
4*D4*D5 + 2*D5^2 - 6*D6^2 + 9*D5*D7 - 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-D1 - D6 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 578, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (1, -1, -1, -1)
5:  (1, 0, 0, 1)
6:  (1, 0, 0, 2)
7:  (0, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +1 D6 = 0 
 +1 D3 -1 D4 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 +2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1, 6]

The triangulation is [[2, 4, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [0, 2, 3, 4], [3, 4, 5, 6], [0, 1, 3, 4], [1, 2, 3, 7], [2, 4, 5, 6], [0, 1, 2, 4], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z1*z6, z0*z7, z5*z7, z1*z5, z0*z5, z2*z3*z4*z6, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6]
Out of the 3 elements from [0, 5, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  -40 Da0 Da0 Da0  +5 Da1 Da0 Da0  +5 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 + 2*z6 + z7], 0], [[z5], 5], [[z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, -2, 0, 0, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
+0 D0 -1 D5 +0 Da0 +1 Da1 
+0 D0 +0 D5 +0 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +2 Da1 
+0 D0 -3 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   35, 0, 29, 2
D3 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 0, 0, 0, 0, 1)
(2, -1, 0, 0, 0, 0, 1, 0)
(1, 0, 0, 0, 0, 1, 0, 0)
(-3, 2, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5 + 2/3 Da0 Da0 + 28/3 Da0 Da1

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, Da0]

The 2nd Chern class in toric basis:
-6*D4^2 + 5/2*D6^2 + 73/6*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2*D5 + Da1
D5
-1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 582, triangulation 1

The points and their indices are 
0:  (-1, 1, 0, 0)
1:  (-1, 1, 0, 1)
2:  (-1, 1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (0, -1, 0, 0)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D0 +1 D1 +1 D2 +2 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 6, 4, 5, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 4, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 2, 6, 7], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 4, 7], [1, 2, 3, 7], [0, 1, 2, 6], [1, 4, 5, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z3*z4, z3*z5, z3*z6, z2*z4, z2*z5, z0*z1*z2*z7, z0*z1*z6*z7, z1*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D5 D5 D5  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 3], [[z5], 5], [[-z4 + z6], a0], [[z4 + z5], a1]]

The divisors D3 and D5 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, -3, 0]
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D5 +0 Da0 +1 Da1 
-1 D3 +0 D5 +1 Da0 +2 Da1 
+0 D3 -1 D5 +1 Da0 +2 Da1 
-1 D3 -1 D5 +1 Da0 +2 Da1 
+0 D3 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D5 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -2 D5 +1 Da0 +2 Da1 :   23, 0, 21, 0
D7 = -1 D3 -1 D5 +1 Da0 +2 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 1)
(0, 0, -1, 1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3 + 4 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -D3 - D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
6*D4*D7 + 8*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D5 + Da0 + 2*Da1
-D5 + Da0 + Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 583, triangulation 1

The points and their indices are 
0:  (-1, 1, 0, 0)
1:  (-1, 1, 0, 1)
2:  (-1, 1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (0, -1, 0, 0)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D0 +1 D1 +1 D2 +2 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 6, 4, 5, 1, 0]

The triangulation is [[0, 1, 3, 7], [2, 4, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 6, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 4, 7], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z4, z3*z5, z3*z6, z2*z5, z0*z1*z2*z7, z1*z2*z4*z7, z1*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D5 D5 D5  +16 Da0 Da0 Da0  -12 Da1 Da0 Da0  +8 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 3], [[z5], 5], [[-z4 + z6], a0], [[z4 + z5], a1]]

The divisors D3 and D5 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D3 -1 D5 +1 Da0 +2 Da1 
-1 D3 +0 D5 +1 Da0 +2 Da1 
+0 D3 +0 D5 +1 Da0 +1 Da1 
+0 D3 +0 D5 +1 Da0 +2 Da1 
+0 D3 -1 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D5 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -2 D5 +1 Da0 +2 Da1 :   23, 0, 21, 0
D7 = -1 D3 -1 D5 +1 Da0 +2 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 1)
(0, 0, -1, 1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3 + 4 D5 D5-20 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -D3 - D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D7 + 8*D5*D7 + 6*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D5 + Da0 + 2*Da1
-D5 + Da0 + Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 584, triangulation 1

The points and their indices are 
0:  (-1, 1, 0, 0)
1:  (-1, 1, 0, 1)
2:  (-1, 1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (0, -1, 0, 0)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D0 +1 D1 +1 D2 +2 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 6, 4, 5, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [1, 2, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z6, z3*z4, z3*z5, z3*z6, z0*z1*z2*z7, z1*z2*z4*z7, z2*z4*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D6 D6 D6  -4 Da0 Da0 Da0  +8 Da1 Da0 Da0  -12 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 3], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -2, 0, 0]

The generators of the Kaehler cone are: 
-1 D3 -1 D6 +2 Da0 +1 Da1 
-1 D3 +0 D6 +2 Da0 +1 Da1 
+0 D3 -1 D6 +2 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 
+0 D3 +0 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -2 D6 +2 Da0 +1 Da1 :   23, 0, 21, 0
D7 = -1 D3 -1 D6 +2 Da0 +1 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 1)
(0, 0, -1, 1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3 + 4 D6 D6 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -D3 - D6 + 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4*D4*D7 + 6*D5*D7 + 8*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D6 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 585, triangulation 1

The points and their indices are 
0:  (-1, 1, 0, 0)
1:  (-1, 1, 0, 1)
2:  (-1, 1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (0, -1, 0, 0)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D0 +1 D1 +1 D2 +2 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 6, 4, 5, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [1, 2, 3, 7], [0, 1, 2, 5], [0, 1, 5, 7], [1, 2, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [0, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z1*z4, z1*z6, z3*z4, z3*z5, z3*z6, z0*z1*z2*z7, z0*z2*z5*z7, z2*z4*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D6 D6 D6  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 3], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D6^2 with Kaehler cone generators:[0, 0, -2, 0, -2]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +1 Da0 +0 Da1 
-1 D3 +0 D6 +2 Da0 +1 Da1 
-1 D3 -1 D6 +2 Da0 +1 Da1 
+0 D3 +0 D6 +2 Da0 +1 Da1 
+0 D3 -1 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -2 D6 +2 Da0 +1 Da1 :   23, 0, 21, 0
D7 = -1 D3 -1 D6 +2 Da0 +1 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 1)
(0, 0, -1, 1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3 + 4 D6 D6 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -D3 - D6 + 2*Da0 + Da1]

The 2nd Chern class in toric basis:
6*D4*D7 + 4*D5*D7 + 8*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D6 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 586, triangulation 1

The points and their indices are 
0:  (-1, 1, 0, 0)
1:  (-1, 1, 0, 1)
2:  (-1, 1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (0, -1, 0, 0)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D0 +1 D1 +1 D2 +2 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 6, 4, 5, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 4, 5, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 1, 5, 7], [0, 1, 2, 3], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z3*z5, z3*z6, z2*z4, z2*z5, z0*z1*z2*z7, z0*z1*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D4 D4 D4  -4 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 3], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D3 and D4 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 -1 D4 +1 Da0 +1 Da1 
-1 D3 -1 D4 +1 Da0 +1 Da1 
-1 D3 +0 D4 +1 Da0 +1 Da1 
+0 D3 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D4 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -2 D4 +1 Da0 +1 Da1 :   23, 0, 21, 0
D7 = -1 D3 -1 D4 +1 Da0 +1 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 1)
(0, 0, -1, 1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -D3 - D4 + Da0 + Da1]

The 2nd Chern class in toric basis:
8*D4*D7 + 6*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + Da0 + Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 587, triangulation 1

The points and their indices are 
0:  (-1, 1, 0, 0)
1:  (-1, 1, 0, 1)
2:  (-1, 1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (0, -1, 0, 0)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D7 = 0 
 +1 D0 +1 D1 +1 D2 +2 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D6 -1 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 6, 4, 5, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 4, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 2, 5], [0, 2, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 5, 7], [0, 1, 2, 3], [0, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z6, z3*z4, z3*z5, z3*z6, z2*z4, z0*z1*z2*z7, z0*z5*z6*z7, z0*z2*z5*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D4 D4 D4  +4 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 3], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D3 and D4 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +1 Da0 +0 Da1 
-1 D3 +0 D4 +1 Da0 +1 Da1 
-1 D3 -1 D4 +1 Da0 +1 Da1 
+0 D3 -1 D4 +1 Da0 +1 Da1 
+0 D3 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D4 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -2 D4 +1 Da0 +1 Da1 :   23, 0, 21, 0
D7 = -1 D3 -1 D4 +1 Da0 +1 Da1 :   45, 0, 37, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -1, 0, 0, 0, 1)
(0, 0, -1, 1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -D3 - D4 + Da0 + Da1]

The 2nd Chern class in toric basis:
8*D4*D7 + 4*D5*D7 + 6*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + Da0 + Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 589, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 2, -1, 0)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D2 -1 D7 = 0 

The irreducible and rigid divisors are [6, 5, 1, 3, 0]

The triangulation is [[1, 2, 4, 6], [1, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 4, 5, 7], [0, 1, 2, 3], [2, 4, 6, 7], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 4, 5], [0, 1, 3, 4], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z3*z6, z5*z6, z3*z5, z0*z2*z4, z2*z4*z5, z1*z3*z7, z0*z1*z7, z1*z2*z4*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D6 D6 D6  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 + z6 + 2*z7], 3], [[z6], 6], [[-z4 + z6 + z7], a0], [[z5], a1]]

The divisors D6 and D3 are small:
intersections of D6^2 with Kaehler cone generators:[-2, 0, -6, 0, 0, -2]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -6, -6, -3, -3]

The generators of the Kaehler cone are: 
-1 D3 -1 D6 +2 Da0 +1 Da1 
-1 D3 +0 D6 +2 Da0 +1 Da1 
-2 D3 -3 D6 +6 Da0 +3 Da1 
-2 D3 +0 D6 +6 Da0 +3 Da1 
-1 D3 +0 D6 +3 Da0 +1 Da1 
-1 D3 -1 D6 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D3 are [2, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D6 +2 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1 D3 -1 D6 +2 Da0 +1 Da1 :   35, 0, 29, 2
D7 = -1 D3 -2 D6 +3 Da0 +1 Da1 :   50, 0, 42, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(2, -1, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 4 D6 D6  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D6 + Da0, -D3 - D6 + 2*Da0 + Da1, D3, -D3 - D6 + 2*Da0 + Da1, Da1, D6, -D3 - 2*D6 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 2/3*D5^2 + 9*D4*D7 + 10/3*D5*D7 + 5*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - 2*D6 + 3*Da0 + Da1
D6
Da1
-D3 - D6 + 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 589, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 2, -1, 0)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 58)
The Euler characteristic is -108
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D2 -1 D7 = 0 

The irreducible and rigid divisors are [6, 5, 1, 3, 0]

The triangulation is [[1, 4, 6, 7], [2, 4, 6, 7], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 3, 4, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [2, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 7], [0, 4, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z3, z0*z6, z3*z6, z5*z6, z3*z5, z0*z1*z7, z2*z4*z5, z1*z2*z4*z7, z0*z2*z4*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +2 D6 D6 D6  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 + z6 + 2*z7], 3], [[z6], 6], [[-z4 + z6 + z7], a0], [[z5], a1]]

The divisors D6 and D3 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -6, 0, -2, 0, 0, -2, 0]
intersections of D3^2 with Kaehler cone generators:[0, -6, 0, -3, -3, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -1 D6 +2 Da0 +1 Da1 
-2 D3 -3 D6 +6 Da0 +3 Da1 
+0 D3 +0 D6 +2 Da0 +1 Da1 
-1 D3 -1 D6 +3 Da0 +1 Da1 
-1 D3 +0 D6 +3 Da0 +1 Da1 
-2 D3 +0 D6 +6 Da0 +3 Da1 
+0 D3 -1 D6 +3 Da0 +1 Da1 
+0 D3 +0 D6 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D3 are [2, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D6 +2 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1 D3 -1 D6 +2 Da0 +1 Da1 :   35, 0, 29, 2
D7 = -1 D3 -2 D6 +3 Da0 +1 Da1 :   50, 0, 42, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(2, -1, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 4 D6 D6  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D6 + Da0, -D3 - D6 + 2*Da0 + Da1, D3, -D3 - D6 + 2*Da0 + Da1, Da1, D6, -D3 - 2*D6 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
-2/9*D5^2 - 13/3*D4*D7 + 38/9*D5*D7 + 19/3*D6*D7 + 19/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - 2*D6 + 3*Da0 + Da1
D6
Da1
-D3 - D6 + 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 5, 6, 7], [2, 3, 5, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 5, 6, 7], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z2*z4, z4*z6, z3*z5*z6, z1*z5*z7, z0*z2*z3, z0*z3*z6, z1*z5*z6, z0*z2*z7, z1*z2*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -3, -3, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-6, -9, -9, -3, -6, -6, -18]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
-1 D1 +0 D4 +2 Da0 +0 Da1 
-1 D1 +0 D4 +2 Da0 +1 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +4/3 Da0 +0 Da1 
-2/3 D1 -1/3 D4 +1/3 Da0 +1 Da1 
-2 D1 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 24*D5*D6 - 6*D6^2 - 18*D4*D7 + 10*D5*D7 - 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 5, 6, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 3, 4, 7], [0, 4, 5, 7], [0, 2, 4, 5], [2, 3, 4, 5], [2, 5, 6, 7], [2, 3, 5, 7], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 2, 4], [1, 2, 3, 4], [1, 2, 3, 6]]

The SR-ideal is generated by [z4*z6, z1*z5, z1*z7, z0*z3*z5, z3*z5*z6, z2*z4*z7, z0*z2*z3, z0*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-9, -6, -3, -6, -9]
intersections of D1^2 with Kaehler cone generators:[0, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
+0 D1 -1 D4 +1 Da0 +0 Da1 
-1/3 D1 -2/3 D4 +2/3 Da0 +0 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D1 -2/3 D4 +5/3 Da0 +0 Da1 
-1/3 D1 -1 D4 +2/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 20*D5^2 - 6*D6^2 - 8*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 3, 6, 7], [0, 5, 6, 7], [2, 3, 6, 7], [1, 2, 3, 6], [0, 2, 3, 5], [0, 1, 2, 6], [0, 3, 4, 7], [0, 4, 5, 7], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z4, z4*z6, z1*z5, z1*z7, z3*z5*z6, z0*z2*z7, z0*z3*z5*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, -6, -18, -3, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, 0, -3, 0, -3, -9, -9]

The generators of the Kaehler cone are: 
+0 D1 +0 D4 +0 Da0 +1 Da1 
+0 D1 -1/3 D4 +0 Da0 +5/3 Da1 
+0 D1 +0 D4 +1 Da0 +0 Da1 
-1/3 D1 -2/3 D4 +5/3 Da0 +0 Da1 
+0 D1 -2 D4 +5 Da0 +0 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-1 D1 +0 D4 +2 Da0 +1 Da1 
-1 D1 +0 D4 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
12*D5*D6 - 6*D6^2 - 4*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 7], [0, 2, 3, 4], [0, 5, 6, 7], [2, 3, 5, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [2, 5, 6, 7], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z4*z6, z1*z5, z0*z3*z5, z3*z5*z6, z2*z4*z7, z0*z2*z7, z0*z3*z6, z1*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -9, -3, -3, -9]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, -3, -6, -6]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D4 +0 Da0 +5/3 Da1 
+0 D1 -1/3 D4 +0 Da0 +2/3 Da1 
-1/3 D1 -1 D4 +2/3 Da0 +2/3 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +1/3 Da0 +1 Da1 
-2/3 D1 -1 D4 +1/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-20/9*D5^2 + 40/3*D5*D6 - 6*D6^2 + 10/3*D4*D7 + 58/9*D5*D7 - 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 5, 6, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [2, 5, 6, 7], [2, 3, 5, 7], [2, 3, 6, 7], [2, 3, 4, 5], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z4*z6, z1*z5, z1*z7, z0*z3*z5, z3*z5*z6, z2*z4*z7, z0*z2*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -9, -9, -3, -6, -18]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D4 +0 Da0 +5/3 Da1 
+0 D1 -1/3 D4 +0 Da0 +2/3 Da1 
-1/3 D1 -1 D4 +2/3 Da0 +2/3 Da1 
+0 D1 -1 D4 +1 Da0 +0 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D1 -2/3 D4 +5/3 Da0 +0 Da1 
+0 D1 -2 D4 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-20/9*D5^2 + 40/3*D5*D6 - 6*D6^2 + 8/9*D5*D7 + 4/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 7], [1, 2, 3, 4], [0, 5, 6, 7], [2, 3, 5, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [2, 3, 4, 5], [2, 5, 6, 7], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 2, 4], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z4*z6, z1*z5, z0*z3*z5, z3*z5*z6, z1*z4*z7, z2*z4*z7, z0*z2*z3, z0*z2*z7, z0*z3*z6, z1*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -6, -3, -3, -9, -9]
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -6, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D1 -2/3 D4 +2/3 Da0 +0 Da1 
-2/3 D1 -2/3 D4 +1/3 Da0 +2/3 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +1/3 Da0 +1 Da1 
-1/3 D1 -1 D4 +2/3 Da0 +2/3 Da1 
-2/3 D1 -1 D4 +1/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 20*D5^2 - 6*D6^2 + 6*D4*D7 + 2*D5*D7 - 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 7

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 7], [0, 2, 3, 5], [0, 5, 6, 7], [2, 3, 5, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 2, 3], [2, 5, 6, 7], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z2*z4, z4*z6, z1*z5, z3*z5*z6, z0*z2*z7, z0*z3*z6, z1*z2*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, -3, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -9, -3, -6, -18]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D4 +0 Da0 +5/3 Da1 
+0 D1 +0 D4 +0 Da0 +1 Da1 
-1 D1 +0 D4 +2 Da0 +1 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +1/3 Da0 +1 Da1 
-2 D1 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
12*D5*D6 - 6*D6^2 + 6*D4*D7 + 6*D5*D7 - 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 8

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 5, 6, 7], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 4, 5, 7], [2, 5, 6, 7], [2, 3, 5, 7], [2, 3, 6, 7], [1, 2, 3, 6], [0, 1, 4, 5], [0, 3, 4, 7], [0, 1, 3, 4]]

The SR-ideal is generated by [z2*z4, z4*z6, z1*z7, z0*z3*z5, z3*z5*z6, z0*z2*z3, z0*z2*z7, z1*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, -3, -9]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -6, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D1 -2/3 D4 +5/3 Da0 +0 Da1 
-2/3 D1 -1/3 D4 +4/3 Da0 +0 Da1 
-1 D1 -1 D4 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-8*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 + 40/3*D5*D7 - 4*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 9

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 5, 6, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 3, 4, 7], [2, 5, 6, 7], [2, 3, 4, 5], [0, 4, 5, 7], [2, 3, 5, 7], [2, 3, 6, 7], [1, 2, 3, 6], [0, 1, 4, 5], [1, 2, 3, 4], [0, 1, 3, 4], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z1*z7, z0*z3*z5, z1*z3*z5, z3*z5*z6, z2*z4*z7, z0*z2*z3, z0*z2*z4, z0*z2*z7, z1*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -6, -3, -9]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -2/3 D4 +2/3 Da0 +0 Da1 
-1/3 D1 -2/3 D4 +5/3 Da0 +0 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-1 D1 -1 D4 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 24*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 10

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 7], [1, 2, 3, 4], [0, 1, 2, 5], [0, 5, 6, 7], [2, 3, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 4, 5, 7], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 4, 5], [0, 3, 4, 7], [1, 2, 3, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z0*z3*z5, z1*z3*z5, z3*z5*z6, z1*z4*z7, z2*z4*z7, z1*z5*z7, z0*z2*z3, z0*z2*z4, z0*z2*z7, z0*z3*z6, z1*z5*z6, z1*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -3, -3, -6, -6, -6, -9]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -6, -9, -12, -6, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -2/3 D4 +2/3 Da0 +0 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +1/3 Da0 +1 Da1 
-1 D1 -2/3 D4 +1 Da0 +1/3 Da1 
-4/3 D1 -2/3 D4 +2/3 Da0 +1 Da1 
-2/3 D1 -2/3 D4 +1/3 Da0 +2/3 Da1 
-1 D1 -1 D4 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 24*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 + 6*D4*D7 + 10*D5*D7 - 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 11

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 5, 6, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 5, 6, 7], [2, 3, 5, 7], [2, 3, 6, 7], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z2*z4, z4*z6, z1*z7, z3*z5*z6, z0*z2*z3, z1*z5*z6, z0*z2*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, -6, 0]
intersections of D1^2 with Kaehler cone generators:[-6, -9, -9, -3, -3, -9]

The generators of the Kaehler cone are: 
-2/3 D1 -1/3 D4 +4/3 Da0 +0 Da1 
-1 D1 +0 D4 +2 Da0 +0 Da1 
-1 D1 +0 D4 +2 Da0 +1 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D1 -2/3 D4 +5/3 Da0 +0 Da1 
-1 D1 +0 D4 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 24*D5*D6 - 6*D6^2 + 40*D5*D7 - 20*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 654, triangulation 12

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 1, 0, 1)
6:  (1, -1, 1, -1)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 1, 3, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 5, 6, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 4, 5, 7], [2, 5, 6, 7], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 4, 5], [0, 3, 4, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z2*z4, z4*z6, z0*z3*z5, z3*z5*z6, z1*z4*z7, z1*z5*z7, z0*z2*z3, z0*z2*z7, z0*z3*z6, z1*z5*z6, z1*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D4 D4 D4  +27 Da0 Da0 Da0  +45 Da1 Da0 Da0  +63 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 5*z5 - 3*z6 - z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -3, -6, -3, -6, -9]
intersections of D1^2 with Kaehler cone generators:[-6, -3, -6, -9, -6, -12, -9]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/3 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +4/3 Da0 +0 Da1 
-1 D1 -2/3 D4 +1 Da0 +1/3 Da1 
-2/3 D1 -1/3 D4 +1/3 Da0 +1 Da1 
-4/3 D1 -2/3 D4 +2/3 Da0 +1 Da1 
-1 D1 -1 D4 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1/3 D4 +1/3 Da0 +0 Da1 :   26, 0, 22, 1
D3 = -1/3 D1 -1/3 D4 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 1, 0, 0, 0, 0, 1)
(2, -3, 1, 1, 0, 0, 1, 0)
(-3, 5, -2, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-8*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 - 2*D4*D7 + 10*D5*D7 - 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D1 - 1/3*Da0 + 2/3*Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 663, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 4, 5], [0, 1, 2, 6], [0, 5, 6, 7], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z1*z7, z2*z7, z1*z4*z6, z0*z2*z5, z0*z4*z5*z7, z0*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  -198 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -9, -3, -9]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +3 Da0 -1 Da1 
+0 D1 -1/3 D3 +1 Da0 -1/3 Da1 
-1 D1 +0 D3 +1 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
-1 D1 +0 D3 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 8*D5*D6 + 2*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 663, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 4, 6], [0, 1, 2, 6], [0, 5, 6, 7], [2, 4, 5, 6], [0, 1, 5, 6], [0, 2, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z1*z4, z1*z7, z2*z7, z0*z4*z5*z7, z0*z4*z5*z6, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  -198 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -9]
intersections of D1^2 with Kaehler cone generators:[0, 0, -9, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D3 +1 Da0 -1/3 Da1 
+0 D1 +0 D3 +3 Da0 -1 Da1 
-1 D1 +0 D3 +4 Da0 +0 Da1 
+0 D1 +0 D3 +1 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
+0 D1 -1 D3 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3 + 4 Da0 Da0-2/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-19/2*D5*D6 + 7/2*D6^2 + 9*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 663, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 3, 4], [0, 2, 4, 6], [0, 2, 3, 5], [0, 1, 2, 6], [0, 5, 6, 7], [2, 4, 5, 6], [0, 1, 5, 6], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z3*z6, z1*z4, z1*z7, z2*z7, z0*z4*z5, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  -198 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, -3, -9]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D3 +1 Da0 -1/3 Da1 
+0 D1 -1 D3 +1 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
+0 D1 -1 D3 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 8*D5*D6 + 2*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 663, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 1, 2, 6], [0, 5, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [1, 2, 4, 5], [1, 2, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z6, z1*z7, z2*z7, z0*z4*z5, z0*z2*z5, z1*z4*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  -198 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, -3]
intersections of D1^2 with Kaehler cone generators:[0, -9, -3, -3]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D3 +1 Da0 -1/3 Da1 
-1 D1 +0 D3 +1 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
2*D4*D5 - 12*D5^2 + 6*D5*D6 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 663, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 3, 4], [1, 2, 3, 5], [0, 5, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 2, 3], [1, 2, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 7], [2, 3, 4, 5], [0, 3, 5, 7], [0, 2, 4, 6], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z1*z4, z1*z7, z2*z7, z0*z4*z5, z0*z2*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  -198 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, -3, -3]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D3 +1 Da0 -1/3 Da1 
+0 D1 -1 D3 +1 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 + 2*D6^2 + 4*D6*D7 + 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 664, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 1, 5, 6], [0, 3, 5, 7], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 4, 5], [0, 2, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 4], [2, 5, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z4*z6, z1*z7, z0*z2*z5, z0*z4*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-9, -3, -3, -9]

The generators of the Kaehler cone are: 
-1 D1 +0 D3 +1 Da0 +0 Da1 
-1/3 D1 +0 D3 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
-1 D1 +0 D3 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 8*D6^2 + 8*D5*D7 + 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 664, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 3, 4], [2, 4, 5, 7], [0, 2, 3, 5], [0, 2, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 2, 6, 7], [2, 3, 4, 5], [2, 5, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z3*z6, z1*z4, z4*z6, z1*z7, z2*z3*z7, z0*z4*z5, z0*z2*z5*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -9, -9, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D3 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
+0 D1 -1 D3 +1 Da0 +0 Da1 
+0 D1 -1 D3 +4 Da0 +0 Da1 
+0 D1 +0 D3 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 8*D6^2 + 8*D5*D7 + 2*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 664, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [1, 2, 3, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 5, 6, 7], [0, 3, 4, 7], [2, 3, 4, 5], [0, 3, 5, 7], [1, 2, 5, 6], [0, 2, 4, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z1*z4, z4*z6, z1*z7, z2*z3*z7, z0*z4*z5, z0*z2*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-9, 0, -3, -3]
intersections of D1^2 with Kaehler cone generators:[0, -3, -3, -3]

The generators of the Kaehler cone are: 
+0 D1 -1 D3 +1 Da0 +0 Da1 
-1/3 D1 +0 D3 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 + 2*D6^2 + 6*D5*D7 + 4*D6*D7

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 664, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 6, 7], [2, 4, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 5, 6], [0, 5, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [0, 2, 4, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z6, z4*z6, z1*z7, z0*z4*z5, z0*z2*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D3 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
-1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 
-1 D1 +0 D3 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
2*D4*D5 - 12*D5^2 + 6*D6^2 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 664, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 1, 0, 2)
5:  (-1, 1, 1, -1)
6:  (1, -1, 0, -1)
7:  (1, 0, -1, 1)

The Hodge numbers are (h11, h21)=(4, 60)
The Euler characteristic is -112
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +1 D3 +2 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 2]

The triangulation is [[3, 4, 5, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 2, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 2, 4, 5], [2, 5, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z1*z4, z4*z6, z1*z7, z0*z4*z5*z7, z0*z2*z5*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 1], [[-z4 - z5 + z6], 3], [[-z5 + z6 + z7], a0], [[z4 - 2*z5 + 2*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -9]
intersections of D1^2 with Kaehler cone generators:[-3, 0, -3, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D3 +1/3 Da0 +1/3 Da1 
+0 D1 +0 D3 +1 Da0 +1 Da1 
-1/3 D1 -1/3 D3 +4/3 Da0 +0 Da1 
-1 D1 +0 D3 +4 Da0 +0 Da1 
+0 D1 +0 D3 +1 Da0 +0 Da1 
+0 D1 -1 D3 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D5 = -1/3 D1 -1/3 D3 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, -3, 2, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3 + 8/3 Da0 Da0 + 2/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-6*D6^2 - 19/2*D5*D7 + 9*D6*D7 + 7/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + Da0 - 1/3*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0
-2/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 667, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 0)
6:  (2, -1, -1, -1)
7:  (2, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 61)
The Euler characteristic is -114
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 +2 D7 = 0 
 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D6 = 0 

The irreducible and rigid divisors are [0, 1, 2, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [0, 1, 3, 7], [0, 2, 3, 5], [1, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [2, 3, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [0, 3, 6, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z4, z1*z5, z2*z7, z1*z2, z1*z6, z3*z4*z6, z0*z5*z7, z0*z3*z4*z7, z0*z3*z5*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  -18 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[-z3 + z6], 1], [[-z3 - z5 + z6 + z7], 2], [[-z3 + z5 + z7], a0], [[-z5 + z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 +1 Da0 +2 Da1 
+0 D1 +0 D2 +1 Da0 +1 Da1 
-1 D1 -1 D2 +2 Da0 +3 Da1 
-1 D1 +0 D2 +2 Da0 +3 Da1 
+0 D1 -1 D2 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +1 Da1 :   18, 0, 16, 0
D3 = -1 D1 -1 D2 +1 Da0 +2 Da1 :   18, 0, 16, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 1, 0, 1, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 1, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D2 D2  + 4 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0 + Da1, D1, D2, -D1 - D2 + Da0 + 2*Da1, -D1 + Da0 + 2*Da1, -D2 + Da0 + Da1, -D2 + Da0 + 2*Da1, -D1 + Da0 + Da1]

The 2nd Chern class in toric basis:
-D5*D6 + 3*D6^2 + D5*D7 + 10*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0 + Da1
-D2 + Da0 + 2*Da1
-D2 + Da0 + Da1
-D1 - D2 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 670, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 0)
6:  (2, -1, -1, -1)
7:  (2, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 61)
The Euler characteristic is -114
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 +2 D7 = 0 
 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D6 = 0 

The irreducible and rigid divisors are [0, 1, 2, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 7], [4, 5, 6, 7], [1, 3, 5, 7], [0, 1, 2, 6], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 7], [0, 1, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z3*z6, z0*z7, z0*z3, z0*z5, z1*z5*z6, z2*z4*z7, z1*z2*z4*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +3 D0 D0 D0  +3 D3 D3 D3  +3 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 + z5 - z6], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1 D0 -1 D3 +1 Da0 +1 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -1 D3 +1 Da0 +1 Da1 
-1 D0 +0 D3 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -1 D3 +0 Da0 +1 Da1 :   18, 0, 16, 0
D2 = -1 D0 -1 D3 +1 Da0 +0 Da1 :   18, 0, 16, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 1, 0, 1, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 1, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D0 D0  + 2 D3 D3  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -D0 - D3 + Da1, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da1, -D0 + Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
D5*D6 + 2*D6^2 - D5*D7 + 10*D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-D0 + Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 741, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 4, -1, -1)
5:  (2, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 2, 4, 6], [1, 4, 5, 7], [0, 1, 2, 6], [1, 2, 3, 4], [2, 4, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 3, 4, 5], [0, 1, 4, 6], [1, 2, 5, 7], [2, 4, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z7, z3*z6, z5*z6, z3*z7, z1*z2*z4*z6, z1*z2*z4*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 3 elements from [0, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +3 D3 D3 D3  -40 Da0 Da0 Da0  +45 Da1 Da0 Da0  -45 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 - 1/2*z6], 0], [[-5/2*z4 + 3/2*z5 + 1/2*z6 + z7], 3], [[z7], a0], [[-5/2*z4 + 5/2*z5 + 1/2*z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -9, -6, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -15, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1 D3 +1 Da0 +1 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
+0 D0 +0 D3 +3 Da0 +2 Da1 
-5/3 D0 -3 D3 +5 Da0 +10/3 Da1 
+0 D0 -2 D3 +3 Da0 +2 Da1 
-1/3 D0 +0 D3 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1 Da0 +2/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D3 +1 Da0 +2/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D3 +1 Da0 +2/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 2, 0)
(1, 0, 0, 3, 0, 2, 0, 0)
(-1, 2, 2, -5, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 2 D3 D3 + 10 Da0 Da0 + 28/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + Da0 + 2/3*Da1, -1/3*D0 - D3 + Da0 + 2/3*Da1, D3, -1/3*D0 - D3 + Da0 + 2/3*Da1, -D3 + Da0 + Da1, -5/3*D0 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
2*D5^2 - 6/25*D6^2 + 548/25*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D0 - D3 + Da0 + Da1
-D3 + Da0 + Da1
-1/3*D0 - D3 + Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 741, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 4, -1, -1)
5:  (2, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 4, 6, 7], [1, 4, 5, 7], [2, 4, 6, 7], [2, 3, 4, 5], [2, 4, 5, 7], [1, 2, 5, 7], [0, 2, 3, 4], [1, 2, 6, 7], [1, 2, 3, 5], [0, 2, 4, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z6, z5*z6, z0*z7, z3*z7, z0*z5, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 3 elements from [0, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +3 D3 D3 D3  -40 Da0 Da0 Da0  +45 Da1 Da0 Da0  -45 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + 1/2*z5 - 1/2*z6], 0], [[-5/2*z4 + 3/2*z5 + 1/2*z6 + z7], 3], [[z7], a0], [[-5/2*z4 + 5/2*z5 + 1/2*z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -3, -9, -6]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -15, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +1 Da0 +2/3 Da1 
+0 D0 -1 D3 +1 Da0 +1 Da1 
-5/3 D0 -3 D3 +5 Da0 +10/3 Da1 
+0 D0 -2 D3 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1 Da0 +2/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D3 +1 Da0 +2/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D3 +1 Da0 +2/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 2, 0)
(1, 0, 0, 3, 0, 2, 0, 0)
(-1, 2, 2, -5, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 2 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + Da0 + 2/3*Da1, -1/3*D0 - D3 + Da0 + 2/3*Da1, D3, -1/3*D0 - D3 + Da0 + 2/3*Da1, -D3 + Da0 + Da1, -5/3*D0 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-19/4*D4^2 + 27/4*D5^2 - 1/20*D6^2 + 102/5*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D0 - D3 + Da0 + Da1
-D3 + Da0 + Da1
-1/3*D0 - D3 + Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 765, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (1, 0, 0, -1)
5:  (1, 0, 0, 0)
6:  (2, -1, -1, 3)
7:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 +2 D6 = 0 
 +1 D3 -1 D6 = 0 
 +1 D2 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 0]

The triangulation is [[0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [2, 3, 4, 5], [2, 3, 4, 7], [0, 2, 6, 7], [2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 6], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z7, z5*z7, z1*z4, z1*z5, z0*z2*z3*z6, z2*z3*z6*z7, z2*z3*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6]
Out of the 3 elements from [1, 5, 7] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D5 D5 D5  -16 Da0 Da0 Da0  +4 Da1 Da0 Da0 

The basis we have constructed is composed of [[[2*z4 + z5 - z6 + z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D5 +1 Da0 +2 Da1 
-1 D1 +0 D5 +1 Da0 +2 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
+0 D1 -1 D5 +1 Da0 +2 Da1 
+0 D1 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   46, 0, 38, 3
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   46, 0, 38, 3
D6 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 0, 0, 0, 1)
(1, -1, 1, 1, 0, 0, 1, 0)
(0, 1, 0, 0, 0, 1, 0, 0)
(-1, 2, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1 + 2 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -D1 - D5 + Da0 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
2*D6^2 + 9*D6*D7 - 5*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D1 - D5 + Da0 + 2*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 778, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (0, 0, 0, -1)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, 2)
7:  (0, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 +1 D3 -1 D5 = 0 
 +1 D2 -1 D5 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 1, 3, 5], [2, 3, 4, 6], [2, 3, 6, 7], [0, 1, 2, 3], [3, 5, 6, 7], [1, 2, 5, 7], [0, 1, 2, 5], [1, 3, 5, 7], [0, 2, 3, 5], [1, 2, 3, 7], [2, 4, 5, 6], [3, 4, 5, 6], [2, 3, 4, 5], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z4, z1*z6, z4*z7, z1*z2*z3*z5, z2*z3*z5*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +3 D4 D4 D4  -40 Da0 Da0 Da0  +5 Da1 Da0 Da0  +5 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + 2*z6 + z7], 0], [[z4], 4], [[z7], a0], [[z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, -3, 0, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-2/3 D0 -1 D4 +2/3 Da0 +4/3 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 0, 0, 0, 0, 1)
(2, -1, 0, 0, 0, 0, 1, 0)
(-3, 2, 1, 1, 0, 1, 0, 0)
(-1, 1, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 2 D4 D4 + 2/3 Da0 Da0 + 28/3 Da0 Da1

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -D4 + Da1, Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 8*D6^2 + 20/3*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D4 + Da1
-1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 778, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (0, 0, 0, -1)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, 2)
7:  (0, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 = 0 
 +1 D3 -1 D5 = 0 
 +1 D2 -1 D5 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 1]

The triangulation is [[0, 1, 3, 5], [0, 3, 4, 5], [2, 3, 6, 7], [2, 3, 4, 6], [1, 2, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 3, 5, 7], [1, 2, 3, 7], [2, 4, 5, 6], [3, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3], [2, 5, 6, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z4, z1*z6, z4*z7, z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +3 D4 D4 D4  -40 Da0 Da0 Da0  +5 Da1 Da0 Da0  +5 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + 2*z6 + z7], 0], [[z4], 4], [[z7], a0], [[z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 
-2/3 D0 -1 D4 +2/3 Da0 +4/3 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 0, 0, 0, 0, 1)
(2, -1, 0, 0, 0, 0, 1, 0)
(-3, 2, 1, 1, 0, 1, 0, 0)
(-1, 1, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 2 D4 D4  + 2/3 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -D4 + Da1, Da0]

The 2nd Chern class in toric basis:
-D4*D5 - 6*D5^2 + 7*D6^2 + 23/3*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D4 + Da1
-1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 832, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (0, 0, -1, 1)
6:  (1, 0, -1, 0)
7:  (2, -1, 2, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 +2 D7 = 0 
 +1 D3 -1 D7 = 0 
 +1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [6, 2, 1, 5, 4, 0]

The triangulation is [[4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 3, 4, 5], [0, 1, 4, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 3, 7], [3, 4, 5, 6], [1, 4, 5, 7], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z2*z4, z0*z5, z2*z5, z0*z6, z1*z6, z2*z6, z3*z4*z5*z7, z0*z1*z3*z7, z1*z3*z4*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +3 D6 D6 D6  -4 Da0 Da0 Da0  +8 Da1 Da0 Da0  -12 Da1 Da1 Da0  +16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 2], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D6 +2 Da0 +1 Da1 
-1 D2 +0 D6 +2 Da0 +1 Da1 
+0 D2 +0 D6 +1 Da0 +1 Da1 
+0 D2 -1 D6 +2 Da0 +1 Da1 
+0 D2 +0 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D2 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D2 -1 D6 +2 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -1 D2 -1 D6 +2 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, -1, 1, 0, 0, 0, 1)
(0, 0, 1, 0, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 2 D6 D6 + 20 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -D2 - D6 + 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4*D4*D7 + 6*D5*D7 + 10*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D6 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 833, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (0, 0, -1, 1)
6:  (1, 0, -1, 0)
7:  (2, -1, 2, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 +2 D7 = 0 
 +1 D3 -1 D7 = 0 
 +1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D1 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [6, 2, 1, 5, 4, 0]

The triangulation is [[0, 1, 3, 5], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 5, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 7], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 3], [0, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z1*z4, z1*z6, z2*z5, z2*z4, z2*z6, z0*z1*z3*z7, z0*z3*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +3 D2 D2 D2  +3 D6 D6 D6  +4 Da1 Da1 Da0  -16 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + z6 - z7], 2], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D6 +1 Da0 +0 Da1 
-1 D2 +0 D6 +2 Da0 +1 Da1 
+0 D2 -1 D6 +2 Da0 +1 Da1 
-1 D2 -1 D6 +2 Da0 +1 Da1 
+0 D2 +0 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D2 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D2 -1 D6 +2 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -1 D2 -1 D6 +2 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, -1, 1, 0, 0, 0, 1)
(0, 0, 1, 0, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 2 D6 D6 + 26 Da0 Da1 + 6 Da1 Da1

Toric divisors in our base:
[-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -D2 - D6 + 2*Da0 + Da1]

The 2nd Chern class in toric basis:
6*D4*D7 + 4*D5*D7 + 10*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D6 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 877, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, -1, 0)
6:  (0, -1, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D2 +1 D4 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 0, 3]

The triangulation is [[0, 5, 6, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 2, 3, 5], [0, 3, 5, 7], [1, 2, 6, 7], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 2, 5], [0, 1, 2, 6], [0, 1, 5, 6], [1, 4, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z3*z6, z4*z6, z1*z3, z3*z4, z0*z1*z7, z2*z5*z6, z0*z2*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 7]
Out of the 3 elements from [3, 4, 6] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +3 D4 D4 D4  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 + 2*z7], 3], [[z4], 4], [[-z5 + z7], a0], [[z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -6, 0, 0, 0, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -6, 0, 0, -6, -3, 0]

The generators of the Kaehler cone are: 
-1 D3 -1 D4 +3 Da0 +1 Da1 
+0 D3 -1 D4 +3 Da0 +1 Da1 
-2 D3 -2 D4 +6 Da0 +3 Da1 
+0 D3 +0 D4 +3 Da0 +1 Da1 
+0 D3 +0 D4 +2 Da0 +1 Da1 
-2 D3 +0 D4 +6 Da0 +3 Da1 
-1 D3 +0 D4 +3 Da0 +1 Da1 
+0 D3 -2 D4 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D3 are [2, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D7 = -1 D3 -1 D4 +3 Da0 +1 Da1 :   73, 0, 59, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(2, -1, 1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
-2/9*D6^2 - 13/3*D5*D7 + 38/9*D6*D7 + 19/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + 3*Da0 + Da1
Da1
-D3 - D4 + 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 877, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, -1, 0)
6:  (0, -1, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D2 +1 D4 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 0, 3]

The triangulation is [[0, 1, 3, 5], [1, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3], [0, 5, 6, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z6, z4*z6, z0*z1*z7, z0*z2*z5, z1*z3*z7, z1*z2*z5, z3*z4*z7, z2*z5*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 7]
Out of the 3 elements from [3, 4, 6] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +3 D4 D4 D4  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 + 2*z7], 3], [[z4], 4], [[-z5 + z7], a0], [[z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -6]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -6, -6]

The generators of the Kaehler cone are: 
-1 D3 -1 D4 +2 Da0 +1 Da1 
-1 D3 -1 D4 +3 Da0 +1 Da1 
-2 D3 -1 D4 +4 Da0 +2 Da1 
-2 D3 -2 D4 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D3 are [2, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D7 = -1 D3 -1 D4 +3 Da0 +1 Da1 :   73, 0, 59, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(2, -1, 1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 + 2/3*D6^2 + 2*D4*D7 + 9*D5*D7 + 10/3*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + 3*Da0 + Da1
Da1
-D3 - D4 + 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 877, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, -1, 0)
6:  (0, -1, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D2 +1 D4 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 0, 3]

The triangulation is [[0, 2, 3, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 2, 6], [0, 2, 4, 5], [0, 5, 6, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z3, z3*z4, z3*z6, z4*z6, z1*z2*z5, z2*z5*z6, z0*z1*z7, z0*z4*z7, z0*z2*z5*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 7]
Out of the 3 elements from [3, 4, 6] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +3 D4 D4 D4  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 + 2*z7], 3], [[z4], 4], [[-z5 + z7], a0], [[z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, -3, -6, -3, -6]
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -1 D4 +2 Da0 +1 Da1 
-1 D3 -2 D4 +4 Da0 +2 Da1 
-1 D3 -1 D4 +3 Da0 +1 Da1 
-2 D3 -2 D4 +6 Da0 +3 Da1 
+0 D3 -1 D4 +3 Da0 +1 Da1 
+0 D3 -2 D4 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D3 are [2, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D7 = -1 D3 -1 D4 +3 Da0 +1 Da1 :   73, 0, 59, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(2, -1, 1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 2/3*D6^2 + 9*D5*D7 + 10/3*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + 3*Da0 + Da1
Da1
-D3 - D4 + 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 877, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, -1, 0)
6:  (0, -1, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D2 +1 D4 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 0, 3]

The triangulation is [[0, 1, 3, 5], [1, 2, 3, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3], [1, 2, 4, 5], [0, 5, 6, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z3*z6, z4*z6, z0*z1*z7, z0*z2*z5, z1*z3*z7, z2*z5*z6, z1*z2*z5*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 7]
Out of the 3 elements from [3, 4, 6] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +3 D4 D4 D4  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 + 2*z7], 3], [[z4], 4], [[-z5 + z7], a0], [[z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -6, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -3, -6, -6, -6]

The generators of the Kaehler cone are: 
-1 D3 -1 D4 +3 Da0 +1 Da1 
-1 D3 +0 D4 +3 Da0 +1 Da1 
-1 D3 +0 D4 +2 Da0 +1 Da1 
-2 D3 -2 D4 +6 Da0 +3 Da1 
-2 D3 +0 D4 +6 Da0 +3 Da1 
-2 D3 -1 D4 +4 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D3 are [2, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D7 = -1 D3 -1 D4 +3 Da0 +1 Da1 :   73, 0, 59, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(2, -1, 1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 2/3*D6^2 + 9*D5*D7 + 10/3*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + 3*Da0 + Da1
Da1
-D3 - D4 + 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 877, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, -1, 0)
6:  (0, -1, 0, 0)
7:  (2, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D2 +1 D4 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 0, 3]

The triangulation is [[0, 3, 4, 5], [0, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 2, 6], [2, 3, 4, 5], [0, 5, 6, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z3, z3*z6, z4*z6, z0*z4*z7, z0*z2*z5, z3*z4*z7, z0*z1*z7, z2*z5*z6, z1*z2*z5]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 7]
Out of the 3 elements from [3, 4, 6] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +3 D4 D4 D4  -1 Da0 Da0 Da0  +3 Da1 Da0 Da0  -5 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 + 2*z7], 3], [[z4], 4], [[-z5 + z7], a0], [[z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, -3, -6]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -3, -6]

The generators of the Kaehler cone are: 
-1 D3 -1 D4 +2 Da0 +1 Da1 
-1 D3 -2 D4 +4 Da0 +2 Da1 
-1 D3 -1 D4 +3 Da0 +1 Da1 
-2 D3 -2 D4 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D3 are [2, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D5 = -1 D3 -1 D4 +2 Da0 +1 Da1 :   36, 0, 30, 2
D7 = -1 D3 -1 D4 +3 Da0 +1 Da1 :   73, 0, 59, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 2, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(2, -1, 1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 

Toric divisors in our base:
[-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1]

The 2nd Chern class in toric basis:
2*D4*D5 - 2*D5^2 - 2*D4*D7 - D5*D7 + 4*D6*D7 + 5*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D4 + 3*Da0 + Da1
Da1
-D3 - D4 + 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 882, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 0, 0)
3:  (-1, 0, -1, 1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, 0)
6:  (0, -1, 0, 0)
7:  (2, 2, 2, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 -1 D6 +2 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +2 D7 = 0 
 +1 D1 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 0, 2, 4]

The triangulation is [[0, 1, 3, 5], [0, 2, 5, 7], [1, 5, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 2, 3, 4], [1, 2, 5, 6], [1, 3, 5, 7], [2, 3, 4, 7], [0, 1, 2, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z1*z4, z3*z6, z4*z5, z4*z6, z0*z1*z7, z2*z3*z5, z0*z2*z3*z7, z1*z2*z5*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +3 D4 D4 D4  +3 D6 D6 D6  -1 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[z4 - z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D6 +0 Da0 +1 Da1 
+0 D4 -1 D6 +1 Da0 +1 Da1 
-1 D4 -1 D6 +1 Da0 +1 Da1 
-1 D4 +0 D6 +1 Da0 +1 Da1 
+0 D4 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -1 D4 -1 D6 +1 Da0 +1 Da1 :   55, 0, 45, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 0, 0, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-1, -1, 1, 1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D4 D4  + 2 D6 D6 -21/2 Da0 Da0  + 31/2 Da0 Da1 

Toric divisors in our base:
[-D4 + Da0, -D6 + Da0, -D4 - D6 + Da1, -D4 + Da1, D4, -D6 + Da1, D6, -D4 - D6 + Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 + D4*D7 + 5*D5*D7 + 4*D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 - D6 + Da0 + Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
143

==> results_arxiv/h11_4_1_mf.txt <==
{{363,1,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0 + 10 D6 D6 + 23/2 Da0 Da0 + 5/2 Da1 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, -5}}},{{{-1/2, -2, 1/2, 3/2}, 24, 0, 22, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 + 3*D5^2 + 35*D6*D7 + 13*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{363,2,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0  + 10 D6 D6  + 23/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, -5}}},{{{-1/2, -2, 1/2, 3/2}, 24, 0, 22, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 + 6*D4*D5 - 6*D6^2 + 24*D6*D7 + 10*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{363,3,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0  + 10 D6 D6  + 23/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, -5}}},{{{-1/2, -2, 1/2, 3/2}, 24, 0, 22, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 + 6*D4*D5 + 26*D6*D7 + 10*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,1,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0  + 43/6 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 - 6*D5^2 + 6*D5*D7 + 8*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,1,4,44,{D5,D6,Da0,Da1}, + 10 D5 D5  + 10 D6 D6 -22/3 Da0 Da0 -64/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -6}, {0, 0, -6, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, 0}, {0, 0, 0, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, -6, 4, 8, 0}},{Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-2*D4^2 - 6*D5^2 + 6*D5*D7 + 8*D6*D7 + 4*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,1,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0  + 10 D6 D6  + 7/2 Da0 Da0  + 43/6 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 - 6*D5^2 + 6*D5*D7 + 8*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,2,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0  + 43/6 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 - 6*D5^2 - 6*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,2,4,44,{D5,D6,Da0,Da1}, + 10 D5 D5  + 10 D6 D6 -22/3 Da0 Da0 -64/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -6}, {0, 0, -6, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, 0}, {0, 0, 0, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, -6, 4, 8, 0}},{Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-2*D4^2 - 6*D5^2 - 6*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,2,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0  + 10 D6 D6  + 7/2 Da0 Da0  + 43/6 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 - 6*D5^2 - 6*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,3,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0 + 10 D5 D5 + 7/2 Da0 Da0 + 43/6 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 + 8*D5*D7 + 8*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,3,4,44,{D5,D6,Da0,Da1}, + 10 D5 D5 + 10 D6 D6-22/3 Da0 Da0-64/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -6}, {0, 0, -6, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, 0}, {0, 0, 0, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, -6, 4, 8, 0}},{Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-2*D4^2 + 8*D5*D7 + 8*D6*D7 + 4*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,3,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0 + 10 D6 D6 + 7/2 Da0 Da0 + 43/6 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 + 8*D5*D7 + 8*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,4,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0  + 43/6 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 - 6*D6^2 + 8*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,4,4,44,{D5,D6,Da0,Da1}, + 10 D5 D5  + 10 D6 D6 -22/3 Da0 Da0 -64/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -6}, {0, 0, -6, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, 0}, {0, 0, 0, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, -6, 4, 8, 0}},{Da0 + Da1, -2*D5 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-2*D4^2 - 6*D6^2 + 8*D5*D7 + 6*D6*D7 + 4*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{364,4,4,44,{D0,D6,Da0,Da1},-1/2 D0 D0  + 10 D6 D6  + 7/2 Da0 Da0  + 43/6 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/2, -2, 1/2, 3/2}, 18, 0, 16, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 2*D6 + 1/2*Da0 + 3/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, D6, -3*D6 + Da0},-2*D4^2 - 6*D6^2 + 8*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{365,1,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 23/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, -5}}},{{{-1/2, -2, 1/2, 3/2}, 24, 0, 22, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 - 6*D5^2 + 6*D4*D6 + 8*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{365,2,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 23/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, -5}}},{{{-1/2, -2, 1/2, 3/2}, 24, 0, 22, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 + 6*D4*D6 + 26/3*D6*D7 + 4/3*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{365,3,4,44,{D0,D5,Da0,Da1},-1/2 D0 D0 + 10 D5 D5 + 23/2 Da0 Da0 + 5/2 Da1 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, -5}}},{{{-1/2, -2, 1/2, 3/2}, 24, 0, 22, 0}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}, {{-1/2, -1, 1/2, 1/2}, 24, 0, 20, 1}},{D0, -1/2*D0 - 2*D5 + 1/2*Da0 + 3/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, Da1, -3*D5 + Da0},-2*D4^2 + 3*D6^2 + 35/3*D6*D7 + 4/3*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{386,1,4,52,{D0,D1,Da0,Da1}, + 4 D0 D0 + 4 D1 D1 + 14 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, 4}}},{{{-1, -1, -1, -1}, 44, 0, 36, 3}, {{-1, -1, -1, -1}, 44, 0, 36, 3}, {{-1, -1, -1, 0}, 4, 1, 6, 0}},{D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -D0 - D1 - Da0 - Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1},D6^2 + 14*D5*D7 + 11*D6*D7 - 6*D7^2,{{-1, -2, -1, -1}, {-2, -1, -1, -1}, {-1, -1, -1, 0}, {-1, -1, -1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{388,1,4,52,{D0,D1,Da0,Da1}, + 4 D0 D0 + 4 D1 D1 + 6 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 0}}},{{{-1, -1, -1, -1}, 44, 0, 36, 3}, {{-1, -1, -1, -1}, 44, 0, 36, 3}, {{-1, -1, -1, 0}, 8, 1, 10, 0}},{D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -D0 - D1 - Da0 - Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1},6*D5^2 - 1/2*D6^2 + 14*D5*D7 - 15/2*D7^2,{{-1, -2, -1, -1}, {-2, -1, -1, -1}, {-1, -1, -1, 0}, {-1, -1, -1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{390,1,4,52,{D0,D1,Da0,Da1}, + 4 D0 D0 + 4 D1 D1 + 20 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -8}, {0, 0, -8, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 12}, {0, 0, 12, -16}}},{{{-1, -1, -2, -1}, 44, 0, 36, 3}, {{-1, -1, -2, -1}, 44, 0, 36, 3}, {{-1, -1, -2, -1}, 44, 0, 36, 3}},{D0, D1, -D0 - D1 - 2*Da0 - Da1, -D0 - D1 - 2*Da0 - Da1, -D0 - D1 - 2*Da0 - Da1, -2*D0 - Da0 - Da1, Da1, -2*D1 - Da0 - Da1},D5^2 + 6*D6^2 + 26*D6*D7 + D7^2,{{-2, -1, -2, -1}, {0, 0, 0, 1}, {-2, 0, -1, -1}, {-1, -1, -2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{392,1,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0 + 4 D3 D3 + 10 Da0 Da0-2 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -12}, {0, 0, -12, -16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, -16}, {0, 0, -16, -16}}},{{{-1, -2, -1, 0}, 22, 0, 20, 0}, {{-1, -1, -1, 0}, 44, 0, 36, 3}, {{-1, -1, -1, 0}, 44, 0, 36, 3}},{D0, -D3 - 2*Da0 + Da1, -D0 - 2*D3 - Da0, D3, -D0 - D3 - Da0, -D0 - D3 - Da0, -2*D0 - 2*Da0 + Da1, 3*Da0 - 2*Da1},4*D5^2 + 10*D6*D7 + 2*D7^2,{{-2, 0, -1, 0}, {-2, 0, -2, 1}, {-1, -1, -1, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{393,1,4,52,{D1,D2,Da0,Da1}, + 4 D1 D1 + 4 D2 D2-26 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, -16}}},{{{-1, -2, -2, 1}, 22, 0, 20, 0}, {{-1, -1, -2, 1}, 44, 0, 36, 3}, {{-1, -1, -2, 1}, 44, 0, 36, 3}},{-D2 - Da0, D1, D2, -D1 - 2*D2 - 2*Da0 + Da1, -D1 - D2 - 2*Da0 + Da1, -D1 - D2 - 2*Da0 + Da1, Da1, -2*D1 - Da0},4*D5^2 + 2*D6^2 + 10*D6*D7,{{-2, -2, -3, 2}, {0, 0, 0, 1}, {-1, -1, -2, 1}, {-1, -2, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{394,1,4,52,{D0,D1,Da0,Da1}, + 4 D0 D0 + 4 D1 D1 + 34 Da0 Da0-14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 32}, {0, 0, 32, 80}}},{{{-1, -1, -3, 1}, 44, 0, 36, 3}, {{-1, -1, -3, 1}, 44, 0, 36, 3}},{D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0},D6^2 + 10*D5*D7 + 4*D6*D7 - 4*D7^2,{{-2, -2, -5, 2}, {-2, 0, -2, 1}, {-1, -1, -3, 1}, {0, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{395,1,4,52,{D0,D1,Da0,Da1}, + 4 D0 D0 + 4 D1 D1-38 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, -28}}},{{{-1, -1, -3, 1}, 44, 0, 36, 3}, {{-1, -1, -3, 1}, 44, 0, 36, 3}},{D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0},10*D5*D6 - 4*D6^2 + 4*D6*D7 + D7^2,{{-2, -2, -5, 2}, {-2, 0, -2, 1}, {-1, -1, -3, 1}, {0, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{397,1,4,52,{D3,D4,Da0,Da1}, + 4 D3 D3 + 4 D4 D4-28 Da0 Da0 + 17 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 10}, {0, 0, 10, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 12}, {0, 0, 12, 8}}},{{{-1, -1, 1, -1}, 35, 0, 29, 2}, {{-1, -1, 1, -1}, 35, 0, 29, 2}, {{-1, -1, 1, -1}, 35, 0, 29, 2}},{-Da0, -D3 - D4 + Da0 - Da1, -D3 - D4 + Da0 - Da1, D3, D4, -D3 - D4 + Da0 - Da1, -2*D3 + 2*Da0 - Da1, -2*D4 + 2*Da0 - Da1},6*D5^2 - 1/2*D6^2 + 5*D5*D7 - 3*D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, -1, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{400,1,4,52,{D2,D3,Da0,Da1}, + 2 D2 D2  + 10 D3 D3  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 3}, {0, 0, 3, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 9}, {0, 0, 9, 21}}},{{{-1, -1, -1, 0}, 16, 0, 14, 0}, {{-1, -2, -3, 1}, 62, 0, 50, 5}},{-D2 - D3 - Da0, -D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 3*Da0 + Da1, -D2 - Da0 + Da1, -3*D3 - 2*Da0 + Da1},20/3*D4*D6 - 20/3*D5*D6 + 2*D6^2 + 29/3*D5*D7 + 10/3*D6*D7 - 16/3*D7^2,{{0, -3, -2, 1}, {-1, -1, -2, 1}, {-1, -2, -3, 1}, {-1, 0, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{400,2,4,52,{D2,D3,Da0,Da1}, + 2 D2 D2 + 10 D3 D3 + 26 Da0 Da0-12 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 3}, {0, 0, 3, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 9}, {0, 0, 9, 21}}},{{{-1, -1, -1, 0}, 16, 0, 14, 0}, {{-1, -2, -3, 1}, 62, 0, 50, 5}},{-D2 - D3 - Da0, -D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 3*Da0 + Da1, -D2 - Da0 + Da1, -3*D3 - 2*Da0 + Da1},2*D6^2 + 29/3*D5*D7 - 16/3*D7^2,{{0, -3, -2, 1}, {-1, -1, -2, 1}, {-1, -2, -3, 1}, {-1, 0, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{400,3,4,52,{D2,D3,Da0,Da1}, + 2 D2 D2 + 10 D3 D3 + 26 Da0 Da0-12 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 3}, {0, 0, 3, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 9}, {0, 0, 9, 21}}},{{{-1, -1, -1, 0}, 16, 0, 14, 0}, {{-1, -2, -3, 1}, 62, 0, 50, 5}},{-D2 - D3 - Da0, -D3 - Da0, D2, D3, -D2 - Da0, -D2 - 2*D3 - 3*Da0 + Da1, -D2 - Da0 + Da1, -3*D3 - 2*Da0 + Da1},2*D6^2 + 29/3*D5*D7 - 10/3*D6*D7 - 16/3*D7^2,{{0, -3, -2, 1}, {-1, -1, -2, 1}, {-1, -2, -3, 1}, {-1, 0, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{403,1,4,52,{D1,D2,Da0,Da1}, + 4 D1 D1 + 4 D2 D2-38 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, -28}}},{{{-1, -1, -3, 1}, 44, 0, 36, 3}, {{-1, -1, -3, 1}, 44, 0, 36, 3}},{-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -D1 - D2 - 3*Da0 + Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},D6^2 + 14*D5*D7 - 3*D6*D7 - 6*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-1, -1, -3, 1}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{404,1,4,52,{D0,D2,Da0,Da1}, + 4 D0 D0 + 4 D2 D2 + 2 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, -8}}},{{{-1, -1, 0, -1}, 44, 0, 36, 3}, {{-1, -1, 0, -1}, 44, 0, 36, 3}, {{-2, -2, 0, -1}, 0, 3, 10, 0}},{D0, -D0 - Da0, D2, -D2 - Da0, -D0 - D2 - Da1, -D0 - D2 - Da1, -2*D0 - 2*D2 - Da1, 2*Da0 - Da1},D6^2 + 11*D6*D7 - 6*D7^2,{{-1, -1, 1, -1}, {-2, -2, 0, -1}, {-1, -1, 0, -1}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{405,1,4,52,{D1,D2,Da0,Da1}, + 4 D1 D1 + 4 D2 D2 + 34 Da0 Da0-14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 32}, {0, 0, 32, 80}}},{{{-1, -1, -3, 1}, 44, 0, 36, 3}, {{-1, -1, -3, 1}, 44, 0, 36, 3}},{-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -D1 - D2 - 3*Da0 + Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},6*D5^2 - 1/2*D6^2 + 2*D5*D7 - 3/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-1, -1, -3, 1}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{406,1,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0 + 4 D3 D3-10 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, -20}}},{{{-1, -1, 1, -1}, 44, 0, 36, 3}, {{-1, -1, 1, -1}, 44, 0, 36, 3}},{D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},D6^2 + 14*D5*D7 - 3*D6*D7 - 6*D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, -1, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{407,1,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0 + 4 D3 D3-22 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, -16}}},{{{-1, -1, 1, -1}, 44, 0, 36, 3}, {{-1, -1, 1, -1}, 44, 0, 36, 3}},{D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},6*D5^2 - 1/2*D6^2 + 2*D5*D7 - 3/2*D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, -1, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{408,1,4,52,{D1,D3,Da0,Da1}, + 4 D1 D1 + 4 D3 D3-26 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -4}, {0, 0, -4, -16}}},{{{-1, -1, -2, 1}, 44, 0, 36, 3}, {{-1, -1, -2, 1}, 44, 0, 36, 3}, {{-2, -2, -2, 1}, 0, 3, 10, 0}},{-D1 - Da0, D1, -D3 - Da0, D3, -D1 - D3 - 2*Da0 + Da1, -D1 - D3 - 2*Da0 + Da1, Da1, -2*D1 - 2*D3 - 2*Da0 + Da1},12*D5*D7 - D6*D7 - 5*D7^2,{{-1, -1, -1, 1}, {0, 0, 0, 1}, {-1, -1, -2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{409,1,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0  + 4 D3 D3 -34 Da0 Da0  + 20 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 16}, {0, 0, 16, 24}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 24}, {0, 0, 24, 32}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}},{D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},6*D5^2 - 1/2*D6^2 + D3*D7 + 8*D5*D7 + 3/2*D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, 0, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{409,2,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0 + 4 D3 D3-34 Da0 Da0 + 20 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 16}, {0, 0, 16, 24}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 24}, {0, 0, 24, 32}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}},{D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},6*D5^2 - 1/2*D6^2 + 8*D5*D7 + D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, 0, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{409,3,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0  + 4 D3 D3 -34 Da0 Da0  + 20 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 16}, {0, 0, 16, 24}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 24}, {0, 0, 24, 32}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}},{D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},6*D5^2 + D5*D6 - D6^2 + 7*D5*D7 + D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, 0, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{409,4,4,52,{D0,D3,Da0,Da1}, + 4 D0 D0  + 4 D3 D3 -34 Da0 Da0  + 20 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 16}, {0, 0, 16, 24}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 24}, {0, 0, 24, 32}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}},{D0, -D0 - D3 + Da0 - Da1, -D0 - D3 + Da0 - Da1, D3, -D3 + Da0 - Da1, -D0 + Da0 - Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},6*D5^2 + D5*D6 - D6^2 + 7*D5*D7 + D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, 0, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{412,1,4,52,{D3,D4,Da0,Da1}, + 4 D3 D3 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -2*D3 - D4 + Da0 + Da1},9*D4*D7 + 7*D5*D7 + 5*D6*D7 + D7^2,{{-1, -1, 1, 1}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{413,1,4,52,{D1,D6,Da0,Da1}, + 4 D1 D1 + 4 D6 D6 + 6 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{-D1 + Da0 + Da1, D1, -D1 - 2*D6 + Da0 + 2*Da1, -D1 + Da1, -D6 + Da1, -2*D1 - D6 + Da0 + 2*Da1, D6, -D6 + Da0 + Da1},D5^2 + 12*D5*D7 + 2*D6*D7 - 7*D7^2,{{-1, -1, 1, 2}, {0, 1, 0, 0}, {-2, -1, 1, 2}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{414,1,4,52,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{-D2 + Da0 + Da1, -D2 - 2*D5 + Da0 + 2*Da1, D2, -D2 + Da1, -D5 + Da1, D5, -2*D2 - D5 + Da0 + 2*Da1, -D5 + Da0 + Da1},D6^2 + 2*D5*D7 + 12*D6*D7 - 7*D7^2,{{-1, -1, 1, 2}, {-2, -1, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{415,1,4,52,{D1,D6,Da0,Da1}, + 4 D1 D1 + 4 D6 D6-20 Da0 Da0-26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, -12}, {0, 0, -12, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 8}, {0, 0, 8, -4}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{-D1 + Da0 + Da1, D1, -D1 - 2*D6 + Da0 + 2*Da1, -D1 + Da1, -D6 + Da1, -2*D1 - D6 + Da0 + 2*Da1, D6, -D6 + Da0 + Da1},5*D4*D5 + D5^2 + 7*D5*D7 - 9*D7^2,{{-1, -1, 1, 2}, {0, 1, 0, 0}, {-2, -1, 1, 2}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{416,1,4,52,{D0,D5,Da0,Da1}, + 4 D0 D0 + 4 D5 D5 + 14 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -4}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{D0, -D0 - 2*D5 + Da0 + Da1, -D0 + Da0, -D0 + Da1, -2*D0 - D5 + Da0 + Da1, D5, -D5 + Da1, -D5 + Da0},D4^2 + 5*D6^2 + 12*D6*D7 - 14*D7^2,{{-1, -1, 1, 1}, {0, -1, 0, 1}, {0, 1, 0, 0}, {-2, -1, 1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{417,1,4,52,{D0,D6,Da0,Da1}, + 4 D0 D0 + 4 D6 D6-20 Da0 Da0-26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, -12}, {0, 0, -12, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 8}, {0, 0, 8, -4}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{D0, -D0 + Da0 + Da1, -D0 - 2*D6 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D6 + Da0 + 2*Da1, -D6 + Da1, D6, -D6 + Da0 + Da1},D4^2 + 5*D5^2 + 12*D5*D7 - 14*D7^2,{{-1, -1, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{418,1,4,52,{D0,D7,Da0,Da1}, + 4 D0 D0 + 4 D7 D7 + 26 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -D0 - 2*D7 + 2*Da0 + Da1, -2*D0 - D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, D7},D4^2 + 12*D5*D6 + 5*D6^2 - 14*D7^2,{{-1, -1, 2, 1}, {0, -1, 1, 1}, {0, -1, 1, 0}, {-2, -1, 2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{419,1,4,52,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{-D2 - 2*D4 + Da0 + Da1, -D2 + Da0, D2, -D2 + Da1, D4, -D4 + Da1, -2*D2 - D4 + Da0 + Da1, -D4 + Da0},D6^2 - 2*D5*D7 + 14*D6*D7 - 9*D7^2,{{-1, -1, 1, 1}, {-2, -1, 1, 1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{420,1,4,52,{D0,D7,Da0,Da1}, + 4 D0 D0 + 4 D7 D7 + 20 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, -12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -12}, {0, 0, -12, 16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -D0 - 2*D7 + 2*Da0 + Da1, -2*D0 - D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, D7},D4^2 + 5*D5^2 + 12*D5*D6 - 14*D7^2,{{-1, -1, 2, 1}, {0, -1, 1, 1}, {0, -1, 1, 0}, {-2, -1, 2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{421,1,4,52,{D3,D5,Da0,Da1}, + 4 D3 D3 + 4 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -2*D3 - D5 + Da0 + 2*Da1},7*D4*D7 + 9*D5*D7 + 5*D6*D7 + D7^2,{{-1, -1, 1, 2}, {0, -1, 1, 1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{422,1,4,52,{D1,D4,Da0,Da1}, + 4 D1 D1 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{-D1 - 2*D4 + Da0 + Da1, D1, -D1 + Da0, -D1 + Da1, D4, -2*D1 - D4 + Da0 + Da1, -D4 + Da1, -D4 + Da0},D5^2 + 14*D5*D7 - 2*D6*D7 - 9*D7^2,{{-1, -1, 1, 1}, {0, -1, 0, 1}, {-2, -1, 1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{423,1,4,52,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -4}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{-D2 - 2*D4 + Da0 + Da1, -D2 + Da0, D2, -D2 + Da1, D4, -D4 + Da1, -2*D2 - D4 + Da0 + Da1, -D4 + Da0},5*D5*D6 + D6^2 + 7*D6*D7 - 9*D7^2,{{-1, -1, 1, 1}, {-2, -1, 1, 1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{424,1,4,52,{D3,D6,Da0,Da1}, + 4 D3 D3 + 4 D6 D6 + 26 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -2*D3 - D6 + 2*Da0 + Da1},7*D4*D7 + 5*D5*D7 + 9*D6*D7 + D7^2,{{-1, -1, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{425,1,4,52,{D3,D5,Da0,Da1}, + 4 D3 D3 + 4 D5 D5-20 Da0 Da0-26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, -12}, {0, 0, -12, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 8}, {0, 0, 8, -4}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -2*D3 - D5 + Da0 + 2*Da1},5*D4*D7 + 9*D5*D7 + 7*D6*D7 + D7^2,{{-1, -1, 1, 2}, {0, -1, 1, 1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{426,1,4,52,{D3,D4,Da0,Da1}, + 4 D3 D3 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -4}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -2*D3 - D4 + Da0 + Da1},9*D4*D7 + 5*D5*D7 + 7*D6*D7 + D7^2,{{-1, -1, 1, 1}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{427,1,4,52,{D1,D7,Da0,Da1}, + 4 D1 D1 + 4 D7 D7 + 26 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{-D1 + Da0 + Da1, D1, -D1 + Da0, -D1 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -2*D1 - D7 + 2*Da0 + Da1, -D7 + Da0 + Da1, D7},D5^2 + 12*D5*D6 - 7*D6^2 - 2*D7^2,{{-1, -1, 2, 1}, {0, -1, 1, 1}, {-2, -1, 2, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{428,1,4,52,{D3,D6,Da0,Da1}, + 4 D3 D3 + 4 D6 D6 + 20 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, -12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -12}, {0, 0, -12, 16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -2*D3 - D6 + 2*Da0 + Da1},5*D4*D7 + 7*D5*D7 + 9*D6*D7 + D7^2,{{-1, -1, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{429,1,4,52,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5-20 Da0 Da0-26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, -12}, {0, 0, -12, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 8}, {0, 0, 8, -4}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{-D2 + Da0 + Da1, -D2 - 2*D5 + Da0 + 2*Da1, D2, -D2 + Da1, -D5 + Da1, D5, -2*D2 - D5 + Da0 + 2*Da1, -D5 + Da0 + Da1},5*D4*D6 + D6^2 + 7*D6*D7 - 9*D7^2,{{-1, -1, 1, 2}, {-2, -1, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{430,1,4,52,{D0,D6,Da0,Da1}, + 4 D0 D0 + 4 D6 D6 + 6 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}},{D0, -D0 + Da0 + Da1, -D0 - 2*D6 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D6 + Da0 + 2*Da1, -D6 + Da1, D6, -D6 + Da0 + Da1},D4^2 + 12*D5*D7 + 14*D6*D7 + 5*D7^2,{{-1, -1, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{431,1,4,52,{D1,D4,Da0,Da1}, + 4 D1 D1 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -4}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{-D1 - 2*D4 + Da0 + Da1, D1, -D1 + Da0, -D1 + Da1, D4, -2*D1 - D4 + Da0 + Da1, -D4 + Da1, -D4 + Da0},D5^2 + 5*D6^2 + 12*D6*D7 - 14*D7^2,{{-1, -1, 1, 1}, {0, -1, 0, 1}, {-2, -1, 1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{432,1,4,52,{D0,D5,Da0,Da1}, + 4 D0 D0 + 4 D5 D5 + 6 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 1}, 22, 0, 20, 0}, {{-2, -1, 1, 1}, 22, 0, 20, 0}},{D0, -D0 - 2*D5 + Da0 + Da1, -D0 + Da0, -D0 + Da1, -2*D0 - D5 + Da0 + Da1, D5, -D5 + Da1, -D5 + Da0},D4^2 + 14*D5*D7 + 12*D6*D7 + 5*D7^2,{{-1, -1, 1, 1}, {0, -1, 0, 1}, {0, 1, 0, 0}, {-2, -1, 1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{433,1,4,52,{D2,D7,Da0,Da1}, + 4 D2 D2 + 4 D7 D7 + 26 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, -2*D2 - D7 + 2*Da0 + Da1, D7},7*D4*D6 + 5*D5*D6 + D6^2 - 9*D7^2,{{-1, -1, 2, 1}, {-2, -1, 2, 1}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{434,1,4,52,{D2,D7,Da0,Da1}, + 4 D2 D2 + 4 D7 D7 + 20 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, -12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -12}, {0, 0, -12, 16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -D7 + Da0 + Da1, -2*D2 - D7 + 2*Da0 + Da1, D7},5*D4*D6 + 7*D5*D6 + D6^2 - 9*D7^2,{{-1, -1, 2, 1}, {-2, -1, 2, 1}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{435,1,4,52,{D1,D7,Da0,Da1}, + 4 D1 D1 + 4 D7 D7 + 20 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, -12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -12}, {0, 0, -12, 16}}},{{{-1, -2, 2, 1}, 22, 0, 20, 0}, {{-2, -1, 2, 1}, 22, 0, 20, 0}},{-D1 + Da0 + Da1, D1, -D1 + Da0, -D1 - 2*D7 + 2*Da0 + Da1, -D7 + Da0, -2*D1 - D7 + 2*Da0 + Da1, -D7 + Da0 + Da1, D7},5*D4*D5 + D5^2 + 7*D5*D6 - 9*D7^2,{{-1, -1, 2, 1}, {0, -1, 1, 1}, {-2, -1, 2, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{437,1,4,52,{D3,D4,Da0,Da1}, + 10 D3 D3  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -3}, {0, 0, -3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 16, 0, 14, 0}, {{-3, -1, 1, 2}, 33, 0, 29, 1}},{-D3 + Da1, -D3 - D4 + Da1, -2*D3 + Da0 + Da1, D3, D4, -D4 + Da1, -3*D3 - D4 + Da0 + 2*Da1, -D4 + Da0},43/9*D5*D6 + 10/9*D6^2 + 22/3*D4*D7 + 14/9*D5*D7 + 19/9*D6*D7 - 2/9*D7^2,{{-2, -1, 1, 2}, {-3, -1, 1, 2}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{437,2,4,52,{D3,D4,Da0,Da1}, + 10 D3 D3  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -3}, {0, 0, -3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 16, 0, 14, 0}, {{-3, -1, 1, 2}, 33, 0, 29, 1}},{-D3 + Da1, -D3 - D4 + Da1, -2*D3 + Da0 + Da1, D3, D4, -D4 + Da1, -3*D3 - D4 + Da0 + 2*Da1, -D4 + Da0},43/9*D5*D6 + 10/9*D6^2 - 52/9*D5*D7 + 52/9*D6*D7 - 35/9*D7^2,{{-2, -1, 1, 2}, {-3, -1, 1, 2}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{437,3,4,52,{D3,D4,Da0,Da1}, + 10 D3 D3 + 2 D4 D4-12 Da0 Da0 + 14 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -3}, {0, 0, -3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 16, 0, 14, 0}, {{-3, -1, 1, 2}, 33, 0, 29, 1}},{-D3 + Da1, -D3 - D4 + Da1, -2*D3 + Da0 + Da1, D3, D4, -D4 + Da1, -3*D3 - D4 + Da0 + 2*Da1, -D4 + Da0},43/9*D5*D6 + 10/9*D6^2 - 35/9*D7^2,{{-2, -1, 1, 2}, {-3, -1, 1, 2}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{438,1,4,52,{D2,D4,Da0,Da1}, + 10 D2 D2 + 2 D4 D4-12 Da0 Da0 + 14 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -3}, {0, 0, -3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 16, 0, 14, 0}, {{-3, -1, 1, 2}, 33, 0, 29, 1}},{-D2 + Da1, -D2 - D4 + Da1, D2, -2*D2 + Da0 + Da1, D4, -3*D2 - D4 + Da0 + 2*Da1, -D4 + Da1, -D4 + Da0},10/9*D5^2 + 86/9*D6^2 - 26/3*D7^2,{{-2, -1, 1, 2}, {0, -1, 0, 1}, {-3, -1, 1, 2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{438,2,4,52,{D2,D4,Da0,Da1}, + 10 D2 D2  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -3}, {0, 0, -3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 16, 0, 14, 0}, {{-3, -1, 1, 2}, 33, 0, 29, 1}},{-D2 + Da1, -D2 - D4 + Da1, D2, -2*D2 + Da0 + Da1, D4, -3*D2 - D4 + Da0 + 2*Da1, -D4 + Da1, -D4 + Da0},10/9*D5^2 + 86/9*D6^2 + 152/9*D4*D7 + 19/9*D5*D7 + 19/3*D6*D7 - 2/9*D7^2,{{-2, -1, 1, 2}, {0, -1, 0, 1}, {-3, -1, 1, 2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{438,3,4,52,{D2,D4,Da0,Da1}, + 10 D2 D2  + 2 D4 D4 -12 Da0 Da0  + 14 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -3}, {0, 0, -3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 16, 0, 14, 0}, {{-3, -1, 1, 2}, 33, 0, 29, 1}},{-D2 + Da1, -D2 - D4 + Da1, D2, -2*D2 + Da0 + Da1, D4, -3*D2 - D4 + Da0 + 2*Da1, -D4 + Da1, -D4 + Da0},10/9*D5^2 + 86/9*D6^2 + 95/9*D5*D7 - 95/9*D6*D7 - 26/3*D7^2,{{-2, -1, 1, 2}, {0, -1, 0, 1}, {-3, -1, 1, 2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{442,1,4,52,{D0,D5,Da0,Da1}, + 4 D0 D0 + 4 D5 D5 + 6 Da0 Da0 + 38 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -28, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 3}, 22, 0, 20, 0}, {{-1, -1, 1, 3}, 44, 0, 36, 3}},{D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D0 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1},4*D6^2 - 2*D5*D7 + 6*D6*D7 - 4*D7^2,{{0, -2, 1, 2}, {-1, -1, 1, 3}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{443,1,4,52,{D0,D5,Da0,Da1}, + 4 D0 D0 + 4 D5 D5-17/2 Da0 Da0-20 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -32}, {0, 0, -32, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -32, 12}, {0, 0, 12, -4}}},{{{-2, -1, 1, 3}, 22, 0, 20, 0}, {{-1, -1, 1, 3}, 44, 0, 36, 3}},{D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D0 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1},2*D4*D6 + 4*D6^2 + 4*D6*D7 - 5/2*D7^2,{{0, -2, 1, 2}, {-1, -1, 1, 3}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{444,1,4,52,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 8 Da0 Da0 + 2 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, -4}}},{{{-1, -1, -1, 0}, 44, 0, 36, 3}, {{-2, -2, -1, 0}, 0, 3, 10, 0}},{-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -D2 - D5 - Da0, -2*D2 - 2*D5 - Da0},-2*D4*D7 - 2*D5*D7 + 14*D6*D7 - 6*D7^2,{{-2, -2, -1, 0}, {-1, -1, -1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{445,1,4,52,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 6 Da0 Da0-2 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -1, -1, 0}, 44, 0, 36, 3}, {{-2, -2, -1, 0}, 0, 3, 10, 0}},{-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -D2 - D5 - Da0, -2*D2 - 2*D5 - Da0},2*D4*D7 + 2*D5*D7 + 10*D6*D7 - 4*D7^2,{{-2, -2, -1, 0}, {-1, -1, -1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{446,1,4,52,{D0,D4,Da0,Da1}, + 4 D0 D0 + 4 D4 D4 + 6 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 22, 0, 20, 0}, {{-2, -1, 1, 2}, 22, 0, 20, 0}, {{-1, -1, 1, 2}, 44, 0, 36, 3}},{D0, -D0 - 2*D4 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D4 + Da0 + 2*Da1, D4, -D4 + Da1, -D0 - D4 + Da0 + 2*Da1, Da0},4*D6^2 + 5*D6*D7 - 3*D7^2,{{0, 0, 1, 0}, {-1, -1, 1, 2}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{447,1,4,52,{D1,D3,Da0,Da1}, + 4 D1 D1 + 4 D3 D3-20 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, -12}, {0, 0, -12, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, -8}, {0, 0, -8, -4}}},{{{-1, -2, -1, 2}, 22, 0, 20, 0}, {{-2, -1, -1, 2}, 22, 0, 20, 0}, {{-1, -1, -1, 2}, 44, 0, 36, 3}},{-D1 - 2*D3 - Da0 + 2*Da1, D1, -D1 - Da0 + Da1, D3, -2*D1 - D3 - Da0 + 2*Da1, -D3 - Da0 + Da1, -D1 - D3 - Da0 + 2*Da1, Da0},4*D6^2 + 5*D6*D7 - 3*D7^2,{{0, 0, 1, 0}, {-1, -1, -1, 2}, {0, -1, -1, 1}, {-2, -1, -1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{448,1,4,52,{D2,D3,Da0,Da1}, + 4 D2 D2 + 4 D3 D3-32 Da0 Da0-38 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -28, 24}, {0, 0, 24, -20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -20}, {0, 0, -20, 16}}},{{{-1, -2, -2, -3}, 22, 0, 20, 0}, {{-1, -1, -2, -3}, 44, 0, 36, 3}},{-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -D2 - D3 - 2*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1},4*D6^2 + 2*D5*D7 + 4*D6*D7 - 2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -2, -3}, {0, -1, -1, -1}, {0, -1, -1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{449,1,4,52,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 11/2 Da0 Da0 + 8 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -4}}},{{{-1, -2, -1, -1}, 22, 0, 20, 0}, {{-1, -1, -1, -1}, 44, 0, 36, 3}},{-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -D2 - D4 - Da0 - Da1, -2*D2 - Da0 - 2*Da1},2*D4*D6 + 6*D6^2 + 2*D6*D7 - 3/2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -1, -1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{450,1,4,52,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 6 Da0 Da0 + 10 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -20, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, -1, -1}, 22, 0, 20, 0}, {{-1, -1, -1, -1}, 44, 0, 36, 3}},{-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -D2 - D4 - Da0 - Da1, -2*D2 - Da0 - 2*Da1},4*D6^2 + 2*D5*D7 + 4*D6*D7 - 2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -1, -1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{451,1,4,52,{D1,D5,Da0,Da1}, + 4 D1 D1 + 4 D5 D5-8 Da0 Da0 + 14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 8}}},{{{-2, -1, 0, 1}, 22, 0, 20, 0}, {{-1, -1, 0, 1}, 44, 0, 36, 3}},{-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -D1 - D5 + Da1, -2*D5 + Da0},4*D6^2 - 2*D5*D7 + 6*D6*D7 - 4*D7^2,{{0, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {-2, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{452,1,4,52,{D1,D5,Da0,Da1}, + 4 D1 D1 + 4 D5 D5 + 2 Da0 Da1 + 6 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 8}}},{{{-2, -1, 0, 1}, 22, 0, 20, 0}, {{-1, -1, 0, 1}, 44, 0, 36, 3}},{-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -D1 - D5 + Da1, -2*D5 + Da0},-2*D4*D6 + 8*D6^2 + 2*D6*D7 - 3/2*D7^2,{{0, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {-2, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{453,1,4,52,{D2,D3,Da0,Da1}, + 4 D2 D2 + 4 D3 D3 + 23/2 Da0 Da0 + 20 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -48}, {0, 0, -48, 28}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -48, 28}, {0, 0, 28, -16}}},{{{-1, -2, -2, -3}, 22, 0, 20, 0}, {{-1, -1, -2, -3}, 44, 0, 36, 3}},{-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -D2 - D3 - 2*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1},-2*D4*D6 + 6*D6^2 + 4*D6*D7 - 5/2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -2, -3}, {0, -1, -1, -1}, {0, -1, -1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{489,1,4,52,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14 Da0 Da0 -4 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 9}, {0, 0, 9, 13}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 13}, {0, 0, 13, 17}}},{{{-1, -1, 1, 0}, 34, 0, 28, 2}, {{-2, -2, 0, 1}, 27, 0, 25, 0}, {{-1, -1, 1, 0}, 34, 0, 28, 2}},{-D4 - Da0 + Da1, -D5 - Da0 + Da1, 3*Da0 - 2*Da1, -D4 - D5 + Da0, D4, D5, -2*D4 - 2*D5 + Da1, -D4 - D5 + Da0},-3*D6^2 + 4*D4*D7 + 4*D5*D7 + 11*D6*D7 - 2*D7^2,{{-1, -1, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{515,1,4,56,{D2,D5,Da0,Da1},-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 13, -10}, {0, 0, -10, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 4}, {0, 0, 4, 8}}},{{{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}},{-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1},D5^2 + 3*D4*D6 - 2*D6^2 + 9*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 1}, {-1/2, 0, 0, 1/2}, {0, 1, 0, 0}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{515,2,4,56,{D2,D5,Da0,Da1},-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 13, -10}, {0, 0, -10, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 4}, {0, 0, 4, 8}}},{{{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}},{-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1},3*D4*D5 - 2*D5^2 + 3*D4*D6 - 2*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 1}, {-1/2, 0, 0, 1/2}, {0, 1, 0, 0}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{515,3,4,56,{D2,D5,Da0,Da1},-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 13, -10}, {0, 0, -10, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 4}, {0, 0, 4, 8}}},{{{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}},{-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1},3*D4*D6 - 2*D6^2 + 26/3*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 1}, {-1/2, 0, 0, 1/2}, {0, 1, 0, 0}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{515,4,4,56,{D2,D5,Da0,Da1},-1/2 D2 D2 + 10 D5 D5-12 Da0 Da0-13 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 13, -10}, {0, 0, -10, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 4}, {0, 0, 4, 8}}},{{{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}},{-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1},3*D4*D6 - 2*D6^2 + 80/9*D6*D7 + 10/9*D7^2,{{0, -3, 1, 1}, {-1/2, 0, 0, 1/2}, {0, 1, 0, 0}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{515,5,4,56,{D2,D5,Da0,Da1},-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 13, -10}, {0, 0, -10, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 4}, {0, 0, 4, 8}}},{{{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}},{-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1},-8*D5^2 + 3*D4*D6 - 2*D6^2 + 8*D6*D7 + 2*D7^2,{{0, -3, 1, 1}, {-1/2, 0, 0, 1/2}, {0, 1, 0, 0}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{515,6,4,56,{D2,D5,Da0,Da1},-1/2 D2 D2  + 10 D5 D5 -12 Da0 Da0 -13 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 13, -10}, {0, 0, -10, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 4}, {0, 0, 4, 8}}},{{{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 0, 1/2}, 25, 0, 21, 1}},{-1/2*D2 - D5 + 1/2*Da1, -1/2*D2 - D5 + 1/2*Da1, D2, -1/2*D2 + Da0 + 1/2*Da1, -2*D5 + Da1, D5, -1/2*D2 + 1/2*Da1, -3*D5 + Da0 + Da1},-8*D5^2 + 3*D4*D6 - 2*D6^2 + 6*D5*D7 + 6*D6*D7 + 4*D7^2,{{0, -3, 1, 1}, {-1/2, 0, 0, 1/2}, {0, 1, 0, 0}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{538,1,4,56,{D0,D6,Da0,Da1},-2/3 D0 D0  + 10 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 22, 8}, {0, 0, 8, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -2}, {0, 0, -2, -4}}},{{{-1/3, -1, 1/3, 1/3}, 24, 0, 20, 1}, {{-2/3, -2, 2/3, -1/3}, 20, 0, 18, 0}, {{-1/3, -1, 1/3, 1/3}, 24, 0, 20, 1}},{D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - 2*D6 + 2/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, D6, -3*D6 + Da0},-6*D5^2 + 10*D5*D7 + 14/3*D6*D7,{{0, -3, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1/3}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{538,2,4,56,{D0,D6,Da0,Da1},-2/3 D0 D0  + 10 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 22, 8}, {0, 0, 8, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -2}, {0, 0, -2, -4}}},{{{-1/3, -1, 1/3, 1/3}, 24, 0, 20, 1}, {{-2/3, -2, 2/3, -1/3}, 20, 0, 18, 0}, {{-1/3, -1, 1/3, 1/3}, 24, 0, 20, 1}},{D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - 2*D6 + 2/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, D6, -3*D6 + Da0},-6*D5^2 - 2*D6^2 + 10*D5*D7 + 4*D6*D7,{{0, -3, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1/3}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{545,1,4,58,{D1,D5,Da0,Da1}, + 2 D1 D1 + 4 D5 D5 + 26 Da0 Da1 + 6 Da1 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -1, 2, 1}, 45, 0, 37, 3}, {{-1, -1, 2, 1}, 45, 0, 37, 3}, {{-1, -1, 2, 1}, 45, 0, 37, 3}},{-D1 + Da0, D1, -D1 - D5 + 2*Da0 + Da1, -D1 - D5 + 2*Da0 + Da1, -D1 - D5 + 2*Da0 + Da1, D5, Da1, -2*D5 + Da0},2*D4^2 + 4*D6^2 + 18*D6*D7 + 1/2*D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1, -1, 2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{546,1,4,58,{D2,D4,Da0,Da1},-2/3 D2 D2 + 4 D4 D4 + 2/3 Da0 Da0 + 28/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -40, 5}, {0, 0, 5, 5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, 5}}},{{{-1/3, -1, 1/3, 2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 2/3}, 35, 0, 29, 2}},{-1/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -5/3*D2 - 1/3*Da0 + 1/3*Da1, Da0},D5^2 - 6/25*D6^2 + 623/25*D6*D7 + 9*D7^2,{{-1, -1, 0, 1}, {-5/3, 0, -1/3, 1/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{548,1,4,58,{D2,D5,Da0,Da1}, + 2 D2 D2 + 4 D5 D5-17/2 Da0 Da0-20 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -32}, {0, 0, -32, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -32, 12}, {0, 0, 12, -4}}},{{{-1, -1, 1, 3}, 45, 0, 37, 3}, {{-1, -1, 1, 3}, 45, 0, 37, 3}},{-D2 + Da0 + 2*Da1, -D2 + Da1, D2, -D2 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1},4*D4*D6 + 2*D6^2 + 6*D6*D7 - 7/2*D7^2,{{0, -2, 1, 2}, {-1, -1, 1, 3}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{549,1,4,58,{D2,D5,Da0,Da1}, + 2 D2 D2 + 4 D5 D5 + 6 Da0 Da0 + 38 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -28, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 3}, 45, 0, 37, 3}, {{-1, -1, 1, 3}, 45, 0, 37, 3}},{-D2 + Da0 + 2*Da1, -D2 + Da1, D2, -D2 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 + 3*Da1, -2*D5 + Da0 + 2*Da1},2*D6^2 - 3*D5*D7 + 10*D6*D7 - 6*D7^2,{{0, -2, 1, 2}, {-1, -1, 1, 3}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{550,1,4,58,{D2,D4,Da0,Da1}, + 2 D2 D2 + 4 D4 D4 + 6 Da0 Da0 + 26 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 23, 0, 21, 0}, {{-1, -1, 1, 2}, 45, 0, 37, 3}, {{-1, -1, 1, 2}, 45, 0, 37, 3}},{-D2 - 2*D4 + Da0 + 2*Da1, -D2 + Da1, D2, -D2 - D4 + Da0 + 2*Da1, D4, -D4 + Da1, -D2 - D4 + Da0 + 2*Da1, Da0},2*D5*D6 + 2*D6^2 + 8*D6*D7 - 4*D7^2,{{0, 0, 1, 0}, {-1, -1, 1, 2}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{558,1,4,58,{D1,D6,Da0,Da1}, + 2 D1 D1 + 4 D6 D6 + 17 Da0 Da1 + 6 Da1 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -7}}},{{{-1, -1, 1, 1}, 36, 0, 30, 2}, {{-1, -1, 1, 1}, 36, 0, 30, 2}, {{-1, -1, 1, 1}, 36, 0, 30, 2}},{-D1 + Da0, D1, -D1 - D6 + Da0 + Da1, -D1 - D6 + Da0 + Da1, Da1, -D1 - D6 + Da0 + Da1, D6, -2*D6 + Da0},4*D4*D5 + 2*D5^2 + 9*D5*D7 - 4*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1, -1, 1, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{558,2,4,58,{D1,D6,Da0,Da1}, + 2 D1 D1  + 4 D6 D6  + 17 Da0 Da1  + 6 Da1 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -7}}},{{{-1, -1, 1, 1}, 36, 0, 30, 2}, {{-1, -1, 1, 1}, 36, 0, 30, 2}, {{-1, -1, 1, 1}, 36, 0, 30, 2}},{-D1 + Da0, D1, -D1 - D6 + Da0 + Da1, -D1 - D6 + Da0 + Da1, Da1, -D1 - D6 + Da0 + Da1, D6, -2*D6 + Da0},4*D4*D5 + 2*D5^2 - 6*D6^2 + 9*D5*D7 - 5/2*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1, -1, 1, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{578,1,4,58,{D0,D5,Da0,Da1},-2/3 D0 D0 + 4 D5 D5 + 2/3 Da0 Da0 + 28/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -40, 5}, {0, 0, 5, 5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, 5}}},{{{-1/3, -1, 1/3, 2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 2/3}, 35, 0, 29, 2}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, Da0},-6*D4^2 + 5/2*D6^2 + 73/6*D6*D7 + 4/3*D7^2,{{0, 0, 1, 0}, {0, -2, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{582,1,4,58,{D3,D5,Da0,Da1}, + 2 D3 D3 + 4 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 23, 0, 21, 0}, {{-1, -1, 1, 2}, 45, 0, 37, 3}},{-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -D3 - D5 + Da0 + 2*Da1},6*D4*D7 + 8*D5*D7 + 4*D6*D7 + 2*D7^2,{{-1, -1, 1, 2}, {0, -1, 1, 1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{583,1,4,58,{D3,D5,Da0,Da1}, + 2 D3 D3 + 4 D5 D5-20 Da0 Da0-26 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, -12}, {0, 0, -12, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 8}, {0, 0, 8, -4}}},{{{-1, -2, 1, 2}, 23, 0, 21, 0}, {{-1, -1, 1, 2}, 45, 0, 37, 3}},{-D3 + Da0 + Da1, -D3 - 2*D5 + Da0 + 2*Da1, -D3 + Da1, D3, -D5 + Da1, D5, -D5 + Da0 + Da1, -D3 - D5 + Da0 + 2*Da1},4*D4*D7 + 8*D5*D7 + 6*D6*D7 + 2*D7^2,{{-1, -1, 1, 2}, {0, -1, 1, 1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{584,1,4,58,{D3,D6,Da0,Da1}, + 2 D3 D3 + 4 D6 D6 + 20 Da0 Da0 + 14 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, -12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -12}, {0, 0, -12, 16}}},{{{-1, -2, 2, 1}, 23, 0, 21, 0}, {{-1, -1, 2, 1}, 45, 0, 37, 3}},{-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -D3 - D6 + 2*Da0 + Da1},4*D4*D7 + 6*D5*D7 + 8*D6*D7 + 2*D7^2,{{-1, -1, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{585,1,4,58,{D3,D6,Da0,Da1}, + 2 D3 D3 + 4 D6 D6 + 26 Da0 Da1 + 6 Da1 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -2, 2, 1}, 23, 0, 21, 0}, {{-1, -1, 2, 1}, 45, 0, 37, 3}},{-D3 + Da0 + Da1, -D3 + Da0, -D3 - 2*D6 + 2*Da0 + Da1, D3, -D6 + Da0, -D6 + Da0 + Da1, D6, -D3 - D6 + 2*Da0 + Da1},6*D4*D7 + 4*D5*D7 + 8*D6*D7 + 2*D7^2,{{-1, -1, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{586,1,4,58,{D3,D4,Da0,Da1}, + 2 D3 D3 + 4 D4 D4 + 6 Da0 Da0 + 14 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 1}, 23, 0, 21, 0}, {{-1, -1, 1, 1}, 45, 0, 37, 3}},{-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -D3 - D4 + Da0 + Da1},8*D4*D7 + 6*D5*D7 + 4*D6*D7 + 2*D7^2,{{-1, -1, 1, 1}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{587,1,4,58,{D3,D4,Da0,Da1}, + 2 D3 D3 + 4 D4 D4 + 14 Da0 Da1 + 6 Da1 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -4}}},{{{-1, -2, 1, 1}, 23, 0, 21, 0}, {{-1, -1, 1, 1}, 45, 0, 37, 3}},{-D3 - 2*D4 + Da0 + Da1, -D3 + Da0, -D3 + Da1, D3, D4, -D4 + Da1, -D4 + Da0, -D3 - D4 + Da0 + Da1},8*D4*D7 + 4*D5*D7 + 6*D6*D7 + 2*D7^2,{{-1, -1, 1, 1}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{589,1,4,58,{D3,D6,Da0,Da1}, + 2 D3 D3  + 4 D6 D6  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 35, 0, 29, 2}, {{-1, -1, 2, 1}, 35, 0, 29, 2}, {{-1, -2, 3, 1}, 50, 0, 42, 3}},{-D3 + Da0, -D6 + Da0, -D3 - D6 + 2*Da0 + Da1, D3, -D3 - D6 + 2*Da0 + Da1, Da1, D6, -D3 - 2*D6 + 3*Da0 + Da1},-8*D4^2 + 2/3*D5^2 + 9*D4*D7 + 10/3*D5*D7 + 5*D6*D7 + D7^2,{{-1, -2, 3, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1, -1, 2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{589,2,4,58,{D3,D6,Da0,Da1}, + 2 D3 D3  + 4 D6 D6  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 35, 0, 29, 2}, {{-1, -1, 2, 1}, 35, 0, 29, 2}, {{-1, -2, 3, 1}, 50, 0, 42, 3}},{-D3 + Da0, -D6 + Da0, -D3 - D6 + 2*Da0 + Da1, D3, -D3 - D6 + 2*Da0 + Da1, Da1, D6, -D3 - 2*D6 + 3*Da0 + Da1},-2/9*D5^2 - 13/3*D4*D7 + 38/9*D5*D7 + 19/3*D6*D7 + 19/3*D7^2,{{-1, -2, 3, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1, -1, 2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,1,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-20*D5^2 + 24*D5*D6 - 6*D6^2 - 18*D4*D7 + 10*D5*D7 - 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,2,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-8*D4^2 + 20*D5^2 - 6*D6^2 - 8*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,3,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},12*D5*D6 - 6*D6^2 - 4*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,4,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-20/9*D5^2 + 40/3*D5*D6 - 6*D6^2 + 10/3*D4*D7 + 58/9*D5*D7 - 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,5,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-20/9*D5^2 + 40/3*D5*D6 - 6*D6^2 + 8/9*D5*D7 + 4/3*D6*D7 + 10/9*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,6,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-8*D4^2 + 20*D5^2 - 6*D6^2 + 6*D4*D7 + 2*D5*D7 - 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,7,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},12*D5*D6 - 6*D6^2 + 6*D4*D7 + 6*D5*D7 - 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,8,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-8*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 + 40/3*D5*D7 - 4*D6*D7 - 2/3*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,9,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-8*D4^2 - 24*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 + 4*D6*D7 + 2*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,10,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-8*D4^2 - 24*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 + 6*D4*D7 + 10*D5*D7 - 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,11,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-20*D5^2 + 24*D5*D6 - 6*D6^2 + 40*D5*D7 - 20*D6*D7 - 6*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{654,12,4,60,{D1,D4,Da0,Da1},-2/3 D1 D1 -2/3 D4 D4  + 1/2 Da0 Da0  + 7/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, 45}, {0, 0, 45, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 63}, {0, 0, 63, 72}}},{{{-2/3, -1/3, 1/3, 0}, 26, 0, 22, 1}, {{-1/3, -1/3, -1/3, 1/3}, 13, 0, 11, 0}},{-2/3*D1 - 1/3*D4 + 1/3*Da0, D1, -1/3*D1 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D4, -2/3*D4 + 1/3*Da1, -1/3*D1 - 1/3*Da0 + 2/3*Da1, -1/3*D4 + Da0 - 1/3*Da1},-8*D4*D5 - 20*D5^2 + 24*D5*D6 - 6*D6^2 - 2*D4*D7 + 10*D5*D7 - 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, -1/3, 2/3}, {0, -2/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{663,1,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, -198}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-14*D5^2 + 8*D5*D6 + 2*D6*D7 + 8*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{663,2,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3 + 4 Da0 Da0-2/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, -198}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-19/2*D5*D6 + 7/2*D6^2 + 9*D6*D7 - 6*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{663,3,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, -198}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-14*D5^2 + 8*D5*D6 + 2*D6*D7 + 8*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{663,4,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, -198}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},2*D4*D5 - 12*D5^2 + 6*D5*D6 + 4*D6*D7 + 2*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{663,5,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 4 Da0 Da0 -2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, -198}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-2*D4*D5 - 8*D5^2 + 2*D6^2 + 4*D6*D7 + 6*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{664,1,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-14*D5^2 + 8*D6^2 + 8*D5*D7 + 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{664,2,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-14*D5^2 + 8*D6^2 + 8*D5*D7 + 2*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{664,3,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-2*D4*D5 - 8*D5^2 + 2*D6^2 + 6*D5*D7 + 4*D6*D7,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{664,4,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 8/3 Da0 Da0  + 2/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},2*D4*D5 - 12*D5^2 + 6*D6^2 + 4*D6*D7 + 2*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{664,5,4,60,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3 + 8/3 Da0 Da0 + 2/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1/3, 1/3, 0}, 24, 0, 20, 1}},{-1/3*D1 - 1/3*D3 + 1/3*Da0, D1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D3, -2/3*D3 + 1/3*Da1, -1/3*D1 - 1/3*D3 + 1/3*Da0, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D3 + Da0 - 1/3*Da1},-6*D6^2 - 19/2*D5*D7 + 9*D6*D7 + 7/2*D7^2,{{0, -1/3, 1, -1/3}, {-1/3, 0, 1/3, 1/3}, {-1/3, -1/3, 1/3, 0}, {0, -2/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{667,1,4,61,{D1,D2,Da0,Da1}, + 2 D1 D1  + 2 D2 D2  + 4 Da0 Da0  + 12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -18, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 0}}},{{{-1, -1, 1, 1}, 18, 0, 16, 0}, {{-1, -1, 1, 2}, 18, 0, 16, 0}},{-D1 - D2 + Da0 + Da1, D1, D2, -D1 - D2 + Da0 + 2*Da1, -D1 + Da0 + 2*Da1, -D2 + Da0 + Da1, -D2 + Da0 + 2*Da1, -D1 + Da0 + Da1},-D5*D6 + 3*D6^2 + D5*D7 + 10*D6*D7 + 2*D7^2,{{-1, 0, 1, 1}, {0, -1, 1, 2}, {0, -1, 1, 1}, {-1, -1, 1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{670,1,4,61,{D0,D3,Da0,Da1}, + 2 D0 D0  + 2 D3 D3  + 12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 3}, {0, 0, 3, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 18, 0, 16, 0}, {{-1, -1, 1, 0}, 18, 0, 16, 0}},{D0, -D0 - D3 + Da1, -D0 - D3 + Da0, D3, -D0 + Da0, -D3 + Da1, -D0 + Da1, -D3 + Da0},D5*D6 + 2*D6^2 - D5*D7 + 10*D6*D7 + 3*D7^2,{{0, -1, 1, 0}, {-1, 0, 0, 1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{741,1,4,64,{D0,D3,Da0,Da1},-2/3 D0 D0 + 2 D3 D3 + 10 Da0 Da0 + 28/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -40, 45}, {0, 0, 45, -45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}},{{{-1/3, -1, 1, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1, 2/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D3 + Da0 + 2/3*Da1, -1/3*D0 - D3 + Da0 + 2/3*Da1, D3, -1/3*D0 - D3 + Da0 + 2/3*Da1, -D3 + Da0 + Da1, -5/3*D0 + 1/3*Da1, Da0},2*D5^2 - 6/25*D6^2 + 548/25*D6*D7 + 8*D7^2,{{0, 0, 1, 0}, {-1, -1, 1, 1}, {0, -1, 1, 1}, {-1/3, -1, 1, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{741,2,4,64,{D0,D3,Da0,Da1},-2/3 D0 D0  + 2 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -40, 45}, {0, 0, 45, -45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}},{{{-1/3, -1, 1, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1, 2/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D3 + Da0 + 2/3*Da1, -1/3*D0 - D3 + Da0 + 2/3*Da1, D3, -1/3*D0 - D3 + Da0 + 2/3*Da1, -D3 + Da0 + Da1, -5/3*D0 + 1/3*Da1, Da0},-19/4*D4^2 + 27/4*D5^2 - 1/20*D6^2 + 102/5*D6*D7 + 8*D7^2,{{0, 0, 1, 0}, {-1, -1, 1, 1}, {0, -1, 1, 1}, {-1/3, -1, 1, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{765,1,4,64,{D1,D5,Da0,Da1}, + 2 D1 D1 + 2 D5 D5 + 6 Da0 Da0 + 26 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 4}, {0, 0, 4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 46, 0, 38, 3}, {{-1, -1, 1, 2}, 46, 0, 38, 3}, {{-1, -1, 1, 2}, 46, 0, 38, 3}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -D1 - D5 + Da0 + 2*Da1, Da0},2*D6^2 + 9*D6*D7 - 5*D7^2,{{0, 0, 1, 0}, {-1, -1, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{778,1,4,64,{D0,D4,Da0,Da1},-2/3 D0 D0 + 2 D4 D4 + 2/3 Da0 Da0 + 28/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -40, 5}, {0, 0, 5, 5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, 5}}},{{{-1/3, -1, 1/3, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 2/3}, 36, 0, 30, 2}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -D4 + Da1, Da0},-6*D5^2 + 8*D6^2 + 20/3*D6*D7 + 4/3*D7^2,{{0, 0, 1, 0}, {0, -1, 0, 1}, {-1/3, -1, 1/3, 2/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{778,2,4,64,{D0,D4,Da0,Da1},-2/3 D0 D0  + 2 D4 D4  + 2/3 Da0 Da0  + 28/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -40, 5}, {0, 0, 5, 5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, 5}}},{{{-1/3, -1, 1/3, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 2/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 2/3}, 36, 0, 30, 2}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -D4 + Da1, Da0},-D4*D5 - 6*D5^2 + 7*D6^2 + 23/3*D6*D7 + 4/3*D7^2,{{0, 0, 1, 0}, {0, -1, 0, 1}, {-1/3, -1, 1/3, 2/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{832,1,4,64,{D2,D6,Da0,Da1}, + 2 D2 D2 + 2 D6 D6 + 20 Da0 Da0 + 14 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, -12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -12}, {0, 0, -12, 16}}},{{{-1, -1, 2, 1}, 46, 0, 38, 3}, {{-1, -1, 2, 1}, 46, 0, 38, 3}},{-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -D2 - D6 + 2*Da0 + Da1},4*D4*D7 + 6*D5*D7 + 10*D6*D7 + 2*D7^2,{{-1, -1, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{833,1,4,64,{D2,D6,Da0,Da1}, + 2 D2 D2 + 2 D6 D6 + 26 Da0 Da1 + 6 Da1 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, -16}}},{{{-1, -1, 2, 1}, 46, 0, 38, 3}, {{-1, -1, 2, 1}, 46, 0, 38, 3}},{-D2 + Da0 + Da1, -D2 + Da0, D2, -D2 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -D2 - D6 + 2*Da0 + Da1},6*D4*D7 + 4*D5*D7 + 10*D6*D7 + 2*D7^2,{{-1, -1, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{877,1,4,64,{D3,D4,Da0,Da1}, + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 3, 1}, 73, 0, 59, 6}},{-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1},-2/9*D6^2 - 13/3*D5*D7 + 38/9*D6*D7 + 19/3*D7^2,{{-1, -1, 3, 1}, {0, 0, 0, 1}, {-1, -1, 2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{877,2,4,64,{D3,D4,Da0,Da1}, + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 3, 1}, 73, 0, 59, 6}},{-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1},-2*D4*D5 - 8*D5^2 + 2/3*D6^2 + 2*D4*D7 + 9*D5*D7 + 10/3*D6*D7 + D7^2,{{-1, -1, 3, 1}, {0, 0, 0, 1}, {-1, -1, 2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{877,3,4,64,{D3,D4,Da0,Da1}, + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 3, 1}, 73, 0, 59, 6}},{-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1},-8*D5^2 + 2/3*D6^2 + 9*D5*D7 + 10/3*D6*D7 + D7^2,{{-1, -1, 3, 1}, {0, 0, 0, 1}, {-1, -1, 2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{877,4,4,64,{D3,D4,Da0,Da1}, + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 3, 1}, 73, 0, 59, 6}},{-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1},-8*D5^2 + 2/3*D6^2 + 9*D5*D7 + 10/3*D6*D7 + D7^2,{{-1, -1, 3, 1}, {0, 0, 0, 1}, {-1, -1, 2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{877,5,4,64,{D3,D4,Da0,Da1}, + 2 D3 D3  + 2 D4 D4  + 59/2 Da0 Da0  + 37/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 3}, {0, 0, 3, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, -5}, {0, 0, -5, 8}}},{{{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 2, 1}, 36, 0, 30, 2}, {{-1, -1, 3, 1}, 73, 0, 59, 6}},{-D3 + Da0, -D4 + Da0, -D3 - D4 + 2*Da0 + Da1, D3, D4, -D3 - D4 + 2*Da0 + Da1, Da1, -D3 - D4 + 3*Da0 + Da1},2*D4*D5 - 2*D5^2 - 2*D4*D7 - D5*D7 + 4*D6*D7 + 5*D7^2,{{-1, -1, 3, 1}, {0, 0, 0, 1}, {-1, -1, 2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{882,1,4,64,{D4,D6,Da0,Da1}, + 2 D4 D4  + 2 D6 D6 -21/2 Da0 Da0  + 31/2 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 18, 0, 16, 0}, {{-1, -1, 1, 1}, 55, 0, 45, 4}},{-D4 + Da0, -D6 + Da0, -D4 - D6 + Da1, -D4 + Da1, D4, -D6 + Da1, D6, -D4 - D6 + Da0 + Da1},-2*D5^2 + D4*D7 + 5*D5*D7 + 4*D6*D7 + 3*D7^2,{{-1, -1, 1, 1}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}}}

==> results_arxiv/h11_4_2_human.txt <==


This is geometry ID # 929, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (0, 0, -1, 1)
6:  (1, -1, -1, 1)
7:  (1, 0, 2, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 +1 D7 = 0 
 +1 D3 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 0, 2]

The triangulation is [[0, 1, 3, 5], [3, 5, 6, 7], [0, 2, 6, 7], [0, 1, 2, 6], [0, 1, 2, 3], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 6], [1, 2, 6, 7], [1, 3, 5, 7], [0, 2, 3, 7], [1, 2, 3, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z5, z4*z5, z2*z4, z0*z1*z7, z0*z5*z7, z1*z3*z6, z2*z3*z6, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +3 D4 D4 D4  +3 D5 D5 D5  +14 Da0 Da0 Da0  +10 Da1 Da0 Da0  +6 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 -1 D5 +0 Da0 +1 Da1 
-1 D4 -1 D5 +0 Da0 +2 Da1 
-1 D4 -1 D5 +1 Da0 +0 Da1 
+0 D4 -1 D5 +1 Da0 +0 Da1 
+0 D4 -1 D5 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   27, 0, 23, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   27, 0, 23, 1
D7 = -1 D4 -1 D5 +1 Da0 +0 Da1 :   64, 0, 52, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, -1, 0, 0, 0, 0, 1)
(-1, -1, 2, 1, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D4 D4  + 2 D5 D5  + 3/4 Da0 Da0  + 23/4 Da0 Da1 

Toric divisors in our base:
[-D4 + Da0 - Da1, -D5 + Da0 - Da1, -Da0 + 2*Da1, -D4 - D5 + Da1, D4, D5, -D4 - D5 + Da1, -D4 - D5 + Da0]

The 2nd Chern class in toric basis:
D5*D6 - 2*D6^2 + 4*D4*D7 + 3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-D4 - D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 929, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (0, 0, -1, 1)
6:  (1, -1, -1, 1)
7:  (1, 0, 2, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 +1 D7 = 0 
 +1 D3 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 0, 2]

The triangulation is [[1, 3, 5, 6], [1, 3, 5, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 6], [0, 1, 3, 6], [1, 2, 3, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 4, 6, 7], [0, 3, 4, 7], [3, 4, 6, 7], [0, 1, 2, 6], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z0*z5, z2*z5, z4*z5, z2*z4, z2*z3*z6, z0*z1*z7, z1*z3*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +3 D4 D4 D4  +3 D5 D5 D5  +14 Da0 Da0 Da0  +10 Da1 Da0 Da0  +6 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, -3, 0, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, 0, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D4 -1 D5 +1 Da0 +0 Da1 
-1 D4 -1 D5 +0 Da0 +2 Da1 
-1 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 -1 D5 +0 Da0 +2 Da1 
-1 D4 +0 D5 +0 Da0 +2 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
+0 D4 -1 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   27, 0, 23, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   27, 0, 23, 1
D7 = -1 D4 -1 D5 +1 Da0 +0 Da1 :   64, 0, 52, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, -1, 0, 0, 0, 0, 1)
(-1, -1, 2, 1, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D4 D4  + 2 D5 D5  + 3/4 Da0 Da0  + 23/4 Da0 Da1 

Toric divisors in our base:
[-D4 + Da0 - Da1, -D5 + Da0 - Da1, -Da0 + 2*Da1, -D4 - D5 + Da1, D4, D5, -D4 - D5 + Da1, -D4 - D5 + Da0]

The 2nd Chern class in toric basis:
-2*D6^2 + 4*D4*D7 + 4*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-D4 - D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 929, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (0, 0, -1, 0)
5:  (0, 0, -1, 1)
6:  (1, -1, -1, 1)
7:  (1, 0, 2, -1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 +1 D7 = 0 
 +1 D3 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 1, 0, 2]

The triangulation is [[1, 2, 3, 7], [0, 2, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 6], [1, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 4, 6, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z2*z4, z2*z5, z0*z5, z4*z5, z0*z1*z7, z1*z4*z7, z2*z3*z6, z0*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +3 D4 D4 D4  +3 D5 D5 D5  +14 Da0 Da0 Da0  +10 Da1 Da0 Da0  +6 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D4 +0 D5 +0 Da0 +1 Da1 
-1 D4 -1 D5 +0 Da0 +2 Da1 
-1 D4 -1 D5 +1 Da0 +0 Da1 
-1 D4 +0 D5 +0 Da0 +2 Da1 
-1 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   27, 0, 23, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   27, 0, 23, 1
D7 = -1 D4 -1 D5 +1 Da0 +0 Da1 :   64, 0, 52, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, -1, 0, 0, 0, 0, 1)
(-1, -1, 2, 1, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-1, 0, 1, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D4 D4  + 2 D5 D5  + 3/4 Da0 Da0  + 23/4 Da0 Da1 

Toric divisors in our base:
[-D4 + Da0 - Da1, -D5 + Da0 - Da1, -Da0 + 2*Da1, -D4 - D5 + Da1, D4, D5, -D4 - D5 + Da1, -D4 - D5 + Da0]

The 2nd Chern class in toric basis:
D4*D6 - 2*D6^2 + 3*D4*D7 + 4*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-D4 - D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [3, 4, 6, 7], [2, 3, 6, 7], [2, 4, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [2, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z1*z6, z5*z6, z2*z3*z4, z1*z2*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
+0 D0 -3 D6 +1 Da0 +0 Da1 
+0 D0 -3 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -2 D6 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D4 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D6^2 + 8/3*D5*D7 + 2*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/3*D0 - D6 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [3, 4, 6, 7], [2, 3, 6, 7], [2, 4, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [2, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z1*z6, z5*z6, z2*z3*z4, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1 Da1 
+0 D0 -3 D5 +1 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D5 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D4 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D6^2 + 8/3*D5*D7 + 2*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [3, 4, 6, 7], [2, 3, 6, 7], [2, 4, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [2, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z1*z6, z5*z6, z2*z3*z4, z1*z2*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +9 Da0 Da0 Da0  -3 Da1 Da0 Da0  +1 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D6 and D5 are small:
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -3]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D5 -1 D6 +0 Da0 +1 Da1 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +3 Da1 
+0 D5 -3 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D5 are [2, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   75, 0, 61, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5  + 10 D6 D6 -8/3 Da0 Da0  + 18 Da1 Da1 

Toric divisors in our base:
[Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D6^2 + 8/3*D5*D7 + 2*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[2, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [1, 3, 4, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z1*z6, z5*z6, z0*z7, z3*z5, z0*z5, z1*z2*z4*z7, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]
intersections of D6^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
+0 D0 -3 D6 +1 Da0 +3 Da1 
+0 D0 -3 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -2 D6 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D4 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D6 D6 + 2 Da0 Da0 + 8/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 + 8/3*D5*D7 + 8/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/3*D0 - D6 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[2, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [1, 3, 4, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z1*z6, z5*z6, z0*z7, z3*z5, z0*z5, z1*z2*z4*z7, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -3 D5 +1 Da0 +0 Da1 
+0 D0 -3 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D5 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D4 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D5 D5 + 2 Da0 Da0 + 8/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 + 8/3*D5*D7 + 8/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[2, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [1, 3, 4, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z1*z6, z5*z6, z0*z7, z3*z5, z0*z5, z1*z2*z4*z7, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [5, 6, 0] , 3 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +9 Da0 Da0 Da0  -3 Da1 Da0 Da0  +1 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D6 and D5 are small:
intersections of D6^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D6 +0 Da0 +1 Da1 
+0 D5 -3 D6 +1 Da0 +3 Da1 
-3 D5 -3 D6 +1 Da0 +3 Da1 
-3 D5 +0 D6 +1 Da0 +3 Da1 
+0 D5 +0 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D5 are [2, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   75, 0, 61, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5 + 10 D6 D6-8/3 Da0 Da0 + 18 Da1 Da1

Toric divisors in our base:
[Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-6*D4^2 + 8/3*D5*D7 + 8/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[2, 4, 5, 7], [1, 4, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 5], [1, 3, 4, 7], [0, 1, 4, 5], [0, 1, 3, 4], [2, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z5*z6, z0*z7, z1*z6, z0*z6, z1*z2*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +0 Da1 
+0 D0 -3 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -2 D6 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D4 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 + 2*D5*D7 + 8/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/3*D0 - D6 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[2, 4, 5, 7], [1, 4, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 5], [1, 3, 4, 7], [0, 1, 4, 5], [0, 1, 3, 4], [2, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z5*z6, z0*z7, z1*z6, z0*z6, z1*z2*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D5^2 with Kaehler cone generators:[0, -1, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +1 Da1 
-1/3 D0 -1 D5 +1/3 Da0 +1 Da1 
+0 D0 -3 D5 +1 Da0 +0 Da1 
+0 D0 -3 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D5 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D4 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 + 2*D5*D7 + 8/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[2, 4, 5, 7], [1, 4, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 5], [1, 3, 4, 7], [0, 1, 4, 5], [0, 1, 3, 4], [2, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z5, z5*z6, z0*z7, z1*z6, z0*z6, z1*z2*z4, z2*z3*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +9 Da0 Da0 Da0  -3 Da1 Da0 Da0  +1 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D6 and D5 are small:
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D5^2 with Kaehler cone generators:[0, -1, -3, -3]

The generators of the Kaehler cone are: 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-1 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +3 Da1 
-3 D5 +0 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D5 are [2, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   75, 0, 61, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5  + 10 D6 D6 -8/3 Da0 Da0  + 18 Da1 Da1 

Toric divisors in our base:
[Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 + 2*D5*D7 + 8/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[0, 2, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z1*z6, z5*z6, z2*z3*z4, z1*z2*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z6], 6], [[3*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -1, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
+0 D0 -3 D6 +1 Da0 +0 Da1 
-1/3 D0 -1 D6 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -2 D6 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D4 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 - 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D6 + Da0
D6
Da1
-1/3*D0 - D6 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[0, 2, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z1*z6, z5*z6, z2*z3*z4, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -3, -3]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -1, -1]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1 Da1 
+0 D0 -3 D5 +1 Da0 +0 Da1 
-1/3 D0 -1 D5 +1/3 Da0 +0 Da1 
-1/3 D0 -1 D5 +1/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D5 +1/3 Da0 +1 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1
D4 = -1/3 D0 -1 D5 +1/3 Da0 +0 Da1 :   24, 0, 20, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 - 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 934, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, 1, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 64)
The Euler characteristic is -120
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 6, 5, 1, 3]

The triangulation is [[0, 2, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 4, 5], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [2, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z1*z6, z5*z6, z2*z3*z4, z1*z2*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +1 D5 D5 D5  +1 D6 D6 D6  +9 Da0 Da0 Da0  -3 Da1 Da0 Da0  +1 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-3*z4 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D6 and D5 are small:
intersections of D6^2 with Kaehler cone generators:[-1, 0, -3, -1, 0]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -1, -1]

The generators of the Kaehler cone are: 
+0 D5 -1 D6 +0 Da0 +1 Da1 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +1 Da0 +3 Da1 
-1 D5 -1 D6 +0 Da0 +1 Da1 
-1 D5 +0 D6 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D5 are [2, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D4 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   24, 0, 20, 1
D7 = -3 D5 -3 D6 +1 Da0 +3 Da1 :   75, 0, 61, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, -1, 0, 0, 1, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D5 D5  + 10 D6 D6 -8/3 Da0 Da0  + 18 Da1 Da1 

Toric divisors in our base:
[Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 - 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 - 3*D6 + Da0 + 3*Da1
D6
D5
-D5 - D6 + Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 977, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (0, 0, 0, 1)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 66)
The Euler characteristic is -124
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D5 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 6, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [2, 3, 5, 6], [2, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 5], [2, 4, 5, 7], [1, 2, 3, 4], [2, 3, 4, 7], [0, 2, 3, 5], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z7, z1*z7, z0*z6, z1*z6, z2*z3*z4*z5, z2*z3*z5*z7, z1*z2*z3*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 6, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D6 D6 D6  +5 Da0 Da0 Da0  +5 Da1 Da0 Da0  +5 Da1 Da1 Da0  -11 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 2*z5 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, 0, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D6 +1/2 Da0 +1/2 Da1 
+0 D0 -1 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
-1/2 D0 -2 D6 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D6 and D0 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2
D5 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(1, -1, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D6 D6 + 9 Da0 Da0 + 1 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
3*D4*D5 - 2*D5^2 + 15*D6*D7 + 9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 977, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (0, 0, 0, 1)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 66)
The Euler characteristic is -124
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 -1 D5 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 6, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 2, 5, 6], [2, 3, 6, 7], [0, 3, 5, 6], [3, 5, 6, 7], [0, 1, 2, 5], [2, 4, 5, 7], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z7, z1*z7, z1*z6, z2*z3*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 6, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D6 D6 D6  +5 Da0 Da0 Da0  +5 Da1 Da0 Da0  +5 Da1 Da1 Da0  -11 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 2*z5 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -4, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
-1/2 D0 +0 D6 +1/2 Da0 +1/2 Da1 
-1/2 D0 -2 D6 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D6 and D0 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2
D5 = -1/2 D0 -1 D6 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(1, -1, 0, 0, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D6 D6  + 9 Da0 Da0  + 1 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
3*D4*D5 - 2*D5^2 - 2*D6^2 + 14*D6*D7 + 9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1115, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 68)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 0, 6, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 4], [1, 4, 6, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z1*z3*z4, z1*z3*z5, z1*z3*z7, z2*z4*z7, z0*z2*z6, z2*z4*z6]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +22 Da0 Da0 Da0  +8 Da1 Da0 Da0  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[-2, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D6 +2/3 Da0 +2/3 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +0 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +4/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 -1/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(-1, 1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 1/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 4/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1115, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 68)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 0, 6, 2]

The triangulation is [[3, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 2, 3], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [2, 3, 5, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z0*z6, z2*z6, z1*z3*z5, z2*z4*z7, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +22 Da0 Da0 Da0  +8 Da1 Da0 Da0  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[0, -6, 0, 0, -6, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 -3 D6 +2 Da0 +0 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
+0 D0 -3 D6 +2 Da0 +2 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +4/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 -1/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(-1, 1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 1/2*D5^2 + 4/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1115, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 68)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 0, 6, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 5, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [2, 3, 4, 5], [0, 1, 2, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z2*z6, z1*z3*z4, z1*z3*z5, z2*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +22 Da0 Da0 Da0  +8 Da1 Da0 Da0  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -3]
intersections of D6^2 with Kaehler cone generators:[0, -2, -4, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +1/3 Da1 
-2/3 D0 -1 D6 +2/3 Da0 +2/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +1/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 -1/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(-1, 1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 1/2*D5^2 - 5/2*D6^2 + 4/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1115, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 68)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 0, 6, 2]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 5], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 3], [1, 3, 4, 6], [0, 1, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z0*z6, z1*z3*z5, z1*z3*z7, z2*z4*z7, z2*z4*z6, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +22 Da0 Da0 Da0  +8 Da1 Da0 Da0  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[-4, -6, -4, -6, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D6 +1 Da0 +0 Da1 
+0 D0 -3 D6 +2 Da0 +0 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 -3 D6 +2 Da0 +2 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +4/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 -1/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(-1, 1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 1/2*D5^2 + 1/6*D6^2 + 4/3*D5*D7 + 4*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1120, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, -1, -1, -1)
6:  (1, -1, -1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 68)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [4, 0, 1, 6]

The triangulation is [[0, 1, 3, 5], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [1, 3, 6, 7], [2, 5, 6, 7], [1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z4*z5, z4*z6, z1*z2*z3, z1*z5*z7, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +14 Da0 Da0 Da0  +6 Da1 Da0 Da0  -2 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 2*z5 - z6 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, 0, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
+0 D0 -2 D4 +1 Da0 +1 Da1 
-1/2 D0 -2 D4 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 29/8 Da0 Da0  + 23/8 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 2*D5^2 + 4*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
Da1
-1/2*D0 + 1/2*Da0 - 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1120, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (1, -1, -1, -1)
6:  (1, -1, -1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 68)
The Euler characteristic is -128
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 -1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [4, 0, 1, 6]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 3, 4], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [0, 1, 2, 5], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 3, 6, 7]]

The SR-ideal is generated by [z4*z5, z0*z6, z4*z6, z0*z7, z0*z4, z1*z5*z7, z2*z3*z6, z1*z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +14 Da0 Da0 Da0  +6 Da1 Da0 Da0  -2 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 2*z5 - z6 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +1 Da1 
-1/2 D0 -2 D4 +3/2 Da0 +1/2 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 29/8 Da0 Da0  + 23/8 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 6*D5*D7 + 5*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
Da1
-1/2*D0 + 1/2*Da0 - 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1128, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 3)
2:  (-1, -1, 2, 1)
3:  (-1, 5, -3, -3)
4:  (1, -1, 0, 0)
5:  (-1, -1, 1, 2)
6:  (-1, 2, -1, -1)
7:  (-1, 2, -1, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +5 D3 -1 D4 -1 D5 +2 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D3 +1 D5 -1 D6 -1 D7 = 0 
 +1 D0 +3 D1 +1 D2 -3 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 0]

The triangulation is [[1, 4, 5, 7], [1, 2, 4, 7], [0, 2, 5, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 5, 7], [0, 4, 5, 6], [0, 2, 4, 6], [2, 3, 4, 7], [2, 3, 4, 6], [4, 5, 6, 7], [1, 2, 4, 5], [0, 2, 4, 5], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z1, z1*z3, z1*z6, z3*z5, z0*z7, z0*z3, z2*z4*z5*z7, z2*z4*z6*z7, z2*z4*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [2, 4, 5, 6, 7]
Out of the 3 elements from [0, 1, 3] , 3 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D1 D1 D1  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/6*z4 - 1/2*z5 - 1/2*z6], 0], [[1/6*z4 - 1/2*z5 - 1/2*z7], 1], [[-1/3*z4 + 1/2*z6 + 1/2*z7], a0], [[-1/3*z4 + z5], a1]]

The divisors D1 and D0 are small:
intersections of D1^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, -1, 0, -1, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D1 -1 Da0 +0 Da1 
-1 D0 -1 D1 -1 Da0 -1 Da1 
+0 D0 -1 D1 -1 Da0 -1 Da1 
-1 D0 +0 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D0 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1 D1 -1 Da0 -1 Da1 :   34, 0, 28, 2
D4 = -3 D0 -3 D1 -3 Da0 -3 Da1 :   150, 0, 116, 16
D5 = -1 D0 -1 D1 -1 Da0 +0 Da1 :   2, 1, 4, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, -1, 0, 0, 0, 2, 0, 0)
(1, 1, 2, 2, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D1 D1 + 26 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -3*D0 - 3*D1 - 3*Da0 - 3*Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1]

The 2nd Chern class in toric basis:
5/2*D6^2 + 26*D5*D7 + 20*D6*D7 - 21/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2*D1 - Da0 - Da1
-2*D0 - D1 - Da0 - Da1
-D0 - D1 - Da0
-D0 - D1 - Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1130, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 3)
2:  (-1, -1, 2, 1)
3:  (-1, 5, -3, -3)
4:  (1, -1, 0, 0)
5:  (-1, -1, 1, 2)
6:  (-1, 2, -1, -1)
7:  (-1, 2, -1, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +5 D3 -1 D4 -1 D5 +2 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D3 +1 D5 -1 D6 -1 D7 = 0 
 +1 D0 +3 D1 +1 D2 -3 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 0]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [1, 2, 4, 7], [0, 2, 5, 6], [2, 3, 5, 6], [3, 4, 5, 6], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 2, 4, 5], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z1*z3, z0*z7, z6*z7, z0*z1, z1*z6, z2*z3*z4*z5, z2*z4*z5*z7, z2*z4*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [2, 4, 5, 6, 7]
Out of the 3 elements from [0, 1, 3] , 3 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D1 D1 D1  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/6*z4 - 1/2*z5 - 1/2*z6], 0], [[1/6*z4 - 1/2*z5 - 1/2*z7], 1], [[-1/3*z4 + 1/2*z6 + 1/2*z7], a0], [[-1/3*z4 + z5], a1]]

The divisors D1 and D0 are small:
intersections of D1^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-1, 0, 0, -1, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D1 -1 Da0 -1 Da1 
+0 D0 -1 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 +0 Da0 -1 Da1 
-1 D0 +0 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D0 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1 D1 -1 Da0 -1 Da1 :   34, 0, 28, 2
D4 = -3 D0 -3 D1 -3 Da0 -3 Da1 :   150, 0, 116, 16
D5 = -1 D0 -1 D1 -1 Da0 +0 Da1 :   4, 1, 6, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, -1, 0, 0, 0, 2, 0, 0)
(1, 1, 2, 2, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D1 D1 + 12 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -3*D0 - 3*D1 - 3*Da0 - 3*Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1]

The 2nd Chern class in toric basis:
12*D5^2 - 1/2*D6^2 + 26*D5*D7 - 27/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2*D1 - Da0 - Da1
-2*D0 - D1 - Da0 - Da1
-D0 - D1 - Da0
-D0 - D1 - Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1132, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 4)
2:  (-1, 0, 1, 0)
3:  (-1, 3, -1, -2)
4:  (1, -1, 0, 0)
5:  (-1, 0, 0, 1)
6:  (-1, 0, 0, 2)
7:  (-1, 0, 0, 3)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D3 -1 D4 = 0 
 +1 D2 -1 D3 = 0 
 +4 D1 -2 D3 +1 D5 +2 D6 +3 D7 = 0 

The irreducible and rigid divisors are [1, 0]

The triangulation is [[0, 2, 4, 5], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 3, 4], [1, 2, 3, 7], [0, 3, 4, 5], [2, 4, 5, 6], [3, 4, 5, 6], [2, 4, 6, 7], [0, 2, 3, 5]]

The SR-ideal is generated by [z0*z1, z0*z6, z0*z7, z1*z5, z5*z7, z1*z6, z2*z3*z4*z5, z2*z3*z4*z7, z2*z3*z4*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [2, 3, 4, 5, 7]
Out of the 3 elements from [0, 1, 6] , 3 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D1 D1 D1  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +6 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/6*z4 - 3/4*z5 - 1/2*z6 - 1/4*z7], 0], [[1/6*z4 - 1/4*z5 - 1/2*z6 - 3/4*z7], 1], [[-1/3*z4 + 1/2*z5 + 1/2*z7], a0], [[z6], a1]]

The divisors D1 and D0 are small:
intersections of D1^2 with Kaehler cone generators:[-1, 0, -1, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D1 -2 Da0 -1 Da1 
-1 D0 +0 D1 -2 Da0 -1 Da1 
+0 D0 -1 D1 -2 Da0 -1 Da1 
+0 D0 +0 D1 -1 Da0 -1 Da1 
+0 D0 +0 D1 -2 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D0 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1 D1 -2 Da0 -1 Da1 :   34, 0, 28, 2
D3 = -1 D0 -1 D1 -2 Da0 -1 Da1 :   34, 0, 28, 2
D4 = -3 D0 -3 D1 -6 Da0 -3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -3, 0, 0, 0, 0, 0, 4)
(-1, -1, 0, 0, 0, 0, 2, 0)
(-3, -1, 0, 0, 0, 4, 0, 0)
(1, 1, 2, 2, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D1 D1 + 38 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[D0, D1, -D0 - D1 - 2*Da0 - Da1, -D0 - D1 - 2*Da0 - Da1, -3*D0 - 3*D1 - 6*Da0 - 3*Da1, -2*D0 - Da0 - Da1, Da1, -2*D1 - Da0 - Da1]

The 2nd Chern class in toric basis:
5/2*D5^2 + 12*D6^2 + 50*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - D1 - 2*Da0 - Da1
Da1
-2*D0 - Da0 - Da1
-D0 - D1 - 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1133, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 3, -1, -2)
5:  (1, -1, 0, 0)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +3 D1 +1 D3 -2 D4 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[2, 4, 6, 7], [1, 2, 4, 7], [0, 2, 5, 6], [1, 2, 3, 4], [1, 2, 5, 7], [1, 2, 3, 5], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 7], [1, 3, 4, 5], [4, 5, 6, 7], [2, 5, 6, 7], [0, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z6, z3*z6, z0*z7, z3*z7, z0*z1, z0*z3, z2*z4*z5*z6, z2*z4*z5*z7, z1*z2*z4*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6]
Out of the 3 elements from [0, 3, 7] , 3 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D3 D3 D3  -4 Da0 Da0 Da0  -6 Da1 Da0 Da0  -8 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z3 + 1/9*z5 - 2/3*z6 - 1/3*z7], 0], [[z3], 3], [[-4/3*z3 - 4/9*z5 + 2/3*z6 + 1/3*z7], a0], [[-2*z3 - 2/3*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -1, 0, -1, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -1, -1, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 -2 Da0 +1 Da1 
+0 D0 -1 D3 -1 Da0 +0 Da1 
-1 D0 +0 D3 -1 Da0 +0 Da1 
-1 D0 -1 D3 -1 Da0 +0 Da1 
+0 D0 +0 D3 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D0 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -2 D3 -1 Da0 +0 Da1 :   17, 0, 15, 0
D4 = -1 D0 -1 D3 -1 Da0 +0 Da1 :   34, 0, 28, 2
D5 = -3 D0 -3 D3 -3 Da0 +0 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 9, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D3 D3 + 16 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[D0, -D3 - 2*Da0 + Da1, -D0 - 2*D3 - Da0, D3, -D0 - D3 - Da0, -3*D0 - 3*D3 - 3*Da0, -2*D0 - 2*Da0 + Da1, 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
10/9*D5^2 + 10*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - Da0
-2*D0 - 2*Da0 + Da1
-D0 - D3 - Da0
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1134, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 3, -1, -2)
5:  (1, -1, 0, 0)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +3 D1 +1 D3 -2 D4 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 4, 5, 7], [0, 3, 4, 6], [0, 4, 5, 6], [4, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 6], [3, 5, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [0, 2, 3, 5], [1, 3, 4, 5], [0, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z1*z2, z1*z6, z0*z7, z2*z7, z2*z6, z3*z4*z5*z7, z0*z3*z4*z5, z3*z4*z5*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 7]
Out of the 3 elements from [1, 2, 6] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D2 D2 D2  -2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/3*z3 + 2/9*z5 - 1/3*z6 - 2/3*z7], 1], [[-z3 + 1/3*z5], 2], [[2/3*z3 - 4/9*z5 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -1, -1, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 -1 Da0 +0 Da1 
+0 D1 -1 D2 -2 Da0 +1 Da1 
-1 D1 -1 D2 -2 Da0 +1 Da1 
-1 D1 +0 D2 -2 Da0 +1 Da1 
+0 D1 +0 D2 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D1 are [3, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D1 -2 D2 -2 Da0 +1 Da1 :   17, 0, 15, 0
D4 = -1 D1 -1 D2 -2 Da0 +1 Da1 :   34, 0, 28, 2
D5 = -3 D1 -3 D2 -6 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 9, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D2 D2-50 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D2 - Da0, D1, D2, -D1 - 2*D2 - 2*Da0 + Da1, -D1 - D2 - 2*Da0 + Da1, -3*D1 - 3*D2 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
10/9*D5^2 + 2*D6^2 + 10*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D2 - 3*Da0 + 2*Da1
Da1
-D1 - D2 - 2*Da0 + Da1
-D1 - 2*D2 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1135, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 3, -1, -2)
5:  (1, -1, 0, 0)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +3 D1 +1 D3 -2 D4 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[0, 2, 4, 5], [4, 5, 6, 7], [0, 2, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 4, 5, 6], [0, 2, 4, 6], [1, 4, 5, 7], [2, 3, 4, 7], [2, 3, 5, 7], [1, 3, 4, 5], [2, 5, 6, 7], [2, 4, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z0*z3, z0*z7, z1*z2, z1*z6, z3*z6, z2*z4*z5*z6, z2*z4*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [2, 3, 4, 5, 6, 7]
Out of the 2 elements from [0, 1] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D1 D1 D1  +2 Da0 Da0 Da0  +6 Da1 Da0 Da0  +16 Da1 Da1 Da0  +40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z3 + 1/9*z5 - 2/3*z6 - 1/3*z7], 0], [[-1/3*z3 + 2/9*z5 - 1/3*z6 - 2/3*z7], 1], [[2/3*z3 - 4/9*z5 + 2/3*z6 + 1/3*z7], a0], [[2*z3 - 2/3*z5 + z6], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -1, -1, 0]
intersections of D1^2 with Kaehler cone generators:[0, -1, -1, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D1 -2 Da0 +1 Da1 
+0 D0 -1 D1 -3 Da0 +1 Da1 
-1 D0 -1 D1 -3 Da0 +1 Da1 
-1 D0 +0 D1 -3 Da0 +1 Da1 
+0 D0 +0 D1 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D1 -3 Da0 +1 Da1 :   34, 0, 28, 2
D5 = -3 D0 -3 D1 -9 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 9, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D1 D1 + 64 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -3*D0 - 3*D1 - 9*Da0 + 3*Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
5/2*D6^2 + 19/3*D5*D7 + 7*D6*D7 - 7*D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - 2*D1 - 5*Da0 + 2*Da1
-2*D0 - 2*Da0 + Da1
-D0 - D1 - 3*Da0 + Da1
-D1 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1136, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 3, -1, -2)
5:  (1, -1, 0, 0)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +3 D1 +1 D3 -2 D4 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 4, 5, 7], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 5], [1, 3, 4, 7], [0, 4, 5, 6], [0, 2, 4, 6], [3, 5, 6, 7], [2, 3, 4, 6], [0, 2, 4, 5], [2, 3, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z1, z1*z2, z1*z6, z0*z7, z2*z7, z0*z3, z3*z4*z5*z7, z2*z4*z5*z6, z3*z4*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [2, 3, 4, 5, 6, 7]
Out of the 2 elements from [0, 1] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D1 D1 D1  -2 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z3 + 1/9*z5 - 2/3*z6 - 1/3*z7], 0], [[-1/3*z3 + 2/9*z5 - 1/3*z6 - 2/3*z7], 1], [[2/3*z3 - 4/9*z5 + 2/3*z6 + 1/3*z7], a0], [[2*z3 - 2/3*z5 + z6], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-1, 0, 0, 0, -1]

The generators of the Kaehler cone are: 
-1 D0 -1 D1 -3 Da0 +1 Da1 
-1 D0 +0 D1 -3 Da0 +1 Da1 
+0 D0 +0 D1 -1 Da0 +0 Da1 
+0 D0 +0 D1 -3 Da0 +1 Da1 
+0 D0 -1 D1 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D1 -3 Da0 +1 Da1 :   34, 0, 28, 2
D5 = -3 D0 -3 D1 -9 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(1, 2, 3, 0, 3, 9, 0, 0)
(1, -1, -3, 3, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D1 D1-74 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -3*D0 - 3*D1 - 9*Da0 + 3*Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
19/3*D5*D6 - 7*D6^2 + 7*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D0 - 2*D1 - 5*Da0 + 2*Da1
-2*D0 - 2*Da0 + Da1
-D0 - D1 - 3*Da0 + Da1
-D1 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1137, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, 0, 0)
4:  (-1, 5, 0, 0)
5:  (1, -1, -1, 0)
6:  (-1, 2, 1, 0)
7:  (-1, 4, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 +2 D6 +4 D7 = 0 
 +2 D1 +3 D2 -1 D5 +1 D6 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3]

The triangulation is [[0, 2, 3, 5], [0, 1, 2, 5], [2, 4, 5, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 1, 2, 7], [2, 3, 5, 7], [0, 1, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z3*z4, z3*z6, z1*z4, z0*z2*z4, z0*z2*z6, z1*z5*z7, z5*z6*z7, z0*z2*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 5, 6, 7]
Out of the 3 elements from [1, 3, 4] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +54 Da0 Da0 Da0  -24 Da1 Da0 Da0  +10 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 5/4*z6 - 3/4*z7], 1], [[-3/2*z4 + 1/2*z5 - 3/4*z6 - 5/4*z7], 3], [[-z5 + 3/2*z6 + 3/2*z7], a0], [[z4], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -5, -3, -1, -3]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -4 Da0 -9 Da1 
-3 D1 +0 D3 -4 Da0 -9 Da1 
-5 D1 -3 D3 -5 Da0 -10 Da1 
-3 D1 -3 D3 -4 Da0 -8 Da1 
-1 D1 +0 D3 -1 Da0 -2 Da1 
-3 D1 +0 D3 -4 Da0 -8 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D2 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D5 = -3 D1 -3 D3 -4 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -3, 2, -5, 0, 0, 0, 4)
(2, -5, 2, -3, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D1 - 2*D3 - 3*Da0 - 7*Da1
-2*D1 - Da0 - 3*Da1
-3*D1 - 3*D3 - 4*Da0 - 9*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1137, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, 0, 0)
4:  (-1, 5, 0, 0)
5:  (1, -1, -1, 0)
6:  (-1, 2, 1, 0)
7:  (-1, 4, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 +2 D6 +4 D7 = 0 
 +2 D1 +3 D2 -1 D5 +1 D6 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3]

The triangulation is [[2, 4, 5, 7], [2, 3, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 2, 3, 5], [0, 3, 5, 7], [0, 1, 2, 5], [0, 4, 5, 6], [1, 2, 5, 6], [2, 4, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z3*z4, z1*z7, z1*z3, z3*z6, z0*z2*z4, z5*z6*z7, z0*z2*z5*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 5, 6, 7]
Out of the 3 elements from [1, 3, 4] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +54 Da0 Da0 Da0  -24 Da1 Da0 Da0  +10 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 5/4*z6 - 3/4*z7], 1], [[-3/2*z4 + 1/2*z5 - 3/4*z6 - 5/4*z7], 3], [[-z5 + 3/2*z6 + 3/2*z7], a0], [[z4], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -4 Da0 -9 Da1 
-3 D1 +0 D3 -4 Da0 -9 Da1 
-3 D1 -3 D3 -4 Da0 -8 Da1 
+0 D1 -3 D3 -4 Da0 -9 Da1 
+0 D1 +0 D3 -1 Da0 -2 Da1 
+0 D1 +0 D3 -4 Da0 -9 Da1 
+0 D1 -3 D3 -4 Da0 -8 Da1 
-3 D1 +0 D3 -4 Da0 -8 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D2 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D5 = -3 D1 -3 D3 -4 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -3, 2, -5, 0, 0, 0, 4)
(2, -5, 2, -3, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D3 D3 + 10 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D1 - 2*D3 - 3*Da0 - 7*Da1
-2*D1 - Da0 - 3*Da1
-3*D1 - 3*D3 - 4*Da0 - 9*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1137, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, 0, 0)
4:  (-1, 5, 0, 0)
5:  (1, -1, -1, 0)
6:  (-1, 2, 1, 0)
7:  (-1, 4, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 +2 D6 +4 D7 = 0 
 +2 D1 +3 D2 -1 D5 +1 D6 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 5], [0, 1, 2, 5], [2, 4, 5, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7], [0, 1, 6, 7], [0, 4, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z3*z6, z0*z2*z7, z1*z3*z5, z1*z5*z7, z0*z2*z4, z0*z2*z6, z5*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 5, 6, 7]
Out of the 3 elements from [1, 3, 4] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +54 Da0 Da0 Da0  -24 Da1 Da0 Da0  +10 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 5/4*z6 - 3/4*z7], 1], [[-3/2*z4 + 1/2*z5 - 3/4*z6 - 5/4*z7], 3], [[-z5 + 3/2*z6 + 3/2*z7], a0], [[z4], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -1, -3, -5]
intersections of D3^2 with Kaehler cone generators:[-3, -1, -3, -3]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -4 Da0 -9 Da1 
-1 D1 -1 D3 -1 Da0 -2 Da1 
-3 D1 -3 D3 -4 Da0 -8 Da1 
-5 D1 -3 D3 -5 Da0 -10 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D2 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D5 = -3 D1 -3 D3 -4 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -3, 2, -5, 0, 0, 0, 4)
(2, -5, 2, -3, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1]

The 2nd Chern class in toric basis:
1/4*D4*D5 + 5/4*D5^2 - 5/16*D6^2 + D5*D7 + 1/8*D6*D7 - 29/16*D7^2

A basis for the lattice of integral divisors in given by:
-3*D1 - 2*D3 - 3*Da0 - 7*Da1
-2*D1 - Da0 - 3*Da1
-3*D1 - 3*D3 - 4*Da0 - 9*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1137, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, 0, 0)
4:  (-1, 5, 0, 0)
5:  (1, -1, -1, 0)
6:  (-1, 2, 1, 0)
7:  (-1, 4, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 +2 D6 +4 D7 = 0 
 +2 D1 +3 D2 -1 D5 +1 D6 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3]

The triangulation is [[0, 2, 3, 6], [0, 2, 3, 5], [0, 1, 2, 5], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 4, 5, 7], [2, 3, 5, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z3*z4, z1*z4, z1*z7, z0*z2*z4, z0*z2*z7, z3*z5*z6, z5*z6*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 5, 6, 7]
Out of the 3 elements from [1, 3, 4] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +54 Da0 Da0 Da0  -24 Da1 Da0 Da0  +10 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 5/4*z6 - 3/4*z7], 1], [[-3/2*z4 + 1/2*z5 - 3/4*z6 - 5/4*z7], 3], [[-z5 + 3/2*z6 + 3/2*z7], a0], [[z4], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -3]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -3, -1, -5, -3]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -4 Da0 -9 Da1 
+0 D1 -3 D3 -4 Da0 -9 Da1 
+0 D1 -3 D3 -4 Da0 -8 Da1 
+0 D1 -1 D3 -1 Da0 -2 Da1 
-3 D1 -5 D3 -5 Da0 -10 Da1 
-3 D1 -3 D3 -4 Da0 -8 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D2 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D5 = -3 D1 -3 D3 -4 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -3, 2, -5, 0, 0, 0, 4)
(2, -5, 2, -3, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 2/3*D5*D6 - 3/2*D6^2 - 1/2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D1 - 2*D3 - 3*Da0 - 7*Da1
-2*D1 - Da0 - 3*Da1
-3*D1 - 3*D3 - 4*Da0 - 9*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1137, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, 0, 0)
4:  (-1, 5, 0, 0)
5:  (1, -1, -1, 0)
6:  (-1, 2, 1, 0)
7:  (-1, 4, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 +2 D6 +4 D7 = 0 
 +2 D1 +3 D2 -1 D5 +1 D6 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3]

The triangulation is [[2, 4, 5, 7], [0, 2, 4, 7], [2, 3, 5, 7], [0, 2, 3, 7], [0, 2, 3, 5], [0, 3, 5, 7], [0, 1, 2, 5], [0, 4, 5, 6], [0, 2, 4, 6], [0, 1, 2, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 1, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z3*z4, z1*z7, z6*z7, z1*z3, z3*z6, z0*z2*z4*z5, z0*z2*z5*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 5, 6, 7]
Out of the 3 elements from [1, 3, 4] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +54 Da0 Da0 Da0  -24 Da1 Da0 Da0  +10 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 5/4*z6 - 3/4*z7], 1], [[-3/2*z4 + 1/2*z5 - 3/4*z6 - 5/4*z7], 3], [[-z5 + 3/2*z6 + 3/2*z7], a0], [[z4], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, -3, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 -1 Da0 -3 Da1 
-3 D1 +0 D3 -4 Da0 -9 Da1 
+0 D1 -3 D3 -4 Da0 -9 Da1 
-3 D1 -3 D3 -4 Da0 -9 Da1 
+0 D1 +0 D3 -4 Da0 -9 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D2 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D5 = -3 D1 -3 D3 -4 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -3, 2, -5, 0, 0, 0, 4)
(2, -5, 2, -3, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D3 D3 + 10 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D1 - 2*D3 - 3*Da0 - 7*Da1
-2*D1 - Da0 - 3*Da1
-3*D1 - 3*D3 - 4*Da0 - 9*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1137, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, 0, 0)
4:  (-1, 5, 0, 0)
5:  (1, -1, -1, 0)
6:  (-1, 2, 1, 0)
7:  (-1, 4, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 +2 D6 +4 D7 = 0 
 +2 D1 +3 D2 -1 D5 +1 D6 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3]

The triangulation is [[0, 1, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 2, 3, 5], [1, 2, 3, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z7, z3*z4, z0*z2*z6, z1*z3*z5, z3*z5*z6, z0*z2*z4, z0*z2*z7, z5*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 5, 6, 7]
Out of the 3 elements from [1, 3, 4] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +54 Da0 Da0 Da0  -24 Da1 Da0 Da0  +10 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 5/4*z6 - 3/4*z7], 1], [[-3/2*z4 + 1/2*z5 - 3/4*z6 - 5/4*z7], 3], [[-z5 + 3/2*z6 + 3/2*z7], a0], [[z4], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -1, -3, -3]
intersections of D3^2 with Kaehler cone generators:[-3, -1, -5, -3]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -4 Da0 -9 Da1 
-1 D1 -1 D3 -1 Da0 -2 Da1 
-3 D1 -5 D3 -5 Da0 -10 Da1 
-3 D1 -3 D3 -4 Da0 -8 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D2 = -1 D1 -1 D3 -1 Da0 -2 Da1 :   24, 0, 20, 1
D5 = -3 D1 -3 D3 -4 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -3, 2, -5, 0, 0, 0, 4)
(2, -5, 2, -3, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1]

The 2nd Chern class in toric basis:
1/4*D4*D5 + 5/4*D5^2 + D5*D6 - 29/16*D6^2 + 1/8*D6*D7 - 5/16*D7^2

A basis for the lattice of integral divisors in given by:
-3*D1 - 2*D3 - 3*Da0 - 7*Da1
-2*D1 - Da0 - 3*Da1
-3*D1 - 3*D3 - 4*Da0 - 9*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1139, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -3, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 2, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D4 +1 D6 -1 D7 = 0 
 +1 D1 +3 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 5, 7], [2, 4, 5, 7], [2, 4, 5, 6], [0, 1, 2, 6], [0, 4, 5, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 1, 6, 7], [0, 4, 6, 7], [1, 2, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z1*z3, z3*z7, z1*z4, z0*z2*z4, z0*z2*z7, z1*z5*z6, z5*z6*z7, z0*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +2 Da1 Da0 Da0  +8 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 - 2*z7], 1], [[-3*z4 + z5 - 1/2*z6 - 3/2*z7], 3], [[2*z4 - z5 + 1/2*z6 + 3/2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, -4, -2]
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -7 Da0 +2 Da1 
-3 D1 +0 D3 -7 Da0 +2 Da1 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-4 D1 -3 D3 -8 Da0 +2 Da1 
-2 D1 +0 D3 -4 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 +0 Da1 :   14, 0, 12, 0
D5 = -3 D1 -3 D3 -7 Da0 +2 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -4, 1, -3, 0, 0, 0, 2)
(0, 0, -1, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 1/3*D5*D6 - D6^2 + 1/3*D5*D7 + 1/3*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - 2*Da0 + Da1
-2*D3 - 2*Da0 + Da1
-3*D1 - 3*D3 - 7*Da0 + 2*Da1
-D3 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1139, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -3, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 2, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D4 +1 D6 -1 D7 = 0 
 +1 D1 +3 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6], [0, 1, 2, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z1*z6, z1*z3, z1*z4, z0*z2*z4, z0*z4*z6, z5*z6*z7, z3*z5*z7, z0*z2*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +2 Da1 Da0 Da0  +8 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 - 2*z7], 1], [[-3*z4 + z5 - 1/2*z6 - 3/2*z7], 3], [[2*z4 - z5 + 1/2*z6 + 3/2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -3, 0, -4, -2]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -7 Da0 +2 Da1 
+0 D1 -3 D3 -7 Da0 +2 Da1 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-3 D1 -4 D3 -8 Da0 +2 Da1 
+0 D1 -2 D3 -4 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 +0 Da1 :   14, 0, 12, 0
D5 = -3 D1 -3 D3 -7 Da0 +2 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -4, 1, -3, 0, 0, 0, 2)
(0, 0, -1, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 - 2*D4*D7 + 4/3*D5*D7 - 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - 2*Da0 + Da1
-2*D3 - 2*Da0 + Da1
-3*D1 - 3*D3 - 7*Da0 + 2*Da1
-D3 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1139, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -3, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 2, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D4 +1 D6 -1 D7 = 0 
 +1 D1 +3 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 5, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 3, 5, 6], [0, 1, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z1*z3, z1*z4, z0*z2*z4, z0*z2*z7, z0*z4*z6, z1*z5*z6, z5*z6*z7, z3*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +2 Da1 Da0 Da0  +8 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 - 2*z7], 1], [[-3*z4 + z5 - 1/2*z6 - 3/2*z7], 3], [[2*z4 - z5 + 1/2*z6 + 3/2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -4, -3, -4, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -4, -4, 0]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -7 Da0 +2 Da1 
-4 D1 -3 D3 -8 Da0 +2 Da1 
-3 D1 -4 D3 -8 Da0 +2 Da1 
-4 D1 -4 D3 -9 Da0 +2 Da1 
+0 D1 +0 D3 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 +0 Da1 :   14, 0, 12, 0
D5 = -3 D1 -3 D3 -7 Da0 +2 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -4, 1, -3, 0, 0, 0, 2)
(0, 0, -1, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 1/3*D5*D6 - D6^2 + 1/3*D5*D7 + 1/3*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - 2*Da0 + Da1
-2*D3 - 2*Da0 + Da1
-3*D1 - 3*D3 - 7*Da0 + 2*Da1
-D3 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1139, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -3, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 2, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D4 +1 D6 -1 D7 = 0 
 +1 D1 +3 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [2, 4, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [2, 4, 5, 6], [1, 2, 5, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z4, z1*z6, z2*z3, z3*z7, z0*z2*z4, z5*z6*z7, z0*z2*z5*z7, z0*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +2 Da1 Da0 Da0  +8 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 - 2*z7], 1], [[-3*z4 + z5 - 1/2*z6 - 3/2*z7], 3], [[2*z4 - z5 + 1/2*z6 + 3/2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -7 Da0 +2 Da1 
+0 D1 -3 D3 -7 Da0 +2 Da1 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-3 D1 +0 D3 -7 Da0 +2 Da1 
+0 D1 +0 D3 -7 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 +0 Da1 :   14, 0, 12, 0
D5 = -3 D1 -3 D3 -7 Da0 +2 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -4, 1, -3, 0, 0, 0, 2)
(0, 0, -1, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D3 D3 + 48 Da0 Da0-18 Da0 Da1

Toric divisors in our base:
[-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 + 1/3*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - 2*Da0 + Da1
-2*D3 - 2*Da0 + Da1
-3*D1 - 3*D3 - 7*Da0 + 2*Da1
-D3 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1139, triangulation 5

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -3, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 2, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D4 +1 D6 -1 D7 = 0 
 +1 D1 +3 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[2, 4, 5, 7], [0, 2, 4, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [0, 2, 4, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 5, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z2*z3, z1*z4, z3*z7, z6*z7, z1*z6, z1*z3, z0*z2*z4*z5, z0*z2*z5*z7, z0*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +2 Da1 Da0 Da0  +8 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 - 2*z7], 1], [[-3*z4 + z5 - 1/2*z6 - 3/2*z7], 3], [[2*z4 - z5 + 1/2*z6 + 3/2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 -2 Da0 +1 Da1 
-3 D1 +0 D3 -7 Da0 +2 Da1 
-3 D1 -3 D3 -7 Da0 +2 Da1 
+0 D1 -3 D3 -7 Da0 +2 Da1 
+0 D1 +0 D3 -7 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 +0 Da1 :   14, 0, 12, 0
D5 = -3 D1 -3 D3 -7 Da0 +2 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -4, 1, -3, 0, 0, 0, 2)
(0, 0, -1, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D3 D3 + 48 Da0 Da0-18 Da0 Da1

Toric divisors in our base:
[-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - 2*Da0 + Da1
-2*D3 - 2*Da0 + Da1
-3*D1 - 3*D3 - 7*Da0 + 2*Da1
-D3 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1139, triangulation 6

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -3, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 1, 0)
7:  (-1, 2, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -3 D4 +1 D6 -1 D7 = 0 
 +1 D1 +3 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 5, 7], [2, 4, 5, 7], [2, 4, 5, 6], [0, 1, 2, 6], [0, 4, 5, 7], [0, 3, 5, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z0*z2*z7, z0*z6*z7, z1*z3*z5, z3*z5*z7, z0*z2*z4, z0*z4*z6, z1*z5*z6, z5*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  +2 Da1 Da0 Da0  +8 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 - 2*z7], 1], [[-3*z4 + z5 - 1/2*z6 - 3/2*z7], 3], [[2*z4 - z5 + 1/2*z6 + 3/2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -2, -4, -4]
intersections of D3^2 with Kaehler cone generators:[-3, -4, -2, -3, -4]

The generators of the Kaehler cone are: 
-3 D1 -3 D3 -7 Da0 +2 Da1 
-3 D1 -4 D3 -8 Da0 +2 Da1 
-2 D1 -2 D3 -4 Da0 +1 Da1 
-4 D1 -3 D3 -8 Da0 +2 Da1 
-4 D1 -4 D3 -9 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 -1 Da0 +0 Da1 :   14, 0, 12, 0
D5 = -3 D1 -3 D3 -7 Da0 +2 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -4, 1, -3, 0, 0, 0, 2)
(0, 0, -1, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4*D4*D5 - 1/2*D6^2 - 8*D4*D7 + 6*D5*D7 - 13/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - 2*Da0 + Da1
-2*D3 - 2*Da0 + Da1
-3*D1 - 3*D3 - 7*Da0 + 2*Da1
-D3 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1140, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 3, -2, -1)
5:  (1, -1, 0, 0)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 4, 6, 7], [2, 3, 5, 6], [2, 3, 4, 6], [0, 1, 4, 7], [0, 4, 5, 6], [0, 5, 6, 7], [0, 1, 4, 5], [0, 1, 5, 7], [3, 4, 6, 7], [2, 4, 5, 6], [1, 4, 5, 7], [2, 3, 4, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z1*z3, z2*z7, z0*z2, z1*z6, z1*z2, z3*z4*z5*z6, z0*z4*z5*z7, z4*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D2 D2 D2  -2 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 1/3*z5 - z7], 1], [[-z3 + 1/3*z5 - 1/2*z6 - 1/2*z7], 2], [[-1/3*z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, -1, 0]
intersections of D1^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 -3 Da0 +1 Da1 
-1 D1 -1 D2 -3 Da0 +1 Da1 
+0 D1 +0 D2 -1 Da0 +0 Da1 
+0 D1 -1 D2 -3 Da0 +1 Da1 
+0 D1 +0 D2 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D1 -1 D2 -3 Da0 +1 Da1 :   34, 0, 28, 2
D5 = -3 D1 -3 D2 -9 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D2 D2-74 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -3*D1 - 3*D2 - 9*Da0 + 3*Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
5/2*D6^2 + 26/3*D5*D7 - 6*D6*D7 - 21/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 - 2*Da0 + Da1
-2*D2 - 2*Da0 + Da1
-D1 - D2 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1141, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 3, -2, -1)
5:  (1, -1, 0, 0)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 4, 6], [1, 5, 6, 7], [2, 3, 5, 6], [2, 3, 4, 6], [0, 4, 5, 6], [1, 4, 6, 7], [0, 1, 4, 5], [3, 4, 6, 7], [2, 4, 5, 6], [0, 1, 5, 6], [1, 4, 5, 7], [2, 3, 4, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z1*z3, z0*z7, z2*z7, z0*z2, z1*z2, z3*z4*z5*z6, z4*z5*z6*z7, z1*z4*z5*z6]



The two divisors chosen are [0, 2]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 3, 4, 5, 6]
Out of the 3 elements from [0, 2, 7] , 3 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D2 D2 D2  -2 Da1 Da1 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[-z3 + 1/3*z5 - 1/2*z6 - 1/2*z7], 2], [[-1/3*z5 + 1/2*z6 + 1/2*z7], a0], [[-2/3*z5 + z6], a1]]

The divisors D2 and D0 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D2 +0 Da0 -1 Da1 
-1 D0 -1 D2 +0 Da0 -1 Da1 
+0 D0 -1 D2 +0 Da0 -1 Da1 
+0 D0 +0 D2 -1 Da0 +0 Da1 
+0 D0 +0 D2 +0 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D0 are [4, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D2 +0 Da0 -1 Da1 :   34, 0, 28, 2
D5 = -3 D0 -3 D2 +0 Da0 -3 Da1 :   150, 0, 116, 16
D6 = -2 D0 -2 D2 +0 Da0 -1 Da1 :   0, 2, 6, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D2 D2 + 2 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[D0, -D0 - Da0, D2, -D2 - Da0, -D0 - D2 - Da1, -3*D0 - 3*D2 - 3*Da1, -2*D0 - 2*D2 - Da1, 2*Da0 - Da1]

The 2nd Chern class in toric basis:
5/2*D6^2 + 20*D6*D7 - 21/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D2 + Da0 - Da1
-2*D0 - 2*D2 - Da1
-D0 - D2 - Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D0 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1142, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 3, -2, -1)
5:  (1, -1, 0, 0)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [0, 3, 4, 6], [0, 3, 4, 7], [0, 3, 5, 6], [0, 3, 5, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [1, 4, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z7, z6*z7, z0*z2, z1*z2, z1*z6, z0*z3*z4*z5, z3*z4*z5*z6, z0*z4*z5*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D2 D2 D2  +2 Da0 Da0 Da0  +6 Da1 Da0 Da0  +16 Da1 Da1 Da0  +40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 1/3*z5 - z7], 1], [[-z3 + 1/3*z5 - 1/2*z6 - 1/2*z7], 2], [[-1/3*z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -1, -1, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 -2 Da0 +1 Da1 
+0 D1 -1 D2 -3 Da0 +1 Da1 
-1 D1 -1 D2 -3 Da0 +1 Da1 
-1 D1 +0 D2 -3 Da0 +1 Da1 
+0 D1 +0 D2 -3 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D1 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D1 -1 D2 -3 Da0 +1 Da1 :   34, 0, 28, 2
D5 = -3 D1 -3 D2 -9 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D2 D2 + 64 Da0 Da0-26 Da0 Da1

Toric divisors in our base:
[-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -3*D1 - 3*D2 - 9*Da0 + 3*Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 - 2*Da0 + Da1
-2*D2 - 2*Da0 + Da1
-D1 - D2 - 3*Da0 + Da1
-D2 - Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1143, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 3, -2, -1)
5:  (1, -1, 0, 0)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 4, 6, 7], [1, 4, 5, 7], [1, 5, 6, 7], [2, 4, 6, 7], [0, 4, 5, 6], [0, 1, 4, 5], [2, 3, 4, 7], [2, 3, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [2, 3, 4, 5], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z3, z1*z3, z3*z6, z0*z7, z1*z2, z0*z2, z2*z4*z5*z7, z4*z5*z6*z7, z1*z4*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D3 D3 D3  -2 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[-1/3*z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 - 2/3*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-1, 0, 0, -1, 0]
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D3 +1 Da0 -1 Da1 
-1 D0 +0 D3 +1 Da0 -1 Da1 
+0 D0 +0 D3 -1 Da0 +0 Da1 
+0 D0 -1 D3 +1 Da0 -1 Da1 
+0 D0 +0 D3 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D3 and D0 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   34, 0, 28, 2
D5 = -3 D0 -3 D3 +3 Da0 -3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D3 D3-22 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -3*D0 - 3*D3 + 3*Da0 - 3*Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
5/2*D6^2 + 26/3*D5*D7 - 6*D6*D7 - 21/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 - D3 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1144, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 3, -2, -1)
5:  (1, -1, 0, 0)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 4, 5, 7], [3, 4, 5, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 4, 6], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 4, 5], [2, 3, 4, 7], [1, 2, 5, 7], [2, 4, 5, 6], [0, 1, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z3, z0*z7, z6*z7, z0*z3, z3*z6, z0*z2, z1*z2*z4*z5, z1*z4*z5*z6, z2*z4*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 1/2*z6 + 1/2*z7], 0], [[z3], 3], [[-1/3*z5 + 1/2*z6 + 1/2*z7], a0], [[-2*z3 - 2/3*z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -1, 0, -1]
intersections of D0^2 with Kaehler cone generators:[0, -1, -1, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +2 Da0 -1 Da1 
-1 D0 +0 D3 +1 Da0 -1 Da1 
-1 D0 -1 D3 +1 Da0 -1 Da1 
+0 D0 +0 D3 +1 Da0 -1 Da1 
+0 D0 -1 D3 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D3 and D0 are [4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D0 -1 D3 +1 Da0 -1 Da1 :   34, 0, 28, 2
D5 = -3 D0 -3 D3 +3 Da0 -3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D3 D3-40 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -3*D0 - 3*D3 + 3*Da0 - 3*Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - D3 + 2*Da0 - Da1
-2*D0 + 2*Da0 - Da1
-D0 - D3 + Da0 - Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1145, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 0, 2, 1)
4:  (-1, 3, -2, -1)
5:  (1, -1, 0, 0)
6:  (-1, 0, 1, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D4 -1 D5 = 0 
 +2 D2 +2 D3 -2 D4 +1 D6 +1 D7 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [0, 4, 6, 7], [2, 4, 6, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 5, 6, 7], [0, 1, 4, 5], [2, 3, 4, 7], [0, 1, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z1*z3, z3*z6, z0*z2, z1*z2, z1*z6, z0*z4*z5*z7, z2*z4*z5*z7, z4*z5*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  -2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 1/3*z5 - z7], 1], [[z3], 3], [[-1/3*z5 + 1/2*z6 + 1/2*z7], a0], [[z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -1, 0, -1, 0]
intersections of D1^2 with Kaehler cone generators:[0, -1, -1, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-1 D1 -1 D3 -2 Da0 +1 Da1 
-1 D1 +0 D3 -2 Da0 +1 Da1 
+0 D1 -1 D3 -2 Da0 +1 Da1 
+0 D1 +0 D3 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D1 are [4, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   34, 0, 28, 2
D5 = -3 D1 -3 D3 -6 Da0 +3 Da1 :   150, 0, 116, 16
D7 = -2 D1 -2 D3 -2 Da0 +1 Da1 :   0, 2, 6, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -2, -1, 0, 0, 0, 0, 2)
(-1, 0, -1, 0, 0, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D3 D3-50 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D1 - Da0, D1, -D3 - Da0, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 3*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - 2*D3 - 2*Da0 + Da1]

The 2nd Chern class in toric basis:
7*D5*D7 - D6*D7 - 8*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 - Da0 + Da1
Da1
-D1 - D3 - 2*Da0 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1147, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 6], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 6, 7], [1, 2, 3, 7], [0, 1, 2, 6], [3, 4, 5, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z1*z5, z2*z5, z0*z7, z3*z4*z6*z7, z1*z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D5 D5 D5  -14 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 2*z5 - 1/3*z6 + z7], 0], [[z5], 5], [[-2*z4 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, -1, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D5 +1 Da0 +3 Da1 
-1 D0 +0 D5 +1 Da0 +3 Da1 
+0 D0 -1 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +0 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D5 +1 Da0 +3 Da1 :   17, 0, 15, 0
D6 = -3 D0 -3 D5 +3 Da0 +9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D5 D5 + 12 Da0 Da0 + 74 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -3*D0 - 3*D5 + 3*Da0 + 9*Da1, -2*D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
10/9*D6^2 - 2*D5*D7 + 2*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0 + 2*Da1
-D0 - D5 + Da0 + 3*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1148, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [0, 1, 3, 6], [1, 3, 4, 6], [2, 3, 4, 7], [2, 3, 6, 7], [1, 2, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [3, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z5, z0*z7, z1*z7, z3*z4*z6*z7, z1*z2*z3*z6, z2*z3*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D5 D5 D5  +40 Da0 Da0 Da0  -16 Da1 Da0 Da0  +6 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 - 1/3*z6 + z7], 0], [[z5], 5], [[-2*z4 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, 0, -1, 0]
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -1 D5 +1 Da0 +3 Da1 
-1 D0 +0 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +2 Da1 
+0 D0 -1 D5 +1 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D5 +1 Da0 +3 Da1 :   17, 0, 15, 0
D6 = -3 D0 -3 D5 +3 Da0 +9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D5 D5-16 Da0 Da0-38 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -3*D0 - 3*D5 + 3*Da0 + 9*Da1, -2*D5 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 10/9*D6^2 + 4/3*D6*D7 - 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0 + 2*Da1
-D0 - D5 + Da0 + 3*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1149, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 5, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [3, 4, 5, 6], [0, 3, 6, 7], [0, 1, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z5, z1*z3, z1*z5, z2*z3, z2*z4, z2*z5, z0*z1*z6*z7, z0*z4*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D5 D5 D5  -4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + 1/3*z6 - z7], 2], [[z5], 5], [[-2/3*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -1, 0, -1]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 -1 Da0 -1 Da1 
+0 D2 -1 D5 -1 Da0 +0 Da1 
-1 D2 -1 D5 -1 Da0 +0 Da1 
+0 D2 +0 D5 -1 Da0 +0 Da1 
-1 D2 +0 D5 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -3 D2 -3 D5 -3 Da0 +0 Da1 :   150, 0, 116, 16
D7 = -2 D2 -2 D5 -1 Da0 +0 Da1 :   0, 2, 6, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D5 D5 + 14 Da0 Da0 + 2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -3*D2 - 3*D5 - 3*Da0, -2*D2 - 2*D5 - Da0]

The 2nd Chern class in toric basis:
-2*D4*D7 - 2*D5*D7 + 23/3*D6*D7 - 9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 - Da0
-D2 - D5 - Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1150, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [4, 5, 6, 7], [3, 4, 5, 7], [3, 4, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [0, 1, 3, 6], [0, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z3, z2*z4, z2*z5, z0*z1*z6*z7, z1*z3*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D5 D5 D5  -4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 + 1/3*z6 - z7], 2], [[z5], 5], [[-2/3*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, 0, -1]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-1 D2 -1 D5 -1 Da0 +0 Da1 
+0 D2 -1 D5 -1 Da0 +0 Da1 
+0 D2 +0 D5 -1 Da0 +0 Da1 
-1 D2 +0 D5 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -3 D2 -3 D5 -3 Da0 +0 Da1 :   150, 0, 116, 16
D7 = -2 D2 -2 D5 -1 Da0 +0 Da1 :   0, 2, 6, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D5 D5 + 12 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -3*D2 - 3*D5 - 3*Da0, -2*D2 - 2*D5 - Da0]

The 2nd Chern class in toric basis:
2*D4*D7 + 2*D5*D7 + 19/3*D6*D7 - 7*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 - Da0
-D2 - D5 - Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1151, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 5], [1, 2, 6, 7], [1, 3, 5, 7], [1, 4, 5, 6], [1, 2, 3, 7], [0, 1, 2, 6], [3, 4, 5, 6], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z2*z4, z2*z5, z4*z7, z1*z2*z3*z6, z1*z3*z5*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +1 D0 D0 D0  +1 D4 D4 D4  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 + 2*z5 - 1/3*z6 + z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -1, 0, -1, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D4 +1 Da0 +2 Da1 
-1 D0 -1 D4 +1 Da0 +2 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -1 D4 +1 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D0 -2 D4 +1 Da0 +2 Da1 :   17, 0, 15, 0
D3 = -2 D0 -1 D4 +1 Da0 +2 Da1 :   17, 0, 15, 0
D6 = -3 D0 -3 D4 +3 Da0 +6 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 10 D4 D4 + 12 Da0 Da0 + 50 Da0 Da1

Toric divisors in our base:
[D0, -D0 - 2*D4 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D4 + Da0 + 2*Da1, D4, -D4 + Da1, -3*D0 - 3*D4 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
10/9*D6^2 + 5/3*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D0 - D4 + Da0 + 2*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1152, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 4, 6], [4, 5, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 4], [0, 5, 6, 7], [0, 2, 4, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z1*z5, z1*z7, z2*z5, z0*z2*z4*z6, z0*z4*z5*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D3 D3 D3  -8 Da0 Da0 Da0  -6 Da1 Da0 Da0  -4 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 1/3*z6], 1], [[-z4 - 2*z5 + 2/3*z6 - z7], 3], [[z7], a0], [[-z4 - z5 + 2/3*z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-1, 0, 0, 0, -1]

The generators of the Kaehler cone are: 
-1 D1 -1 D3 -1 Da0 +2 Da1 
+0 D1 -1 D3 -1 Da0 +2 Da1 
+0 D1 +0 D3 -1 Da0 +1 Da1 
+0 D1 +0 D3 -1 Da0 +2 Da1 
-1 D1 +0 D3 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -2 D3 -1 Da0 +2 Da1 :   17, 0, 15, 0
D4 = -2 D1 -1 D3 -1 Da0 +2 Da1 :   17, 0, 15, 0
D6 = -3 D1 -3 D3 -3 Da0 +6 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D3 D3-38 Da0 Da0 + 50 Da0 Da1

Toric divisors in our base:
[-D1 - 2*D3 - Da0 + 2*Da1, D1, -D1 - Da0 + Da1, D3, -2*D1 - D3 - Da0 + 2*Da1, -D3 - Da0 + Da1, -3*D1 - 3*D3 - 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
10/9*D6^2 + 5/3*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D1 - D3 - Da0 + 2*Da1
-D3 - Da0 + Da1
-2*D1 - D3 - Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1153, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[1, 4, 6, 7], [4, 5, 6, 7], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z5, z2*z4, z3*z7, z2*z5, z2*z3, z0*z1*z6*z7, z0*z4*z6*z7, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D3 D3 D3  -14 Da0 Da0 Da0  +12 Da1 Da0 Da0  -10 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + 1/3*z6 - z7], 2], [[-z4 - 2*z5 + 2/3*z6 - z7], 3], [[2*z4 - 2/3*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-1, 0, -1, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D3 -2 Da0 -3 Da1 
+0 D2 -1 D3 -2 Da0 -3 Da1 
-1 D2 +0 D3 -2 Da0 -3 Da1 
+0 D2 +0 D3 -1 Da0 -1 Da1 
+0 D2 +0 D3 -2 Da0 -3 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -2 Da0 -3 Da1 :   17, 0, 15, 0
D6 = -3 D2 -3 D3 -6 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D3 D3-62 Da0 Da0-74 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -3*D2 - 3*D3 - 6*Da0 - 9*Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
10/9*D6^2 + 2*D5*D7 + 4/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D3 - 2*Da0 - 3*Da1
-D3 - Da0 - Da1
-D3 - Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1154, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 5, 6, 7], [0, 1, 3, 5], [1, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [3, 4, 5, 6], [1, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z5, z3*z7, z4*z7, z2*z3, z2*z4, z0*z1*z5*z6, z0*z1*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  -8 Da0 Da0 Da0  +2 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + 1/3*z6 - z7], 2], [[z4], 4], [[-2*z4 - 2/3*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, 0, -1]
intersections of D4^2 with Kaehler cone generators:[0, 0, -1, 0, -1]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 -1 Da0 -2 Da1 
-1 D2 +0 D4 -1 Da0 -1 Da1 
+0 D2 -1 D4 -1 Da0 -1 Da1 
+0 D2 +0 D4 -1 Da0 -1 Da1 
-1 D2 -1 D4 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -2 D4 -1 Da0 -1 Da1 :   17, 0, 15, 0
D6 = -3 D2 -3 D4 -3 Da0 -3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D4 D4 + 10 Da0 Da0 + 14 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -3*D2 - 3*D4 - 3*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 4/3*D6^2 + 2/3*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D4 - Da0 - Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1155, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 1, 3, 7], [1, 5, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 3, 6, 7], [1, 4, 5, 6], [1, 3, 4, 5], [0, 1, 2, 6], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z3, z4*z7, z2*z5, z2*z4, z0*z1*z6*z7, z1*z3*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D4 D4 D4  -10 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 + 1/3*z6 - z7], 2], [[z4], 4], [[-2*z4 - 2/3*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, 0, -1]
intersections of D4^2 with Kaehler cone generators:[-1, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 -1 Da0 -1 Da1 
-1 D2 -1 D4 -1 Da0 -1 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
+0 D2 +0 D4 -1 Da0 -1 Da1 
-1 D2 +0 D4 -1 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -2 D4 -1 Da0 -1 Da1 :   17, 0, 15, 0
D6 = -3 D2 -3 D4 -3 Da0 -3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D4 D4 + 12 Da0 Da0 + 22 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -3*D2 - 3*D4 - 3*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
10/9*D6^2 + 2*D5*D7 + 4/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D4 - Da0 - Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1156, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 4, 7], [2, 4, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [0, 3, 4, 6], [0, 3, 4, 7], [0, 2, 6, 7], [0, 1, 2, 4], [3, 4, 5, 6], [0, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z0*z5, z1*z5, z2*z5, z1*z7, z3*z4*z6*z7, z0*z2*z4*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D5 D5 D5  -2 Da0 Da0 Da0  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 1/3*z6], 1], [[z5], 5], [[2*z5 + z7], a0], [[-z4 + z5 + 2/3*z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -1, 0, -1]
intersections of D1^2 with Kaehler cone generators:[0, -1, -1, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D5 -1 Da0 +1 Da1 
-1 D1 +0 D5 +0 Da0 +1 Da1 
-1 D1 -1 D5 +0 Da0 +1 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
+0 D1 -1 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D1 are [4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D5 +0 Da0 +1 Da1 :   17, 0, 15, 0
D6 = -3 D1 -3 D5 +0 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D5 D5-14 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -3*D1 - 3*D5 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
10/9*D6^2 - 2*D5*D7 + 2*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-D1 - D5 + Da1
D5
-2*D1 - D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1157, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [2, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 3, 4], [0, 1, 2, 4], [3, 4, 5, 6], [2, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z1*z3, z0*z5, z1*z5, z2*z5, z0*z7, z1*z7, z3*z4*z6*z7, z0*z2*z4*z6, z2*z3*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 1/3*z6], 1], [[z5], 5], [[2*z5 + z7], a0], [[-z4 + z5 + 2/3*z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -1, -1, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -1, 0, -1]

The generators of the Kaehler cone are: 
+0 D1 +0 D5 +1 Da0 +0 Da1 
+0 D1 -1 D5 +0 Da0 +1 Da1 
-1 D1 -1 D5 +0 Da0 +1 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
-1 D1 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D1 are [4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D5 +0 Da0 +1 Da1 :   17, 0, 15, 0
D6 = -3 D1 -3 D5 +0 Da0 +3 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D5 D5 + 2 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -3*D1 - 3*D5 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D6 + 14/9*D6^2 + 2/3*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-D1 - D5 + Da1
D5
-2*D1 - D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1158, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 5, -2, -3)
6:  (1, -1, 0, 0)
7:  (-1, 2, 0, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +5 D5 -1 D6 +2 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D5 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -3 D5 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 0, 3, 4, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 4, 6], [1, 5, 6, 7], [0, 3, 4, 5], [3, 4, 5, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 4, 5], [1, 4, 5, 6], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z2*z4, z4*z7, z2*z5, z0*z4*z5*z6, z0*z1*z5*z6, z0*z1*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +1 D3 D3 D3  +40 Da0 Da0 Da0  -24 Da1 Da0 Da0  +14 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 + 1/3*z6 - z7], 2], [[-z4 - 2*z5 + 2/3*z6 - z7], 3], [[2*z4 - 2/3*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -1, 0, -1]
intersections of D3^2 with Kaehler cone generators:[0, -1, 0, 0, -1]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 -2 Da1 
+0 D2 -1 D3 -2 Da0 -3 Da1 
-1 D2 +0 D3 -2 Da0 -3 Da1 
+0 D2 +0 D3 -2 Da0 -3 Da1 
-1 D2 -1 D3 -2 Da0 -3 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -2 Da0 -3 Da1 :   17, 0, 15, 0
D6 = -3 D2 -3 D3 -6 Da0 -9 Da1 :   150, 0, 116, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, -1, -1, 0, 0, 0, 1)
(-1, 1, 1, 2, 0, 0, 3, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 10 D3 D3 + 22 Da0 Da0 + 38 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -3*D2 - 3*D3 - 6*Da0 - 9*Da1, -2*D2 - Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D4*D6 + 4/3*D6^2 + 4/3*D6*D7 - 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - Da0 - 2*Da1
-D2 - D3 - 2*Da0 - 3*Da1
-D3 - Da0 - Da1
-D3 - Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1166, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 3, 0)
4:  (-1, 1, 4, -1)
5:  (-1, 2, -1, 5)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +3 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 1, 6, 7], [1, 2, 4, 7], [1, 3, 4, 6], [1, 5, 6, 7], [1, 3, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 2, 4, 6], [0, 2, 4, 7]]

The SR-ideal is generated by [z0*z3, z2*z3, z0*z5, z2*z5, z3*z6*z7, z1*z4*z5, z0*z1*z4, z2*z6*z7, z1*z4*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 8*z5 - 2*z6 + 4*z7], 2], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -1, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 
+0 D2 -1 D3 -1 Da0 +1 Da1 
-2/3 D2 -3 D3 -7/3 Da0 +11/3 Da1 
+0 D2 -3 D3 -5 Da0 +5 Da1 

Irred. toric divisors meeting both D2 and D3 are [1, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D3 -1/3 Da0 +2/3 Da1 :   15, 0, 13, 0
D4 = -1/3 D2 -2 D3 -2/3 Da0 +4/3 Da1 :   27, 0, 23, 1
D6 = -1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 :   148, 0, 114, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -2, 4, -1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-3, -4, 8, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
64/3*D5*D6 - 6*D6^2 - D4*D7 - 74/3*D5*D7 + 25*D6*D7 - 21*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1166, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 3, 0)
4:  (-1, 1, 4, -1)
5:  (-1, 2, -1, 5)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +3 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 3, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 7], [3, 4, 5, 6], [0, 1, 2, 6], [0, 1, 6, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [4, 5, 6, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z7, z2*z5, z0*z3*z6, z1*z4*z7, z3*z6*z7, z1*z4*z5, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 8*z5 - 2*z6 + 4*z7], 2], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-1, -2, -3, -9]

The generators of the Kaehler cone are: 
+0 D2 -1 D3 -1 Da0 +1 Da1 
+0 D2 -2 D3 -1 Da0 +2 Da1 
-1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 
+0 D2 -9 D3 -5 Da0 +10 Da1 

Irred. toric divisors meeting both D2 and D3 are [1, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D3 -1/3 Da0 +2/3 Da1 :   15, 0, 13, 0
D4 = -1/3 D2 -2 D3 -2/3 Da0 +4/3 Da1 :   27, 0, 23, 1
D6 = -1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 :   148, 0, 114, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -2, 4, -1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-3, -4, 8, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
64/3*D5*D6 - 6*D6^2 - 98/3*D5*D7 + 27*D6*D7 - 25*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1166, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 3, 0)
4:  (-1, 1, 4, -1)
5:  (-1, 2, -1, 5)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +3 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 3, 1]

The triangulation is [[1, 3, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [3, 4, 5, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [3, 4, 5, 6], [0, 1, 2, 6], [0, 1, 6, 7], [1, 5, 6, 7], [1, 3, 4, 6], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z0*z5, z2*z5, z2*z7, z1*z4*z5, z3*z6*z7, z1*z4*z6*z7, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 8*z5 - 2*z6 + 4*z7], 2], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-1, -3, -9, -3]

The generators of the Kaehler cone are: 
+0 D2 -1 D3 -1 Da0 +1 Da1 
+0 D2 -3 D3 -5 Da0 +5 Da1 
+0 D2 -9 D3 -5 Da0 +10 Da1 
-1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D2 and D3 are [1, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D3 -1/3 Da0 +2/3 Da1 :   15, 0, 13, 0
D4 = -1/3 D2 -2 D3 -2/3 Da0 +4/3 Da1 :   27, 0, 23, 1
D6 = -1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 :   148, 0, 114, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -2, 4, -1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-3, -4, 8, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
64/3*D5*D6 - 6*D6^2 - 98/3*D5*D7 + 27*D6*D7 - 25*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1166, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 3, 0)
4:  (-1, 1, 4, -1)
5:  (-1, 2, -1, 5)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +3 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 3, 1]

The triangulation is [[1, 3, 5, 6], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 5, 6], [0, 4, 6, 7], [0, 1, 2, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 4, 5], [0, 1, 6, 7], [1, 4, 5, 7], [1, 3, 4, 6], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z7, z0*z5, z2*z5, z2*z7, z1*z4*z5*z6, z1*z4*z6*z7, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 3 elements from [2, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 8*z5 - 2*z6 + 4*z7], 2], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 +1 Da1 
+0 D2 -3 D3 -5 Da0 +5 Da1 
-1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 
+0 D2 +0 D3 -1 Da0 +2 Da1 
-1/3 D2 +0 D3 -5/3 Da0 +10/3 Da1 
+0 D2 -9 D3 -5 Da0 +10 Da1 

Irred. toric divisors meeting both D2 and D3 are [1, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D3 -1/3 Da0 +2/3 Da1 :   15, 0, 13, 0
D4 = -1/3 D2 -2 D3 -2/3 Da0 +4/3 Da1 :   27, 0, 23, 1
D6 = -1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 :   148, 0, 114, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -2, 4, -1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-3, -4, 8, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2 + 10 D3 D3-82/3 Da0 Da0 + 92/3 Da0 Da1

Toric divisors in our base:
[-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
64/3*D5*D6 - 6*D6^2 + 86/5*D6*D7 - 26/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1166, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 3, 0)
4:  (-1, 1, 4, -1)
5:  (-1, 2, -1, 5)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +3 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 3, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [1, 4, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [3, 4, 5, 6], [1, 3, 4, 5], [0, 2, 4, 6], [0, 4, 6, 7], [0, 1, 2, 6], [4, 5, 6, 7], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z2*z3, z2*z5, z3*z7, z0*z1*z4, z2*z6*z7, z1*z4*z5*z6, z1*z4*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 8*z5 - 2*z6 + 4*z7], 2], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, -6, -6, -3]
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 +1 Da1 
+0 D2 -3 D3 -5 Da0 +5 Da1 
-1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 
-2/3 D2 +0 D3 -7/3 Da0 +11/3 Da1 
-2/3 D2 -3 D3 -7/3 Da0 +11/3 Da1 
-1/3 D2 +0 D3 -5/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D2 and D3 are [1, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D3 -1/3 Da0 +2/3 Da1 :   15, 0, 13, 0
D4 = -1/3 D2 -2 D3 -2/3 Da0 +4/3 Da1 :   27, 0, 23, 1
D6 = -1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 :   148, 0, 114, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -2, 4, -1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-3, -4, 8, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
64/3*D5*D6 - 6*D6^2 - 68/3*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1166, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 3, 0)
4:  (-1, 1, 4, -1)
5:  (-1, 2, -1, 5)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +3 D3 +4 D4 -1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 3, 1]

The triangulation is [[0, 1, 2, 7], [1, 2, 4, 6], [3, 4, 5, 6], [2, 4, 5, 7], [1, 3, 4, 5], [0, 1, 6, 7], [1, 3, 4, 6], [1, 5, 6, 7], [1, 3, 5, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 1, 2, 6], [0, 2, 4, 6], [0, 2, 4, 7], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z2*z3, z3*z7, z0*z1*z4, z1*z4*z7, z2*z6*z7, z2*z5*z6, z1*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 8*z5 - 2*z6 + 4*z7], 2], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, -3, -6, -3, -6]
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -3, -1, 0]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 
-1/3 D2 +0 D3 -5/3 Da0 +10/3 Da1 
-1/3 D2 +0 D3 -2/3 Da0 +4/3 Da1 
-2/3 D2 -3 D3 -7/3 Da0 +11/3 Da1 
-1/3 D2 -1 D3 -2/3 Da0 +4/3 Da1 
-2/3 D2 +0 D3 -7/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D2 and D3 are [1, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D3 -1/3 Da0 +2/3 Da1 :   15, 0, 13, 0
D4 = -1/3 D2 -2 D3 -2/3 Da0 +4/3 Da1 :   27, 0, 23, 1
D6 = -1/3 D2 -3 D3 -5/3 Da0 +10/3 Da1 :   148, 0, 114, 16

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -2, 4, -1, 0, 0, 0, 1)
(1, 1, -2, 1, 0, 0, 1, 0)
(-3, -4, 8, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D6 + 62/3*D5*D6 - 16/3*D6^2 - 26*D5*D7 + 70/3*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1175, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 3, -1, -1)
5:  (1, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 0, 1, 3]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [0, 1, 3, 4], [1, 3, 4, 6], [1, 2, 5, 7], [0, 2, 3, 4], [1, 4, 5, 6], [2, 4, 5, 7], [1, 2, 3, 6], [0, 1, 4, 7], [2, 3, 4, 6], [2, 4, 5, 6], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z7, z6*z7, z3*z5, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +3696 Da0 Da0 Da0  -600 Da1 Da0 Da0  +96 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 + z6], 0], [[-4*z4 + 2*z5 + z6 + z7], 3], [[-12*z4 + 4*z6 + 3*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -12, 0, -12]
intersections of D3^2 with Kaehler cone generators:[-1, -3, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +1/3 Da0 +7/3 Da1 
-4/3 D0 -3 D3 +4/3 Da0 +28/3 Da1 
+0 D0 -3 D3 +1 Da0 +7 Da1 
-4/3 D0 -6 D3 +7/3 Da0 +46/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D3 +1/3 Da0 +7/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 +7/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, 1, 0, 0, 0, 1)
(1, -1, 0, 1, 0, 0, 1, 0)
(1, -2, 0, 2, 0, 1, 0, 0)
(-3, 5, 1, -4, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -7/4 Da0 Da0 -21/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, Da1, -3*D3 + Da0 + 6*Da1, -4/3*D0 + 1/3*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-26*D4^2 + 12*D5*D6 + 4*D6^2 - 7/2*D5*D7 + 5/4*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D0 + 1/3*Da0 + 4/3*Da1
-3*D3 + Da0 + 6*Da1
Da1
-1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1175, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 3, -1, -1)
5:  (1, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 0, 1, 3]

The triangulation is [[2, 4, 5, 7], [0, 2, 4, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 5, 7], [2, 4, 5, 6], [1, 4, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z3*z5, z3*z7, z6*z7, z0*z3, z0*z6, z1*z2*z4*z5, z1*z2*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +3696 Da0 Da0 Da0  -600 Da1 Da0 Da0  +96 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5 + z6], 0], [[-4*z4 + 2*z5 + z6 + z7], 3], [[-12*z4 + 4*z6 + 3*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -12, 0, 0, 0, 0, -12]
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, -3, 0, -2, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 +7/3 Da1 
-4/3 D0 -3 D3 +4/3 Da0 +28/3 Da1 
+0 D0 +0 D3 +1 Da0 +7 Da1 
+0 D0 -3 D3 +1 Da0 +7 Da1 
+0 D0 +0 D3 +1 Da0 +6 Da1 
+0 D0 -2 D3 +1 Da0 +6 Da1 
-4/3 D0 -6 D3 +7/3 Da0 +46/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D3 +1/3 Da0 +7/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 +7/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, 1, 0, 0, 0, 1)
(1, -1, 0, 1, 0, 0, 1, 0)
(1, -2, 0, 2, 0, 1, 0, 0)
(-3, 5, 1, -4, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-7/4 Da0 Da0-21/2 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, Da1, -3*D3 + Da0 + 6*Da1, -4/3*D0 + 1/3*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
43/9*D5*D6 + 10/9*D6^2 - 1/4*D5*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D0 + 1/3*Da0 + 4/3*Da1
-3*D3 + Da0 + 6*Da1
Da1
-1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1183, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 0)
6:  (2, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0]

The triangulation is [[0, 1, 3, 5], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 3, 6], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 4, 6], [2, 5, 6, 7], [0, 2, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z1*z2, z1*z7, z2*z3, z2*z4, z4*z7, z0*z3*z4, z1*z5*z6, z0*z3*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  +21 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 + z6 - z7], 1], [[-z3 - z5 + z6 - z7], 2], [[-z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 -1 Da0 +2 Da1 
-1 D1 -1 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   18, 0, 16, 0
D6 = -1 D1 -1 D2 -2 Da0 +3 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 1, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D2 D2  + 14 Da0 Da0 -27 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -D1 - D2 - 2*Da0 + 3*Da1, -D2 + Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 5*D5*D6 + 2*D6^2 - D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1183, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 0)
6:  (2, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [0, 4, 5, 6], [0, 3, 4, 7], [0, 3, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [3, 4, 5, 6], [0, 2, 6, 7], [1, 3, 4, 6], [0, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z2*z4, z1*z5, z1*z7, z1*z2, z0*z3*z5, z4*z6*z7, z0*z3*z4*z6, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  +21 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 + z6 - z7], 1], [[-z3 - z5 + z6 - z7], 2], [[-z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -1 Da0 +1 Da1 
+0 D1 +0 D2 -2 Da0 +3 Da1 
+0 D1 -1 D2 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   18, 0, 16, 0
D6 = -1 D1 -1 D2 -2 Da0 +3 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 1, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D2 D2  + 14 Da0 Da0 -27 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -D1 - D2 - 2*Da0 + 3*Da1, -D2 + Da1]

The 2nd Chern class in toric basis:
3*D5*D6 + 2*D6^2 - 4*D5*D7 + 4*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1183, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 1, 0)
6:  (2, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0]

The triangulation is [[0, 1, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 3, 5, 7], [0, 2, 6, 7], [0, 1, 3, 6], [0, 1, 3, 4], [0, 3, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z7, z2*z4, z4*z7, z2*z3, z0*z3*z4*z6, z0*z5*z6*z7, z0*z3*z5*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  +21 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 + z6 - z7], 1], [[-z3 - z5 + z6 - z7], 2], [[-z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 -1 D2 -2 Da0 +3 Da1 
+0 D1 -1 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -1 Da0 +2 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   18, 0, 16, 0
D6 = -1 D1 -1 D2 -2 Da0 +3 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 1, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1 + 2 D2 D2 + 14 Da0 Da0-27 Da0 Da1

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -D1 - D2 - 2*Da0 + 3*Da1, -D2 + Da1]

The 2nd Chern class in toric basis:
3*D5*D6 + 2*D6^2 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z3*z4, z2*z5, z2*z4, z1*z6*z7, z0*z3*z5, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +3 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  +6 Da1 Da0 Da0  +12 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + z7], 2], [[-z5 - z6 + z7], 4], [[-z3 - z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 -1 Da1 
-1 D2 +0 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +3 Da0 -2 Da1 
+0 D2 -1 D4 +3 Da0 -2 Da1 
+0 D2 +0 D4 +3 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   18, 0, 16, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D2 -1 D4 +3 Da0 -2 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2  + 2 D4 D4 -54 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z3*z4, z2*z5, z2*z4, z1*z6*z7, z0*z3*z5, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D4 D4 D4  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z5 - z6 + z7], 4], [[-z5 + z7], a0], [[z3 - z5 + z6], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 +0 D4 +2 Da0 -1 Da1 
-1 D1 +0 D4 +3 Da0 -1 Da1 
-1 D1 -1 D4 +3 Da0 -1 Da1 
-1 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 +0 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D4 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D4 D4  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z3*z4, z2*z5, z2*z4, z1*z6*z7, z0*z3*z5, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z3 - z6 + z7], 2], [[-z3 + z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 +2 Da0 -1 Da1 
-1 D1 -1 D2 +4 Da0 -2 Da1 
-1 D1 -1 D2 +3 Da0 -1 Da1 
-1 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 +0 D2 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   18, 0, 16, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D2 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D2 D2  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 5], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [3, 4, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z2*z4, z2*z5, z3*z4*z7, z0*z5*z6, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +3 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  +6 Da1 Da0 Da0  +12 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + z7], 2], [[-z5 - z6 + z7], 4], [[-z3 - z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +2 Da0 -1 Da1 
+0 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +4 Da0 -2 Da1 
+0 D2 -1 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   18, 0, 16, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D2 -1 D4 +3 Da0 -2 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2  + 2 D4 D4 -54 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 5], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [3, 4, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z2*z4, z2*z5, z3*z4*z7, z0*z5*z6, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D4 D4 D4  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z5 - z6 + z7], 4], [[-z5 + z7], a0], [[z3 - z5 + z6], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]
intersections of D1^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -1 D4 +2 Da0 -1 Da1 
-1 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D4 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D4 D4  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 5], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [3, 4, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z2*z4, z2*z5, z3*z4*z7, z0*z5*z6, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z3 - z6 + z7], 2], [[-z3 + z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D1^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 +1 Da0 +0 Da1 
-1 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 +0 D2 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   18, 0, 16, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D2 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D2 D2  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 2, 3, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z0*z3*z6, z2*z5*z7, z0*z3*z5*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +3 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  +6 Da1 Da0 Da0  +12 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + z7], 2], [[-z5 - z6 + z7], 4], [[-z3 - z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D2^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 +0 D4 +3 Da0 -2 Da1 
-1 D2 +0 D4 +2 Da0 -1 Da1 
-1 D2 -1 D4 +4 Da0 -2 Da1 
-1 D2 +0 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   18, 0, 16, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D2 -1 D4 +3 Da0 -2 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2  + 2 D4 D4 -54 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 2, 3, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z0*z3*z6, z2*z5*z7, z0*z3*z5*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D4 D4 D4  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z5 - z6 + z7], 4], [[-z5 + z7], a0], [[z3 - z5 + z6], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D4 +3 Da0 -1 Da1 
-1 D1 +0 D4 +3 Da0 -1 Da1 
+0 D1 +0 D4 +1 Da0 +0 Da1 
+0 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 +0 D4 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D4 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D4 D4  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 2, 3, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z0*z3*z6, z2*z5*z7, z0*z3*z5*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z3 - z6 + z7], 2], [[-z3 + z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +4 Da0 -2 Da1 
+0 D1 -1 D2 +2 Da0 -1 Da1 
+0 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 -1 D2 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   18, 0, 16, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D2 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1  + 2 D2 D2  + 26 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z2*z5, z0*z3*z5*z7, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +3 D2 D2 D2  +3 D4 D4 D4  +3 Da0 Da0 Da0  +6 Da1 Da0 Da0  +12 Da1 Da1 Da0  +21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + z7], 2], [[-z5 - z6 + z7], 4], [[-z3 - z5 + z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, -3, 0, 0, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -3, -3, -3, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 +0 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +4 Da0 -2 Da1 
+0 D2 +0 D4 +2 Da0 -1 Da1 
-1 D2 +0 D4 +4 Da0 -2 Da1 
+0 D2 -1 D4 +4 Da0 -2 Da1 
+0 D2 +0 D4 +3 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   18, 0, 16, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D2 -1 D4 +3 Da0 -2 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D2 D2 + 2 D4 D4-54 Da0 Da0 + 14 Da1 Da1

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-3*D3*D7 - 3*D5*D7 - 3*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z2*z5, z0*z3*z5*z7, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D4 D4 D4  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z5 - z6 + z7], 4], [[-z5 + z7], a0], [[z3 - z5 + z6], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, -3, 0, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 -1 D4 +3 Da0 -1 Da1 
-1 D1 +0 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 +0 D4 +2 Da0 -1 Da1 
+0 D1 +0 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 +0 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D4 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1 + 2 D4 D4 + 26 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-3*D3*D7 - 3*D5*D7 - 3*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1195, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 1, 1, 0)
7:  (2, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 +1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z2*z5, z0*z3*z5*z7, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +3 D1 D1 D1  +3 D2 D2 D2  -3 Da1 Da0 Da0  -9 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + z7], 1], [[-z3 - z6 + z7], 2], [[-z3 + z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -3, -3, -3, 0, -3, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +4 Da0 -2 Da1 
+0 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 +0 D2 +2 Da0 -1 Da1 
+0 D1 -1 D2 +4 Da0 -2 Da1 
+0 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 +0 D2 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   18, 0, 16, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   27, 0, 23, 1
D7 = -1 D1 -1 D2 +3 Da0 -1 Da1 :   81, 0, 65, 7

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 1)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D1 D1 + 2 D2 D2 + 26 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-3*D3*D7 - 3*D5*D7 - 3*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1235, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, 0, -1, 1)
6:  (0, 0, 1, 0)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [0, 2, 1, 6, 5]

The triangulation is [[3, 4, 5, 7], [1, 3, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [1, 3, 5, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 3, 5], [3, 4, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z5, z5*z6, z0*z7, z2*z7, z0*z6, z1*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +24 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -3]
intersections of D5^2 with Kaehler cone generators:[-1, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
+0 D0 -3 D5 +1 Da0 +1 Da1 
-1/3 D0 -3 D5 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D5 +1/3 Da0 +1/3 Da1 :   18, 0, 16, 0
D3 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 0, -1, 0, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 - 2*D5^2 + 2/3*D6^2 + 17/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1235, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, 0, -1, 1)
6:  (0, 0, 1, 0)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 70)
The Euler characteristic is -132
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [0, 2, 1, 6, 5]

The triangulation is [[3, 4, 5, 7], [1, 3, 6, 7], [0, 1, 3, 4], [1, 2, 4, 6], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 3, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z5*z6, z0*z7, z2*z7, z0*z6, z1*z3*z4*z7, z1*z3*z4*z6, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +24 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z6 + z7], 0], [[z5], 5], [[3*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0, -3]
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, 0, -2, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -3 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 -2 D5 +1 Da0 +0 Da1 
-1/3 D0 -3 D5 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D5 +1/3 Da0 +1/3 Da1 :   18, 0, 16, 0
D3 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, 0, -1, 0, 0, 0, 1, 0)
(0, -1, 1, 0, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D5 D5 + 7/2 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2*D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -3*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 + 2/3*D6^2 + 55/9*D6*D7 + 16/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1266, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D3 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [2, 5, 6, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 3, 4, 7], [1, 2, 3, 7]]

The SR-ideal is generated by [z1*z4, z1*z6, z4*z5, z2*z4, z0*z2*z3, z1*z5*z7, z3*z5*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 - 3*z5 + z6 + 2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-6, 0, 0, -3, -6, -3]
intersections of D4^2 with Kaehler cone generators:[0, -2, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D1 -1 D4 +0 Da0 +1 Da1 
+0 D1 +0 D4 +0 Da0 +1 Da1 
-1/3 D1 -2 D4 +2/3 Da0 +4/3 Da1 
-2/3 D1 -2 D4 +1/3 Da0 +5/3 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 -1/3 Da0 +1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, -1, -1, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(1, -3, 1, 2, 0, 1, 0, 0)
(-2, 4, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 10/3*D6^2 + 32/3*D4*D7 + 10*D5*D7 + 8/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-2*D4 + Da1
-1/3*D1 + 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1266, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D3 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 5], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 6, 7], [2, 3, 5, 6], [0, 3, 4, 7], [3, 4, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z4, z4*z5, z1*z6, z1*z7, z5*z7, z0*z2*z3*z6, z0*z3*z6*z7, z0*z2*z3*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 - 3*z5 + z6 + 2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, -3, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -6, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D1 -3 D4 +1 Da0 +2 Da1 
-1/3 D1 -2 D4 +2/3 Da0 +4/3 Da1 
+0 D1 +0 D4 +2 Da0 +1 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +4/3 Da1 
+0 D1 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 -1/3 Da0 +1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, -1, -1, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(1, -3, 1, 2, 0, 1, 0, 0)
(-2, 4, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 + 4 D4 D4-20/3 Da0 Da0 + 8/3 Da1 Da1

Toric divisors in our base:
[-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 10/3*D6^2 - 28/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-2*D4 + Da1
-1/3*D1 + 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1266, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D3 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [2, 3, 5, 6], [0, 3, 4, 6], [2, 3, 6, 7], [1, 2, 3, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 4, 6, 7], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z6, z5*z7, z4*z5, z2*z4, z0*z2*z3, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 - 3*z5 + z6 + 2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D1 -2 D4 +2/3 Da0 +4/3 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 -1/3 Da0 +1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, -1, -1, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(1, -3, 1, 2, 0, 1, 0, 0)
(-2, 4, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 10/3*D6^2 + 32/3*D4*D7 + 8/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-2*D4 + Da1
-1/3*D1 + 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1266, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D3 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 5], [0, 2, 5, 7], [0, 4, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [0, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 5, 6, 7], [0, 3, 4, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z2*z4, z4*z5, z1*z6, z1*z7, z0*z2*z6, z3*z5*z7, z0*z3*z6*z7, z0*z2*z3*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 - 3*z5 + z6 + 2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-4, -6, 0, -2, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D4 +2/3 Da0 +4/3 Da1 
+0 D1 -3 D4 +1 Da0 +2 Da1 
+0 D1 +0 D4 +0 Da0 +1 Da1 
+0 D1 -1 D4 +0 Da0 +1 Da1 
+0 D1 +0 D4 +1 Da0 +2 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 -1/3 Da0 +1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, -1, -1, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(1, -3, 1, 2, 0, 1, 0, 0)
(-2, 4, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 + 4 D4 D4-20/3 Da0 Da0 + 8/3 Da1 Da1

Toric divisors in our base:
[-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 10/3*D6^2 + 18*D5*D7 - 28/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-2*D4 + Da1
-1/3*D1 + 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1266, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D3 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0]

The triangulation is [[0, 1, 3, 5], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [2, 5, 6, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 1, 3, 4], [1, 2, 3, 7]]

The SR-ideal is generated by [z1*z6, z4*z5, z2*z4, z0*z2*z3, z0*z3*z7, z1*z5*z7, z3*z5*z7, z0*z2*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 - 3*z5 + z6 + 2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -6, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -2, -4]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D4 +2/3 Da0 +4/3 Da1 
-2/3 D1 +0 D4 +1/3 Da0 +2/3 Da1 
-2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 
-2/3 D1 -2 D4 +1/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 -1/3 Da0 +1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, -1, -1, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(1, -3, 1, 2, 0, 1, 0, 0)
(-2, 4, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 4*D5*D6 + 2*D6^2 + 10*D5*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-2*D4 + Da1
-1/3*D1 + 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1266, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 1, 0, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D3 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0]

The triangulation is [[0, 1, 3, 5], [0, 2, 5, 6], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 1, 3, 4], [1, 2, 3, 7]]

The SR-ideal is generated by [z1*z6, z4*z5, z5*z7, z2*z4, z0*z2*z3, z0*z3*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  +2 Da0 Da0 Da0  -4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +20 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 - 3*z5 + z6 + 2*z7], 1], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -6, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -2]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D4 +2/3 Da0 +4/3 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +1/3 Da1 
-2/3 D1 +0 D4 +1/3 Da0 +2/3 Da1 
-2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 -1/3 Da0 +1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D1 -1 D4 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 2, -1, -1, 0, 0, 0, 1)
(0, 1, 0, 0, 0, 0, 1, 0)
(1, -3, 1, 2, 0, 1, 0, 0)
(-2, 4, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 4*D5*D6 + 2*D6^2 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-2*D4 + Da1
-1/3*D1 + 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1303, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [3, 4, 5, 7], [0, 1, 3, 6], [3, 5, 6, 7], [2, 3, 4, 7], [2, 4, 5, 7], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z7, z0*z5, z4*z6, z0*z4, z0*z7, z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  -40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -8, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -1 D4 +3 Da0 +0 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D5^2 + 6*D5*D6 - 2*D6^2 + 6*D6*D7

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1303, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [3, 4, 5, 7], [2, 3, 6, 7], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 7], [0, 1, 3, 5], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z4*z6, z0*z4, z0*z7, z1*z2*z3, z0*z5*z6, z2*z3*z5*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  -40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -8, -4, -8]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 +0 D4 +2 Da0 -1 Da1 
-1 D0 +0 D4 +1 Da0 +0 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 
-1 D0 +0 D4 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 10*D5*D6 - 2*D6^2 + 2*D6*D7 + 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1303, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [3, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 3, 5], [2, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z0*z5, z4*z6, z0*z4, z0*z7, z1*z2*z3*z6, z2*z3*z5*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  -40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -8, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0, 0, -8]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 +0 D4 +2 Da0 -1 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -1 D4 +3 Da0 +0 Da1 
-1 D0 +0 D4 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-1/2 D4 D4 + 9/2 Da0 Da0-1 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
14/3*D5*D6 - 2*D6^2 + 22/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1303, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 3, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 5, 6], [2, 3, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z4*z6, z0*z7, z1*z7, z2*z3*z5, z0*z5*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  -40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -8, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 + 10*D5*D6 - 2*D6^2 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1303, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 5, 6], [2, 3, 6, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z0*z5, z0*z7, z1*z7, z2*z3*z5, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  -40 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-8, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +1 Da0 +0 Da1 
-1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 7*D5^2 - 2*D6^2 + 4*D6*D7 + 7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1304, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 5, 7], [2, 3, 4, 7], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z5*z6, z0*z7, z2*z3*z5, z1*z4*z7, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -8, -8]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 -1 D4 +3 Da0 +0 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D5^2 - 2*D6^2 - D5*D7 + 6*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1304, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [2, 3, 4, 5], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 7], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z1*z4, z4*z6, z0*z5, z5*z6, z0*z7, z2*z3*z5*z7, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -8, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 -1 D4 +3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1 D0 +0 D4 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-1/2 D4 D4 + 7/2 Da0 Da0 + 1 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 - 7/3*D5*D7 + 22/3*D6*D7 + 1/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1304, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 3, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z0*z5, z5*z6, z0*z7, z2*z3*z5, z1*z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-8, -4, 0, -4]
intersections of D0^2 with Kaehler cone generators:[0, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +1 Da0 +0 Da1 
-1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 7*D5^2 - 2*D6^2 + 5*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1304, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 4, 5], [1, 3, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z4, z4*z6, z5*z6, z0*z7, z2*z3*z5, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1 D0 +0 D4 +1 Da0 +0 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 - 2*D6^2 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1304, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 1)
5:  (-1, 1, 1, 2)
6:  (1, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 5, 7], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 7], [0, 2, 3, 6], [0, 1, 2, 5], [0, 2, 3, 5], [1, 3, 6, 7], [0, 1, 2, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z4, z1*z4, z4*z6, z5*z6, z0*z7, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D4 D4 D4  +16 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, -8]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 -1/2 D4 +3/2 Da0 +0 Da1 
-1 D0 +0 D4 +1 Da0 +0 Da1 
-1 D0 +0 D4 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/2 D4 +1/2 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 - 2*D6^2 + 3*D5*D7 + 2*D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [1, 3, 6, 7], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 3, 5], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z6, z0*z5, z5*z6, z0*z7, z0*z6, z1*z2*z7, z3*z4*z5, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -3]
intersections of D5^2 with Kaehler cone generators:[-4, -4, -4, -6, -6, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +1 Da0 +2 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
+0 D0 -3 D5 +2 Da0 +1 Da1 
+0 D0 -3 D5 +2 Da0 +4 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D5^2 + 4*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [1, 3, 6, 7], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 3, 5], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z6, z0*z5, z5*z6, z0*z7, z0*z6, z1*z2*z7, z3*z4*z5, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -3]
intersections of D6^2 with Kaehler cone generators:[0, -2, -4, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 -1 D6 +1 Da0 +0 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
+0 D0 -3 D6 +2 Da0 +1 Da1 
+0 D0 +0 D6 +2 Da0 +1 Da1 
-1/3 D0 +0 D6 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D5^2 + 4*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [1, 3, 6, 7], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 3, 5], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z2*z6, z0*z5, z5*z6, z0*z7, z0*z6, z1*z2*z7, z3*z4*z5, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [5, 6, 0] , 3 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -4, -6, -6, -4]
intersections of D6^2 with Kaehler cone generators:[0, -2, -4, -6, 0, 0]

The generators of the Kaehler cone are: 
-2 D5 +0 D6 +1 Da0 +4 Da1 
-2 D5 -1 D6 +1 Da0 +4 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
-3 D5 -3 D6 +2 Da0 +8 Da1 
-3 D5 +0 D6 +2 Da0 +8 Da1 
-2 D5 +0 D6 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D5^2 + 4*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z2*z6, z0*z5, z3*z5, z5*z6, z0*z7, z0*z6, z1*z2*z4*z7, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0, -3, 0, 0, -3]
intersections of D5^2 with Kaehler cone generators:[0, -6, -4, 0, 0, 0, -6, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D5 +2 Da0 +1 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
+0 D0 +0 D5 +1 Da0 +2 Da1 
-1/3 D0 +0 D5 +4/3 Da0 +2/3 Da1 
+0 D0 +0 D5 +2 Da0 +1 Da1 
+0 D0 -3 D5 +2 Da0 +4 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5 + 8/3 Da0 Da0 + 10/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 47/12*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z2*z6, z0*z5, z3*z5, z5*z6, z0*z7, z0*z6, z1*z2*z4*z7, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0, -3, 0, 0, -3]
intersections of D6^2 with Kaehler cone generators:[0, -6, -4, 0, -4, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D6 +2 Da0 +1 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
+0 D0 +0 D6 +1 Da0 +2 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +8/3 Da1 
+0 D0 -3 D6 +2 Da0 +4 Da1 
+0 D0 +0 D6 +2 Da0 +1 Da1 
-1/3 D0 +0 D6 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D6 D6 + 8/3 Da0 Da0 + 10/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 47/12*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z2*z6, z0*z5, z3*z5, z5*z6, z0*z7, z0*z6, z1*z2*z4*z7, z1*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [5, 6, 0] , 3 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, -6, -4, 0, 0, 0, -6, -4]
intersections of D6^2 with Kaehler cone generators:[0, -6, -4, 0, -4, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-3 D5 -3 D6 +2 Da0 +8 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
+0 D5 +0 D6 +1 Da0 +4 Da1 
+0 D5 -2 D6 +1 Da0 +5 Da1 
+0 D5 -3 D6 +2 Da0 +8 Da1 
-3 D5 +0 D6 +2 Da0 +8 Da1 
-2 D5 +0 D6 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5 + 4 D6 D6-17/2 Da0 Da0-65/2 Da0 Da1

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 47/12*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [0, 1, 3, 4], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [2, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z5, z3*z5, z5*z6, z0*z7, z0*z6, z2*z4*z6, z1*z3*z7, z1*z2*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -3, 0, 0]
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, -4, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 -1 D5 +1 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
-1/3 D0 +0 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
+0 D0 +0 D5 +2 Da0 +1 Da1 
+0 D0 -3 D5 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D6^2 + 47/12*D5*D7 + 4*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [0, 1, 3, 4], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [2, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z5, z3*z5, z5*z6, z0*z7, z0*z6, z2*z4*z6, z1*z3*z7, z1*z2*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -3, 0, 0]
intersections of D6^2 with Kaehler cone generators:[-4, -4, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +2 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +8/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
+0 D0 -3 D6 +2 Da0 +4 Da1 
+0 D0 -3 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D6^2 + 47/12*D5*D7 + 4*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[2, 4, 5, 7], [0, 1, 3, 4], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [2, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z5, z3*z5, z5*z6, z0*z7, z0*z6, z2*z4*z6, z1*z3*z7, z1*z2*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [5, 6, 0] , 3 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, 0, -4, 0, -6]
intersections of D6^2 with Kaehler cone generators:[-4, -4, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
-1 D5 -2 D6 +1 Da0 +4 Da1 
+0 D5 -2 D6 +1 Da0 +4 Da1 
+0 D5 -2 D6 +1 Da0 +5 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
+0 D5 -3 D6 +2 Da0 +8 Da1 
-3 D5 -3 D6 +2 Da0 +8 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 1/6*D6^2 + 47/12*D5*D7 + 4*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 1, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z2*z6, z5*z6, z0*z3*z5, z1*z3*z4, z1*z2*z4, z1*z2*z7, z3*z4*z5]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6]
intersections of D5^2 with Kaehler cone generators:[-2, -2, -4, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 
-2/3 D0 -1 D5 +2/3 Da0 +4/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-2/3 D0 -3 D5 +5/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 1, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z2*z6, z5*z6, z0*z3*z5, z1*z3*z4, z1*z2*z4, z1*z2*z7, z3*z4*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 
-2/3 D0 +0 D6 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
-2/3 D0 -2 D6 +5/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 1, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z2*z6, z5*z6, z0*z3*z5, z1*z3*z4, z1*z2*z4, z1*z2*z7, z3*z4*z5]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -2, -4, -6]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
-1 D5 -1 D6 +0 Da0 +2 Da1 
-1 D5 +0 D6 +0 Da0 +2 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
-3 D5 -2 D6 +1 Da0 +6 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 3, 7], [0, 1, 4, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z2*z6, z5*z6, z1*z3*z4, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -3, -3, -3]
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +2/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 +0 D5 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 3, 7], [0, 1, 4, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z2*z6, z5*z6, z1*z3*z4, z1*z2*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -3, -3, -3]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D6 +2/3 Da0 +4/3 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 3, 7], [0, 1, 4, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z2*z6, z5*z6, z1*z3*z4, z1*z2*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
+0 D5 -1 D6 +0 Da0 +2 Da1 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
+0 D5 -2 D6 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z5*z6, z0*z2*z6, z1*z3*z4, z1*z3*z7, z2*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, -3, -3, 0, -6]
intersections of D5^2 with Kaehler cone generators:[0, -2, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +2/3 Da0 +1/3 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 
-1/3 D0 +0 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
-2/3 D0 -2 D5 +5/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D6 - 1/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z5*z6, z0*z2*z6, z1*z3*z4, z1*z3*z7, z2*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, -3, -3, 0, -6]
intersections of D6^2 with Kaehler cone generators:[-2, -4, -4, -4, -4, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D6 +2/3 Da0 +4/3 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +8/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
+0 D0 -2 D6 +1 Da0 +2 Da1 
-2/3 D0 -3 D6 +5/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D6 - 1/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z5*z6, z0*z2*z6, z1*z3*z4, z1*z3*z7, z2*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, 0, -4, 0, -4]
intersections of D6^2 with Kaehler cone generators:[-2, -4, -4, -4, -4, -6]

The generators of the Kaehler cone are: 
+0 D5 -1 D6 +0 Da0 +2 Da1 
-1 D5 -2 D6 +1 Da0 +4 Da1 
+0 D5 -2 D6 +1 Da0 +5 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
+0 D5 -2 D6 +1 Da0 +4 Da1 
-2 D5 -3 D6 +1 Da0 +6 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D6 - 1/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [2, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 1, 4, 5], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z2*z6, z5*z6, z0*z3*z5, z1*z2*z4, z3*z4*z5, z1*z2*z7, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, -3, -3, -6]
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -4, -4, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D5 +2/3 Da0 +4/3 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
+0 D0 -2 D5 +1 Da0 +2 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +8/3 Da1 
-2/3 D0 -3 D5 +5/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [2, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 1, 4, 5], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z2*z6, z5*z6, z0*z3*z5, z1*z2*z4, z3*z4*z5, z1*z2*z7, z1*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, -3, -3, -6]
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D6 +2/3 Da0 +1/3 Da1 
+0 D0 -1 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
-1/3 D0 +0 D6 +4/3 Da0 +2/3 Da1 
-2/3 D0 -2 D6 +5/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 2, 3, 4], [0, 1, 2, 5], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [2, 4, 5, 7], [1, 3, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 1, 4, 5], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z2*z6, z5*z6, z0*z3*z5, z1*z2*z4, z3*z4*z5, z1*z2*z7, z1*z3*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -4, -4, -6]
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
-1 D5 +0 D6 +0 Da0 +2 Da1 
-2 D5 -1 D6 +1 Da0 +4 Da1 
-2 D5 +0 D6 +1 Da0 +4 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
-2 D5 +0 D6 +1 Da0 +5 Da1 
-3 D5 -2 D6 +1 Da0 +6 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 4, 5], [1, 3, 6, 7], [0, 2, 4, 5], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 4, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z0*z7, z3*z5, z5*z6, z2*z6, z1*z2*z4, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -3, -3, -3]
intersections of D5^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D5 +2/3 Da0 +4/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 4, 5], [1, 3, 6, 7], [0, 2, 4, 5], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 4, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z0*z7, z3*z5, z5*z6, z2*z6, z1*z2*z4, z1*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -3, -3, -3]
intersections of D6^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D6 +2/3 Da0 +1/3 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
-1/3 D0 +0 D6 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 4, 5], [1, 3, 6, 7], [0, 2, 4, 5], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 4, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z6, z0*z7, z3*z5, z5*z6, z2*z6, z1*z2*z4, z1*z3*z4*z7]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[-2, 0, -4, -4]
intersections of D6^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1 D5 +0 D6 +0 Da0 +2 Da1 
+0 D5 +0 D6 +0 Da0 +1 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
-2 D5 +0 D6 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z2*z6, z5*z6, z1*z3*z4, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -6, -6, -3]
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -2, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-2/3 D0 +0 D5 +2/3 Da0 +1/3 Da1 
-2/3 D0 -1 D5 +2/3 Da0 +4/3 Da1 
-2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z2*z6, z5*z6, z1*z3*z4, z1*z2*z4]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -6, -6, -3]
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, -2, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +2/3 Da1 
-2/3 D0 -1 D6 +2/3 Da0 +4/3 Da1 
-2/3 D0 +0 D6 +2/3 Da0 +1/3 Da1 
-2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [1, 3, 6, 7], [3, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z2*z6, z5*z6, z1*z3*z4, z1*z2*z4]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -2, -2, -4]
intersections of D6^2 with Kaehler cone generators:[0, -2, 0, -2, -4]

The generators of the Kaehler cone are: 
+0 D5 +0 D6 +0 Da0 +1 Da1 
+0 D5 -1 D6 +0 Da0 +2 Da1 
-1 D5 +0 D6 +0 Da0 +2 Da1 
-1 D5 -1 D6 +0 Da0 +2 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [0, 1, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z5*z6, z0*z2*z6, z1*z3*z4, z1*z3*z7, z1*z2*z4, z2*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6]
intersections of D5^2 with Kaehler cone generators:[0, -2, -4, -4]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +2/3 Da0 +1/3 Da1 
-2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-2/3 D0 -2 D5 +5/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D5 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D5 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
D5
-2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [0, 1, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z5*z6, z0*z2*z6, z1*z3*z4, z1*z3*z7, z1*z2*z4, z2*z4*z6]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +20 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 + 1/2*z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z5], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6]
intersections of D6^2 with Kaehler cone generators:[-2, -2, -4, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D6 +2/3 Da0 +4/3 Da1 
-2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +2/3 Da1 
-2/3 D0 -3 D6 +5/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D6 are [1, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D6 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -1/3 D0 -1 D6 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D4 = -2/3 D0 -1 D6 +2/3 Da0 +1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
-1/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1306, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 72)
The Euler characteristic is -136
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D3 +1 D5 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 4], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [0, 2, 4, 5], [0, 1, 2, 3], [0, 3, 4, 6], [0, 1, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z5*z6, z0*z2*z6, z1*z3*z4, z1*z3*z7, z1*z2*z4, z2*z4*z6]



The two divisors chosen are [5, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 7]
Out of the 2 elements from [5, 6] , 2 are independent

The intersection form in our basis is  +2 D5 D5 D5  +2 D6 D6 D6  +20 Da0 Da0 Da0  -4 Da1 Da0 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z6], 6], [[-2*z4 + z7], a0], [[1/2*z4 + 1/2*z5 + 1/2*z6], a1]]

The divisors D5 and D6 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, -4, -4]
intersections of D6^2 with Kaehler cone generators:[-2, -2, -4, -6]

The generators of the Kaehler cone are: 
+0 D5 -1 D6 +0 Da0 +2 Da1 
-1 D5 -1 D6 +0 Da0 +2 Da1 
-2 D5 -2 D6 +1 Da0 +5 Da1 
-2 D5 -3 D6 +1 Da0 +6 Da1 

Irred. toric divisors meeting both D5 and D6 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D5 -1 D6 +0 Da0 +1 Da1 :   15, 0, 13, 0
D4 = -1 D5 -1 D6 +0 Da0 +2 Da1 :   56, 0, 46, 4
D7 = -2 D5 -2 D6 +1 Da0 +4 Da1 :   68, 0, 56, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 1, -1, 0, 0, 2, 0)
(1, -1, -1, 1, 0, 2, 0, 0)
(-3, 1, 1, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 

Toric divisors in our base:
[Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D4^2 - 5/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 - 2*D6 + Da0 + 4*Da1
Da1
D5
-D5 - D6 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D5 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1315, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, 2)
5:  (0, 0, -1, -1)
6:  (0, 0, -1, 0)
7:  (2, -1, 2, -1)

The Hodge numbers are (h11, h21)=(4, 73)
The Euler characteristic is -138
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D7 = 0 
 +1 D4 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 -1 D5 -1 D6 +2 D7 = 0 
 -1 D0 -1 D2 +2 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [6, 0, 1, 3]

The triangulation is [[0, 1, 2, 7], [1, 4, 6, 7], [0, 2, 4, 5], [0, 2, 5, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 3, 4, 7], [1, 4, 5, 6], [0, 1, 2, 4], [2, 4, 5, 7], [0, 1, 4, 5], [2, 3, 4, 7], [1, 2, 3, 7], [4, 5, 6, 7], [0, 1, 5, 7]]

The SR-ideal is generated by [z0*z3, z0*z6, z2*z6, z3*z6, z3*z5, z0*z4*z7, z1*z2*z5, z1*z2*z4*z7, z1*z4*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [3, 6, 0] , 3 are independent

The intersection form in our basis is  +3 D3 D3 D3  +3 D6 D6 D6  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3], 3], [[z6], 6], [[z3 - z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D3 are small:
intersections of D6^2 with Kaehler cone generators:[0, -3, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +0 Da0 +1 Da1 
-1 D3 -1 D6 +1 Da0 +1 Da1 
-1 D3 +0 D6 +1 Da0 +1 Da1 
+0 D3 -1 D6 +1 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D3 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D6 +0 Da0 +1 Da1 :   18, 0, 16, 0
D4 = -1 D3 -1 D6 +1 Da0 +1 Da1 :   64, 0, 52, 5
D7 = -1 D3 -1 D6 +1 Da0 +1 Da1 :   64, 0, 52, 5

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 1, 0, 0, 1)
(-1, 0, 1, 0, 0, 0, 1, 0)
(-2, 1, 1, 0, 0, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 2 D3 D3  + 2 D6 D6  + 12 Da0 Da0  + 8 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -D3 - D6 + Da1, -D3 + Da1, D3, -D3 - D6 + Da0 + Da1, -D6 + Da1, D6, -D3 - D6 + Da0 + Da1]

The 2nd Chern class in toric basis:
-3*D5^2 + D3*D7 + 5*D5*D7 + 3*D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 - D6 + Da0 + Da1
D6
-D6 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[0, 2, 3, 6], [0, 1, 2, 6], [2, 3, 5, 7], [3, 4, 5, 6], [2, 3, 4, 5], [2, 3, 4, 6], [1, 2, 6, 7], [0, 1, 3, 6], [1, 3, 6, 7], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z1*z4, z1*z5, z4*z7, z1*z2*z3*z6, z2*z3*z5*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, -9]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +8/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -3 D4 +0 Da0 +4 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
+0 D0 -9 D4 +4 Da0 +8 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 2 Da0 Da0 + 20 Da0 Da1

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
32/3*D5*D6 - 6*D6^2 + 47/2*D6*D7 - 56/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [3, 4, 5, 6], [0, 1, 2, 3], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 2, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z0*z7, z2*z3*z5, z2*z3*z7, z4*z6*z7, z1*z4*z6, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -7, -3, -15, -5, -9]
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +2 Da1 
-1/3 D0 -7 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
+0 D0 -15 D4 +4 Da0 +11 Da1 
-1/3 D0 -5 D4 +4/3 Da0 +11/3 Da1 
+0 D0 -9 D4 +4 Da0 +8 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
120/7*D4*D6 + 404/21*D5*D6 - 6*D6^2 + 172/147*D5*D7 + 500/49*D6*D7 - 46/49*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 3, 4], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 6, 7], [0, 2, 5, 7], [0, 1, 2, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z5, z4*z7, z0*z6*z7, z1*z2*z3, z2*z3*z7, z0*z4*z6, z0*z5*z6, z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-1, -3, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -15, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 
-5/3 D0 -3 D4 +5/3 Da0 +10/3 Da1 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
-1 D0 -3 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
-29/16*D5^2 + 29/2*D4*D6 + 153/8*D5*D6 - 6*D6^2 - 363/16*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 2, 6], [3, 4, 5, 6], [2, 3, 4, 6], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 7], [1, 3, 6, 7], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z0*z5, z1*z5, z0*z7, z2*z3*z5, z4*z6*z7, z1*z2*z3*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, -3, -5, -1, -15]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
+0 D0 -9 D4 +4 Da0 +8 Da1 
+0 D0 -3 D4 +0 Da0 +4 Da1 
-1/3 D0 -5 D4 +4/3 Da0 +11/3 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 
+0 D0 -15 D4 +4 Da0 +11 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
32/3*D5*D6 - 6*D6^2 - 284/21*D5*D7 + 200/7*D6*D7 - 178/7*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 3, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 6], [1, 3, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z1*z5, z4*z7, z0*z6*z7, z1*z2*z3, z2*z3*z5*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +8/3 Da1 
-1 D0 +0 D4 +1 Da0 +3 Da1 
-1 D0 -3 D4 +1 Da0 +3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -3 D4 +0 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
32/3*D5*D6 - 6*D6^2 + 28/3*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [1, 2, 6, 7], [2, 3, 4, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 7], [1, 3, 6, 7], [0, 3, 4, 7], [2, 4, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [0, 2, 4, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z1*z5, z0*z6*z7, z1*z2*z3, z2*z3*z7, z0*z4*z6, z2*z3*z5, z4*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-1, -3, -5, -3, -5]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 -5 D4 +4/3 Da0 +11/3 Da1 
-1 D0 -3 D4 +1 Da0 +3 Da1 
-1 D0 -5 D4 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
29/2*D4*D6 + 215/12*D5*D6 - 6*D6^2 - 65/4*D4*D7 - 59/3*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 6], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 3, 6, 7], [0, 2, 5, 7], [0, 1, 2, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 3, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z1*z5, z4*z7, z0*z6*z7, z1*z2*z3, z2*z3*z7, z0*z5*z6, z2*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-15, -3, -3, -9, -3, -9]

The generators of the Kaehler cone are: 
-5/3 D0 -3 D4 +5/3 Da0 +10/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +8/3 Da1 
-1 D0 -3 D4 +1 Da0 +3 Da1 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
-1 D0 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
232/15*D4*D6 + 92/5*D5*D6 - 6*D6^2 - 108/5*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 7], [0, 1, 3, 6], [2, 4, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 7], [1, 3, 6, 7], [0, 1, 2, 6], [0, 2, 3, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z1*z5, z0*z6*z7, z1*z2*z3, z2*z3*z5, z4*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -1, -5, -5]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -9, 0, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
+0 D0 -3 D4 +0 Da0 +4 Da1 
-1 D0 -3 D4 +1 Da0 +3 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 
-1/3 D0 -5 D4 +4/3 Da0 +11/3 Da1 
-1 D0 -5 D4 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
32/3*D5*D6 - 6*D6^2 + 20*D4*D7 + 28/3*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1339, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 2, 3)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 +4 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [3, 4, 5, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 2, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z0*z7, z2*z3*z5, z2*z3*z7, z4*z6*z7, z0*z4*z6, z1*z2*z3, z1*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-1, -3, -7, -5]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 -7 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 -5 D4 +4/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   24, 0, 20, 1
D6 = -1/3 D0 -3 D4 +4/3 Da0 +8/3 Da1 :   158, 0, 122, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(7, -4, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
-37*D4^2 + 33*D4*D6 + 100/3*D5*D6 - 6*D6^2 - 652/21*D5*D7 + 8/7*D6*D7 + 78/7*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 7], [1, 4, 5, 6], [1, 3, 4, 7], [1, 4, 6, 7], [1, 3, 4, 5], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 2, 3], [1, 3, 5, 6], [4, 5, 6, 7], [0, 1, 6, 7], [0, 3, 5, 6], [0, 3, 5, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z0*z4, z2*z7, z2*z4, z2*z5, z0*z1*z5, z1*z5*z7, z3*z6*z7, z3*z4*z6, z0*z1*z3*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -12]
intersections of D4^2 with Kaehler cone generators:[-3, -9, -5, -3, -9, -15]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
+0 D2 -9 D4 +5 Da0 +7 Da1 
-1/3 D2 -5 D4 +5/3 Da0 +10/3 Da1 
+0 D2 -3 D4 +1 Da0 +2 Da1 
+0 D2 -9 D4 +4 Da0 +8 Da1 
-4/3 D2 -15 D4 +20/3 Da0 +40/3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
162/7*D4*D6 + 120/7*D5*D6 - 6*D6^2 - 153/35*D5*D7 + 507/35*D6*D7 - 29/7*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[3, 4, 5, 7], [1, 4, 6, 7], [0, 2, 3, 6], [1, 4, 5, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 3, 4, 5], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 5, 6], [1, 3, 5, 6], [0, 1, 6, 7], [0, 2, 3, 7], [0, 1, 2, 6], [0, 3, 5, 7], [1, 2, 3, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z2*z5, z3*z4*z6, z3*z6*z7, z1*z5*z7, z2*z6*z7, z0*z1*z3, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -6, -3, -12]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -5, -15]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-2/3 D2 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D2 -5 D4 +5/3 Da0 +10/3 Da1 
-4/3 D2 -15 D4 +20/3 Da0 +40/3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
162/7*D4*D6 + 120/7*D5*D6 - 6*D6^2 - 222/7*D4*D7 - 186/7*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 6, 7], [0, 1, 3, 7], [1, 3, 5, 7], [0, 3, 5, 6], [0, 3, 5, 7], [1, 4, 5, 6], [1, 4, 6, 7], [1, 2, 3, 6], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z2*z5, z0*z4, z2*z4, z2*z7, z0*z1*z5, z3*z6*z7, z0*z1*z3*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, -12, 0, 0, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -15, -9, 0, 0, -9, 0]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +7/3 Da1 
-4/3 D2 -15 D4 +20/3 Da0 +40/3 Da1 
+0 D2 -9 D4 +4 Da0 +8 Da1 
+0 D2 +0 D4 +1 Da0 +2 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +10/3 Da1 
+0 D2 -9 D4 +5 Da0 +7 Da1 
+0 D2 +0 D4 +5 Da0 +7 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 - 1854/35*D5*D7 + 1236/35*D6*D7 - 272/7*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[3, 4, 5, 7], [1, 4, 6, 7], [0, 2, 3, 6], [1, 2, 3, 4], [1, 3, 4, 5], [1, 4, 5, 6], [0, 1, 2, 7], [2, 3, 4, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 2, 4, 7], [0, 3, 5, 6], [1, 3, 5, 6], [0, 1, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z0*z4, z2*z5, z3*z4*z6, z1*z3*z7, z3*z6*z7, z1*z5*z7, z2*z4*z6, z2*z6*z7, z0*z1*z3, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -9, -6, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -4, -3, -2, -5]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1 D2 -4 D4 +2 Da0 +3 Da1 
-2/3 D2 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D2 -2 D4 +2/3 Da0 +4/3 Da1 
-1/3 D2 -5 D4 +5/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
4/5*D5^2 + 22*D4*D6 + 84/5*D5*D6 - 6*D6^2 - 26*D4*D7 - 26*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 6, 7], [0, 3, 5, 6], [1, 4, 5, 6], [0, 1, 5, 7], [1, 4, 6, 7], [1, 2, 3, 6], [0, 1, 3, 5], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z3*z7, z2*z5, z0*z4, z2*z4, z2*z7, z0*z1*z3*z6, z0*z1*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +7/3 Da1 
+0 D2 -9 D4 +5 Da0 +7 Da1 
+0 D2 +0 D4 +5 Da0 +7 Da1 
+0 D2 +0 D4 +2 Da0 +1 Da1 
-1/3 D2 +0 D4 +14/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2 + 10 D4 D4-58/3 Da0 Da0 + 22/3 Da1 Da1

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 - 272/7*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 6, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [1, 4, 6, 7], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 4, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z7, z0*z4, z2*z4, z2*z7, z0*z1*z3, z2*z5*z6, z0*z1*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D2 +0 D4 +2/3 Da0 +1/3 Da1 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +14/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-37*D5^2 + 33*D5*D6 - 6*D6^2 + 14*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 7

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [2, 4, 5, 7], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 2, 4, 7], [0, 3, 5, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 3, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z3*z4, z1*z3*z7, z1*z5*z7, z2*z4*z6, z2*z6*z7, z3*z6*z7, z0*z2*z5, z0*z1*z3, z2*z5*z6, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -9, -6, -9]
intersections of D4^2 with Kaehler cone generators:[-3, -4, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1 D2 -4 D4 +2 Da0 +3 Da1 
-2/3 D2 -3 D4 +4/3 Da0 +8/3 Da1 
-1 D2 -3 D4 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-37*D5^2 - 5*D4*D6 + 33*D5*D6 - 6*D6^2 - 53*D4*D7 - 53*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 8

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 5, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z3*z4, z1*z3*z7, z2*z6*z7, z3*z6*z7, z0*z2*z5, z0*z1*z3, z2*z5*z6, z0*z1*z5, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -6, -3, -3, -9, -9]
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-2/3 D2 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +2/3 Da0 +4/3 Da1 
-1 D2 +0 D4 +2 Da0 +3 Da1 
-1 D2 -3 D4 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-37*D5^2 + 33*D5*D6 - 6*D6^2 - 68*D4*D7 - 53*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 9

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 5, 6], [1, 3, 5, 6], [0, 1, 6, 7], [0, 2, 5, 7], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z3*z4, z3*z7, z2*z6*z7, z0*z1*z3, z2*z5*z6, z0*z1*z5, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, -9, -3, -9]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +2/3 Da0 +1/3 Da1 
-1 D2 +0 D4 +2 Da0 +3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +7/3 Da1 
-1 D2 -3 D4 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-37*D5^2 + 33*D5*D6 - 6*D6^2 + 15*D5*D7 - 10*D6*D7 + 14*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 10

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 5, 6], [1, 3, 5, 6], [0, 1, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 3, 5, 7], [1, 2, 3, 6], [1, 2, 3, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z3*z4, z2*z5, z2*z6*z7, z3*z6*z7, z0*z1*z3, z0*z1*z5, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -6, -3, -3, -3, -12]
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -15]

The generators of the Kaehler cone are: 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-2/3 D2 -3 D4 +4/3 Da0 +8/3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +7/3 Da1 
-1/3 D2 +0 D4 +2/3 Da0 +4/3 Da1 
-1/3 D2 +0 D4 +5/3 Da0 +10/3 Da1 
-4/3 D2 -15 D4 +20/3 Da0 +40/3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 + 264/7*D4*D7 - 186/7*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1340, triangulation 11

The points and their indices are 
0:  (-1, 0, -1, -1)
1:  (-1, 0, -1, 0)
2:  (-1, 0, 0, -1)
3:  (-1, 1, 4, -1)
4:  (-1, 2, -1, 5)
5:  (-1, 2, 2, 3)
6:  (1, -1, -1, -1)
7:  (-1, 1, -1, 2)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +4 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 +3 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [0, 2, 4, 5]

The triangulation is [[1, 4, 6, 7], [0, 2, 3, 6], [0, 2, 3, 5], [2, 4, 5, 7], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [1, 2, 4, 7], [0, 3, 5, 6], [1, 3, 5, 6], [0, 1, 6, 7], [0, 2, 5, 7], [1, 2, 3, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z3*z4, z3*z7, z1*z5*z7, z2*z4*z6, z2*z6*z7, z0*z1*z3, z2*z5*z6, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +9 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  -2 Da1 Da0 Da0  +4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[10*z4 + 7*z5 - 3*z6 + 5*z7], 2], [[z4], 4], [[z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -3, -9, -9]
intersections of D4^2 with Kaehler cone generators:[0, -3, -4, -3]

The generators of the Kaehler cone are: 
-1/3 D2 +0 D4 +2/3 Da0 +1/3 Da1 
-1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 
-1 D2 -4 D4 +2 Da0 +3 Da1 
-1 D2 -3 D4 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2/3 D2 -1 D4 +1/3 Da0 +2/3 Da1 :   26, 0, 22, 1
D6 = -1/3 D2 -3 D4 +5/3 Da0 +7/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, -3, 5, -1, 0, 0, 0, 1)
(1, 2, -3, 1, 0, 0, 1, 0)
(-2, -4, 7, -2, 0, 1, 0, 0)
(-3, -6, 10, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0]

The 2nd Chern class in toric basis:
-37*D5^2 - 5*D4*D6 + 33*D5*D6 - 6*D6^2 - 5/2*D6*D7 + 13/2*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + Da0
-1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 -2 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-37*D6^2 - 14/3*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +14/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 - 14/3*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 - 14/3*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -3, -15]
intersections of D4^2 with Kaehler cone generators:[-5, -4, -3, -20]

The generators of the Kaehler cone are: 
-5 D4 -5 D5 +1 Da0 +1 Da1 
-4 D4 -3 D5 +2 Da0 -2 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-20 D4 -15 D5 +4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D4^2 + 194/5*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 24/5*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -3, -15]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D5 +10/3 Da0 +5/3 Da1 
-2/3 D0 -3 D5 +8/3 Da0 +4/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-4/3 D0 -15 D5 +40/3 Da0 +20/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 + 194/5*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 24/5*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-5, -4, -3, -20]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -4 D4 +8/3 Da0 +7/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-4/3 D0 -20 D4 +40/3 Da0 +35/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 + 194/5*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 24/5*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z5*z7, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -5, -2, -4, -20]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -15]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -5 D5 +1 Da0 +1 Da1 
+0 D4 -2 D5 +1 Da0 -1 Da1 
-3 D4 -4 D5 +2 Da0 -2 Da1 
-15 D4 -20 D5 +4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 92/3*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z5*z7, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -5, -2, -4, -20]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -6, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +14/3 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +20/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +8/3 Da1 
-2/3 D0 -4 D5 +8/3 Da0 +7/3 Da1 
-4/3 D0 -20 D5 +40/3 Da0 +35/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 92/3*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z5*z7, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -15]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -6, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +2/3 Da1 
-2/3 D0 -3 D4 +8/3 Da0 +4/3 Da1 
-4/3 D0 -15 D4 +40/3 Da0 +20/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 92/3*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, 0, -9, -9, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -3, 0, -9, 0, -9, 0]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-9 D4 -9 D5 +0 Da0 +7 Da1 
+0 D4 -9 D5 +0 Da0 +7 Da1 
-9 D4 +0 D5 +0 Da0 +7 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 + 10 D5 D5-6 Da0 Da0 + 120/7 Da0 Da1

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
272/21*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, 0, -9, -9, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +14/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +5/3 Da1 
+0 D0 +0 D5 +1 Da0 +2 Da1 
+0 D0 -9 D5 +7 Da0 +5 Da1 
+0 D0 -9 D5 +7 Da0 +14 Da1 
+0 D0 +0 D5 +7 Da0 +5 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D5 D5 + 22/3 Da0 Da0 + 29/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
272/21*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -3, 0, -9, 0, -9, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +14/3 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
+0 D0 -9 D4 +7 Da0 +5 Da1 
+0 D0 +0 D4 +7 Da0 +5 Da1 
+0 D0 -9 D4 +7 Da0 +14 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 22/3 Da0 Da0 + 29/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
272/21*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -9, -3, -9, -12, -20, -5]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -9, -9, -15, 0]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -9 D5 +0 Da0 +7 Da1 
+0 D4 -3 D5 +0 Da0 +2 Da1 
-9 D4 -9 D5 +0 Da0 +7 Da1 
-9 D4 -12 D5 +0 Da0 +8 Da1 
-15 D4 -20 D5 +4 Da0 +4 Da1 
+0 D4 -5 D5 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -9, -3, -9, -12, -20, -5]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -12, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +14/3 Da1 
+0 D0 -9 D5 +7 Da0 +14 Da1 
+0 D0 -3 D5 +2 Da0 +4 Da1 
+0 D0 -9 D5 +7 Da0 +5 Da1 
+0 D0 -12 D5 +8 Da0 +7 Da1 
-4/3 D0 -20 D5 +40/3 Da0 +35/3 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +20/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -9, -9, -15, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -12, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
+0 D0 +0 D4 +7 Da0 +5 Da1 
+0 D0 +0 D4 +2 Da0 +1 Da1 
+0 D0 -9 D4 +7 Da0 +5 Da1 
+0 D0 -9 D4 +8 Da0 +4 Da1 
-4/3 D0 -15 D4 +40/3 Da0 +20/3 Da1 
-1/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -4, -20, -3]
intersections of D4^2 with Kaehler cone generators:[-5, -3, -15, -3]

The generators of the Kaehler cone are: 
-5 D4 -5 D5 +1 Da0 +1 Da1 
-3 D4 -4 D5 +2 Da0 -2 Da1 
-15 D4 -20 D5 +4 Da0 +4 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 - 194/5*D5*D6 - 428/25*D6^2 + 24/5*D4*D7 + 24*D5*D7 + 612/25*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -4, -20, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -12, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D5 +10/3 Da0 +5/3 Da1 
-2/3 D0 -4 D5 +8/3 Da0 +7/3 Da1 
-4/3 D0 -20 D5 +40/3 Da0 +35/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 194/5*D5*D6 - 428/25*D6^2 + 24/5*D4*D7 + 24*D5*D7 + 612/25*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-5, -3, -15, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -12, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -3 D4 +8/3 Da0 +4/3 Da1 
-4/3 D0 -15 D4 +40/3 Da0 +20/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 194/5*D5*D6 - 428/25*D6^2 + 24/5*D4*D7 + 24*D5*D7 + 612/25*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z4, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z3*z6, z1*z5*z7, z0*z2*z6, z2*z3*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -3, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -4, -3]

The generators of the Kaehler cone are: 
-3 D4 -4 D5 +2 Da0 -2 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-4 D4 -4 D5 +3 Da0 -4 Da1 
-3 D4 -4 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 - 13*D4*D6 - 53*D5*D6 - 37*D6^2 + 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z4, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z3*z6, z1*z5*z7, z0*z2*z6, z2*z3*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -3, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-6, -3, -9, -9]

The generators of the Kaehler cone are: 
-2/3 D0 -4 D5 +8/3 Da0 +7/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1 D0 -4 D5 +3 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 13*D4*D6 - 53*D5*D6 - 37*D6^2 + 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z4, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z3*z6, z1*z5*z7, z0*z2*z6, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -4, -3]
intersections of D0^2 with Kaehler cone generators:[-6, -3, -9, -9]

The generators of the Kaehler cone are: 
-2/3 D0 -3 D4 +8/3 Da0 +4/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1 D0 -4 D4 +3 Da0 +2 Da1 
-1 D0 -3 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 13*D4*D6 - 53*D5*D6 - 37*D6^2 + 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z4*z5, z0*z1*z6, z0*z4*z7, z0*z6*z7, z1*z2*z3, z2*z4*z7, z1*z3*z6, z2*z3*z4, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -4, -4, -4, -2]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 +0 D5 +1 Da0 +0 Da1 
-4 D4 -3 D5 +3 Da0 -4 Da1 
-4 D4 +0 D5 +3 Da0 -4 Da1 
-4 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 +0 D5 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D6 - 37*D6^2 + 24*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z4*z5, z0*z1*z6, z0*z4*z7, z0*z6*z7, z1*z2*z3, z2*z4*z7, z1*z3*z6, z2*z3*z4, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -9, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +5/3 Da1 
-1 D0 -3 D5 +3 Da0 +2 Da1 
-1 D0 +0 D5 +3 Da0 +2 Da1 
-2/3 D0 -3 D5 +8/3 Da0 +4/3 Da1 
-1/3 D0 +0 D5 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D6 - 37*D6^2 + 24*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z4*z5, z0*z1*z6, z0*z4*z7, z0*z6*z7, z1*z2*z3, z2*z4*z7, z1*z3*z6, z2*z3*z4, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -4, -4, -4, -2]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -9, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +14/3 Da1 
-1 D0 -4 D4 +3 Da0 +3 Da1 
-1 D0 -4 D4 +3 Da0 +6 Da1 
-2/3 D0 -4 D4 +8/3 Da0 +7/3 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D6 - 37*D6^2 + 24*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 4, 5], [1, 4, 5, 6], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z2*z4, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z5, z1*z3*z6, z1*z5*z7, z4*z5*z7, z2*z3*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -5, -4, -3, -4]
intersections of D4^2 with Kaehler cone generators:[-2, -5, -4, -3, -3]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 -1 Da1 
-5 D4 -5 D5 +1 Da0 +1 Da1 
-4 D4 -4 D5 +3 Da0 -4 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -4 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
2*D4*D5 - 20*D5^2 - 40*D5*D6 - 94/5*D6^2 + 4*D4*D7 + 24*D5*D7 + 126/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 4, 5], [1, 4, 5, 6], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z2*z4, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z5, z1*z3*z6, z1*z5*z7, z4*z5*z7, z2*z3*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -5, -4, -3, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +5/3 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-2/3 D0 -4 D5 +8/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
2*D4*D5 - 20*D5^2 - 40*D5*D6 - 94/5*D6^2 + 4*D4*D7 + 24*D5*D7 + 126/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 4, 5], [1, 4, 5, 6], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z2*z4, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z5, z1*z3*z6, z1*z5*z7, z4*z5*z7, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -5, -4, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 -5 D4 +10/3 Da0 +5/3 Da1 
-1 D0 -4 D4 +3 Da0 +2 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-2/3 D0 -3 D4 +8/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
2*D4*D5 - 20*D5^2 - 40*D5*D6 - 94/5*D6^2 + 4*D4*D7 + 24*D5*D7 + 126/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z2*z4, z4*z5, z0*z4*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -3, -3, -4, -4]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +1 Da0 -2 Da1 
-3 D4 +0 D5 +1 Da0 +0 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-4 D4 -3 D5 +3 Da0 -4 Da1 
-4 D4 +0 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-13*D4*D6 - 37*D6^2 + 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z2*z4, z4*z5, z0*z4*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1 D0 -3 D5 +3 Da0 +2 Da1 
-1 D0 +0 D5 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D4*D6 - 37*D6^2 + 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z2*z4, z4*z5, z0*z4*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -3, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1 D0 -4 D4 +3 Da0 +3 Da1 
-1 D0 -4 D4 +3 Da0 +6 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D4*D6 - 37*D6^2 + 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z5*z7, z0*z2*z6, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -4, -3, -2, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -4 D5 +2 Da0 -2 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 -1 Da1 
+0 D4 -4 D5 +3 Da0 -4 Da1 
-3 D4 -4 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z5*z7, z0*z2*z6, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -4, -3, -2, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-2/3 D0 -4 D5 +8/3 Da0 +7/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +14/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +8/3 Da1 
-1 D0 -4 D5 +3 Da0 +6 Da1 
-1 D0 -4 D5 +3 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z5*z7, z0*z2*z6, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-2/3 D0 -3 D4 +8/3 Da0 +4/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +2/3 Da1 
-1 D0 +0 D4 +3 Da0 +2 Da1 
-1 D0 -3 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 12

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -3, -9, -20, -12]
intersections of D4^2 with Kaehler cone generators:[-5, -3, -3, -9, -15, -9]

The generators of the Kaehler cone are: 
-5 D4 -5 D5 +1 Da0 +1 Da1 
-3 D4 -3 D5 +0 Da0 +2 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-9 D4 -9 D5 +0 Da0 +7 Da1 
-15 D4 -20 D5 +4 Da0 +4 Da1 
-9 D4 -12 D5 +0 Da0 +8 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
6/5*D5*D6 - 8/25*D6^2 + 64/5*D4*D7 + 12*D5*D7 + 432/25*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 12

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -3, -9, -20, -12]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D5 +10/3 Da0 +5/3 Da1 
+0 D0 -3 D5 +2 Da0 +1 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
+0 D0 -9 D5 +7 Da0 +5 Da1 
-4/3 D0 -20 D5 +40/3 Da0 +35/3 Da1 
+0 D0 -12 D5 +8 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
6/5*D5*D6 - 8/25*D6^2 + 64/5*D4*D7 + 12*D5*D7 + 432/25*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 12

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-5, -3, -3, -9, -15, -9]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D4 +10/3 Da0 +5/3 Da1 
+0 D0 -3 D4 +2 Da0 +1 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
+0 D0 -9 D4 +7 Da0 +5 Da1 
-4/3 D0 -15 D4 +40/3 Da0 +20/3 Da1 
+0 D0 -9 D4 +8 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
6/5*D5*D6 - 8/25*D6^2 + 64/5*D4*D7 + 12*D5*D7 + 432/25*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 13

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z1*z5, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z6, z2*z3*z4, z2*z4*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -2, -4, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-5, -2, -4, -4, -3]

The generators of the Kaehler cone are: 
-5 D4 -5 D5 +1 Da0 +1 Da1 
-2 D4 -2 D5 +1 Da0 -1 Da1 
-4 D4 -4 D5 +3 Da0 -4 Da1 
-4 D4 -3 D5 +2 Da0 -2 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D4^2 - D5^2 + 38*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 5*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 13

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z1*z5, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z6, z2*z3*z4, z2*z4*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -2, -4, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D5 +10/3 Da0 +5/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +2/3 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-2/3 D0 -3 D5 +8/3 Da0 +4/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 - D5^2 + 38*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 5*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 13

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z1*z5, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z6, z2*z3*z4, z2*z4*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-5, -2, -4, -4, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D4 +10/3 Da0 +5/3 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +2/3 Da1 
-1 D0 -4 D4 +3 Da0 +2 Da1 
-2/3 D0 -4 D4 +8/3 Da0 +7/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 - D5^2 + 38*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 5*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 14

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z5, z4*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6, z2*z4*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0, -15]
intersections of D4^2 with Kaehler cone generators:[-2, -4, -3, -3, -5, -20]

The generators of the Kaehler cone are: 
-2 D4 +0 D5 +1 Da0 -1 Da1 
-4 D4 -3 D5 +2 Da0 -2 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 +0 D5 +1 Da0 +0 Da1 
-5 D4 +0 D5 +1 Da0 +1 Da1 
-20 D4 -15 D5 +4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D4^2 + 186/5*D6^2 + 24*D4*D7 + 92/3*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 14

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z5, z4*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6, z2*z4*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0, -15]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -3, -3, -12]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +4/3 Da0 +2/3 Da1 
-2/3 D0 -3 D5 +8/3 Da0 +4/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D5 +10/3 Da0 +5/3 Da1 
-4/3 D0 -15 D5 +40/3 Da0 +20/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 + 186/5*D6^2 + 24*D4*D7 + 92/3*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 14

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z5, z4*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6, z2*z4*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -3, -3, -5, -20]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -3, -3, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-2/3 D0 -4 D4 +8/3 Da0 +7/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 -5 D4 +10/3 Da0 +20/3 Da1 
-4/3 D0 -20 D4 +40/3 Da0 +35/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 + 186/5*D6^2 + 24*D4*D7 + 92/3*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 15

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -4, -4]
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +1 Da0 -2 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -4 D5 +3 Da0 -4 Da1 
+0 D4 -4 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 15

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +14/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1 D0 -4 D5 +3 Da0 +3 Da1 
-1 D0 -4 D5 +3 Da0 +6 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 15

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1 D0 -3 D4 +3 Da0 +2 Da1 
-1 D0 +0 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 16

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -9, 0, -9, -15, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -9, -9, -12, -20, -5]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 +0 D5 +1 Da0 +0 Da1 
-3 D4 +0 D5 +0 Da0 +2 Da1 
-9 D4 -9 D5 +0 Da0 +7 Da1 
-9 D4 +0 D5 +0 Da0 +7 Da1 
-12 D4 -9 D5 +0 Da0 +8 Da1 
-20 D4 -15 D5 +4 Da0 +4 Da1 
-5 D4 +0 D5 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 16

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -9, 0, -9, -15, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -12, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +5/3 Da1 
+0 D0 +0 D5 +2 Da0 +1 Da1 
+0 D0 -9 D5 +7 Da0 +5 Da1 
+0 D0 +0 D5 +7 Da0 +5 Da1 
+0 D0 -9 D5 +8 Da0 +4 Da1 
-4/3 D0 -15 D5 +40/3 Da0 +20/3 Da1 
-1/3 D0 +0 D5 +10/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 16

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -9, -9, -12, -20, -5]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -12, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +14/3 Da1 
+0 D0 -3 D4 +2 Da0 +4 Da1 
+0 D0 -9 D4 +7 Da0 +5 Da1 
+0 D0 -9 D4 +7 Da0 +14 Da1 
+0 D0 -12 D4 +8 Da0 +7 Da1 
-4/3 D0 -20 D4 +40/3 Da0 +35/3 Da1 
-1/3 D0 -5 D4 +10/3 Da0 +20/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 17

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 6], [0, 2, 3, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [0, 2, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z5, z4*z5, z0*z1*z6, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z4, z2*z4*z7, z2*z3*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -4, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -4, -4, -4]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-4 D4 -3 D5 +2 Da0 -2 Da1 
-4 D4 -4 D5 +3 Da0 -4 Da1 
-4 D4 -3 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D6 - 13*D5*D6 - 37*D6^2 + 24*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 17

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 6], [0, 2, 3, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [0, 2, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z5, z4*z5, z0*z1*z6, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z4, z2*z4*z7, z2*z3*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -4, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-2/3 D0 -3 D5 +8/3 Da0 +4/3 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1 D0 -3 D5 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D6 - 13*D5*D6 - 37*D6^2 + 24*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 17

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 6], [0, 2, 3, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [0, 2, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z5, z4*z5, z0*z1*z6, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z4, z2*z4*z7, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-2/3 D0 -4 D4 +8/3 Da0 +7/3 Da1 
-1 D0 -4 D4 +3 Da0 +2 Da1 
-1 D0 -4 D4 +3 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D4^2 - 53*D4*D6 - 13*D5*D6 - 37*D6^2 + 24*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 18

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -3, -9, -9, -15]
intersections of D4^2 with Kaehler cone generators:[-5, -3, -3, -9, -12, -20]

The generators of the Kaehler cone are: 
-5 D4 -5 D5 +1 Da0 +1 Da1 
-3 D4 -3 D5 +0 Da0 +2 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-9 D4 -9 D5 +0 Da0 +7 Da1 
-12 D4 -9 D5 +0 Da0 +8 Da1 
-20 D4 -15 D5 +4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-6/5*D5*D6 - 2*D6^2 + 12*D4*D7 + 64/5*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 18

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -3, -9, -9, -15]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D5 +10/3 Da0 +5/3 Da1 
+0 D0 -3 D5 +2 Da0 +1 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
+0 D0 -9 D5 +7 Da0 +5 Da1 
+0 D0 -9 D5 +8 Da0 +4 Da1 
-4/3 D0 -15 D5 +40/3 Da0 +20/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-6/5*D5*D6 - 2*D6^2 + 12*D4*D7 + 64/5*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 18

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-5, -3, -3, -9, -12, -20]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -5 D4 +10/3 Da0 +5/3 Da1 
+0 D0 -3 D4 +2 Da0 +1 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
+0 D0 -9 D4 +7 Da0 +5 Da1 
+0 D0 -12 D4 +8 Da0 +7 Da1 
-4/3 D0 -20 D4 +40/3 Da0 +35/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-6/5*D5*D6 - 2*D6^2 + 12*D4*D7 + 64/5*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 19

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 5, 6], [0, 2, 3, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z5, z2*z4, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + 3*z5 + z7], a0], [[2*z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -3, -3, -4]
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -3, -3]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +1 Da0 -2 Da1 
-4 D4 -4 D5 +3 Da0 -4 Da1 
-4 D4 -3 D5 +3 Da0 -4 Da1 
-3 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -4 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   26, 0, 22, 1
D6 = -2 D4 -2 D5 +0 Da0 +1 Da1 :   19, 0, 17, 0
D7 = -3 D4 -3 D5 +1 Da0 +0 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-13*D4*D6 - 13*D5*D6 - 37*D6^2 + 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 3*D5 + Da0
-2*D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 19

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 5, 6], [0, 2, 3, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z5, z2*z4, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -3, -3, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -9, -9, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1 D0 -3 D5 +3 Da0 +2 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 
-1 D0 -4 D5 +3 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D4*D6 - 13*D5*D6 - 37*D6^2 + 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1377, triangulation 19

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 2)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 74)
The Euler characteristic is -140
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 2, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 5, 6], [0, 2, 3, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z5, z2*z4, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -9, -9, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1 D0 -4 D4 +3 Da0 +2 Da1 
-1 D0 -4 D4 +3 Da0 +3 Da1 
-1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 
-1 D0 -3 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   26, 0, 22, 1
D7 = -1/3 D0 -3 D4 +7/3 Da0 +5/3 Da1 :   156, 0, 120, 17

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(5, -2, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D4*D6 - 13*D5*D6 - 37*D6^2 + 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1399, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 2, 2)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, 0)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D3 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +9 D4 D4 D4  +45 Da0 Da0 Da0  -45 Da1 Da0 Da0  +45 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 2*z5 + z6 + 3*z7], 0], [[z4], 4], [[5*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, 0, -6, -15]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +1/2 Da0 +3/2 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +3 Da1 
+0 D0 -2/3 D4 +1/3 Da0 +1 Da1 
-1/2 D0 -5/3 D4 +5/6 Da0 +5/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D2 = -1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(1, 0, 0, 0, 0, 0, 1, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-2/3 D4 D4-17/6 Da0 Da0 + 7/2 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 + 1/2*Da1, Da1, -5/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 4*D6^2 + 248/25*D6*D7 - 6/25*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D4 + 1/3*Da0
Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1399, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 2, 2)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, 0)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 +1 D3 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D1 +2 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 3, 4], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 4]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +9 D4 D4 D4  +45 Da0 Da0 Da0  -45 Da1 Da0 Da0  +45 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 2*z5 + z6 + 3*z7], 0], [[z4], 4], [[5*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -15]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +1/2 Da0 +3/2 Da1 
-1/2 D0 -5/3 D4 +5/6 Da0 +5/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D2 = -1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D3 = -1/2 D0 -1/3 D4 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(1, 0, 0, 0, 0, 0, 1, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -2/3 D4 D4 -17/6 Da0 Da0  + 7/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 + 1/2*Da1, Da1, -5/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-19*D4^2 - 2*D5^2 + 4*D6^2 + 61/5*D6*D7 + 33/5*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D4 + 1/3*Da0
Da1
-1/2*D0 + 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 4, 7], [2, 3, 5, 6], [0, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 5], [2, 4, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [1, 3, 4, 6], [1, 3, 5, 6], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z5, z0*z6, z6*z7, z1*z2*z4, z1*z2*z6, z3*z4*z5, z3*z5*z7, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -3, -5, -9]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D5 +0 Da0 +1 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -3 D5 -2 Da0 +2 Da1 
-1/3 D0 -5 D5 -4/3 Da0 +7/3 Da1 
+0 D0 -9 D5 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-2/25*D5^2 + 72/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 1/25*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 3, 4, 6], [1, 2, 3, 5], [1, 4, 5, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 4, 6], [1, 3, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z6*z7, z0*z3*z5, z0*z5*z6, z2*z3*z4, z1*z2*z6, z3*z4*z5, z3*z5*z7, z1*z2*z4, z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -7, -4, -2, -5, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -6, -3, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
-2/3 D0 -7 D5 -2/3 Da0 +8/3 Da1 
-2/3 D0 -4 D5 -2/3 Da0 +5/3 Da1 
-1/3 D0 -2 D5 -4/3 Da0 +4/3 Da1 
-1/3 D0 -5 D5 -4/3 Da0 +7/3 Da1 
-1 D0 -4 D5 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
1/10*D4*D5 - 1/10*D5^2 + 21/5*D4*D6 + 2*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 3, 6], [0, 2, 4, 6], [1, 4, 5, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 4, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z3*z5, z6*z7, z0*z5*z6, z2*z3*z4, z1*z2*z4, z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -2, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 -1/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
-1/3 D0 -2 D5 -4/3 Da0 +4/3 Da1 
-1 D0 -4 D5 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-1/5*D5^2 + 21/5*D4*D6 + 2*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 4, 7], [1, 2, 4, 7], [0, 2, 3, 7], [0, 3, 4, 7], [2, 3, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [0, 2, 3, 4], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z5, z0*z6, z5*z7, z6*z7, z3*z5, z2*z3*z4*z7, z1*z2*z3*z4, z1*z2*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -5, -3, 0, -9, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D5 -1 Da0 +1 Da1 
+0 D0 -5 D5 +0 Da0 +2 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
-1/3 D0 +0 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -9 D5 -1 Da0 +4 Da1 
+0 D0 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D5 D5-2 Da0 Da0 + 6 Da0 Da1

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
218/75*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[1, 3, 5, 6], [0, 2, 4, 7], [1, 2, 4, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 3, 4, 7], [2, 3, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [0, 2, 3, 4], [1, 2, 3, 7], [1, 2, 3, 5], [2, 4, 5, 6], [1, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z5, z5*z7, z0*z6, z6*z7, z1*z2*z6, z3*z4*z5, z2*z3*z4*z7, z1*z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -5, -9]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D5 +0 Da0 +1 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -5 D5 +0 Da0 +2 Da1 
+0 D0 -9 D5 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-2/25*D5^2 + 72/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 3, 4, 6], [1, 2, 3, 5], [1, 4, 5, 6], [2, 4, 5, 7], [0, 2, 4, 7], [2, 4, 5, 6], [1, 3, 4, 6], [1, 3, 5, 6], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z5, z6*z7, z2*z3*z4, z1*z2*z6, z3*z4*z5, z3*z5*z7, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -2, -5]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -3 D5 -2 Da0 +2 Da1 
-1/3 D0 -2 D5 -4/3 Da0 +4/3 Da1 
-1/3 D0 -5 D5 -4/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-2/25*D5^2 + 21/5*D4*D6 + 51/25*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 1/25*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[2, 4, 5, 7], [0, 2, 4, 7], [0, 2, 3, 7], [0, 3, 4, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 4, 5, 6], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 4, 5, 7], [1, 3, 4, 6], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z5, z3*z5, z6*z7, z0*z1, z0*z6, z1*z2*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, -9]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D5 -2 Da0 +2 Da1 
+0 D0 +0 D5 -1 Da0 +1 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -9 D5 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D5 D5-2 Da0 Da0 + 6 Da0 Da1

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
218/75*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 1/15*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[2, 3, 5, 6], [0, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 5], [2, 3, 4, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 4, 6], [1, 3, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z6*z7, z0*z1, z1*z2*z6, z0*z3*z5, z3*z4*z5, z3*z5*z7, z1*z2*z4, z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -7, -5]
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D5 +0 Da0 +1 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
-2/3 D0 -7 D5 -2/3 Da0 +8/3 Da1 
-1/3 D0 -5 D5 -4/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
1/10*D4*D5 - 1/10*D5^2 + 71/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 4, 7], [0, 2, 3, 6], [1, 2, 4, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 2, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z5, z3*z5, z6*z7, z5*z7, z2*z3*z4, z1*z2*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 -1/3 Da0 +1/3 Da1 
+0 D0 +0 D5 -1 Da0 +1 Da1 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
-1/3 D0 +0 D5 -1/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
21/5*D4*D6 + 31/15*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1417, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, -1)
3:  (-1, 1, -1, 2)
4:  (0, -1, 0, -1)
5:  (0, -1, 1, -1)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D2 +2 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 3, 6], [0, 2, 4, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 2, 4, 7], [2, 4, 5, 6], [1, 3, 4, 6], [0, 3, 4, 6], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z5, z3*z5, z6*z7, z2*z3*z4, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 + 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 5/4*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 -1/3 Da0 +4/3 Da1 
-1/3 D0 +0 D5 -1/3 Da0 +1/3 Da1 
+0 D0 -3 D5 -2 Da0 +2 Da1 
-1/3 D0 -2 D5 -4/3 Da0 +4/3 Da1 
+0 D0 +0 D5 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   37, 0, 31, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(1, -1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
21/5*D4*D6 + 31/15*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 1/15*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D5 + 1/3*Da0 + 2/3*Da1
-3*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1421, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 3, 5, 7], [0, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 2, 3, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 2, 4, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z4*z5, z0*z6, z6*z7, z0*z4, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -2, -3]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 -1 Da0 +1 Da1 
+0 D0 -3 D4 +0 Da0 +1 Da1 
+0 D0 -2 D4 -1 Da0 +1 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(3, -1, -2, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1

Toric divisors in our base:
[D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
14/3*D5*D6 + 10/9*D6^2 + 1/3*D4*D7 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-3*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1421, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 2, 3, 4], [0, 3, 5, 7], [2, 3, 4, 6], [1, 2, 4, 7], [0, 3, 5, 6], [0, 2, 5, 6], [1, 3, 5, 6], [0, 2, 5, 7], [1, 3, 5, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 5, 6], [0, 3, 4, 7], [0, 2, 4, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z1, z6*z7, z4*z5, z0*z4*z6, z1*z2*z3, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -3, 0]
intersections of D0^2 with Kaehler cone generators:[0, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 -1 Da0 +1 Da1 
-1/2 D0 -4 D4 -1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(3, -1, -2, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
2*D5^2 - 7/3*D4*D6 + 19/3*D5*D6 + 1/3*D6^2 + 7/3*D4*D7 - 7/3*D5*D7 - 5/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-3*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1421, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [2, 3, 4, 6], [0, 2, 3, 4], [0, 3, 5, 7], [1, 2, 5, 7], [1, 2, 4, 7], [1, 3, 4, 6], [1, 3, 5, 6], [0, 2, 5, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 3, 4, 7], [0, 2, 4, 7]]

The SR-ideal is generated by [z0*z1, z4*z5, z0*z6, z6*z7, z1*z2*z3, z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -3, -3, -4]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 -1 Da0 +1 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -3 D4 +0 Da0 +1 Da1 
-1/2 D0 -4 D4 -1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(3, -1, -2, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
2*D5^2 + 4*D5*D6 + 10/9*D6^2 + 7/3*D4*D7 - 7/3*D5*D7 - 5/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-3*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1421, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [1, 3, 4, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [1, 3, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 3, 5, 6], [0, 3, 5, 7], [1, 2, 5, 6], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z4, z6*z7, z4*z5, z1*z2*z3, z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 -1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -2 D4 -1 Da0 +1 Da1 
+0 D0 +0 D4 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(3, -1, -2, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-1/3*D4*D6 + 5*D5*D6 + D6^2 + 1/3*D4*D7 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-3*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1421, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 2, 3, 4], [1, 3, 4, 6], [2, 3, 4, 6], [0, 3, 5, 7], [1, 2, 5, 6], [1, 3, 5, 7], [0, 2, 3, 7], [1, 2, 3, 7], [1, 2, 5, 7], [0, 2, 3, 5]]

The SR-ideal is generated by [z0*z1, z4*z5, z0*z6, z6*z7, z0*z4, z4*z7, z1*z2*z3*z5, z1*z2*z3*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +3/2 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +3/2 Da1 
+0 D0 +0 D4 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(3, -1, -2, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1

Toric divisors in our base:
[D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
14/3*D5*D6 + 10/9*D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-3*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1421, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 1, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [0, 3, 5, 6], [2, 3, 4, 6], [0, 3, 5, 7], [1, 2, 5, 6], [1, 3, 5, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z1, z4*z5, z6*z7, z0*z4, z4*z7, z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[3*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 -1/2 Da0 +1/2 Da1 
+0 D0 +0 D4 -1 Da0 +1 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(3, -1, -2, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-1/3*D4*D6 + 5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-3*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1437, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [6, 5, 3, 0]

The triangulation is [[1, 2, 5, 6], [2, 4, 6, 7], [1, 2, 3, 4], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [2, 3, 4, 7], [0, 1, 2, 5], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5], [1, 4, 5, 6]]

The SR-ideal is generated by [z3*z5, z5*z7, z0*z6, z3*z6, z0*z7, z0*z3, z1*z2*z4*z5, z1*z2*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +45 Da0 Da0 Da0  -45 Da1 Da0 Da0  +45 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + z7], 0], [[-2*z4 + z5 + z6], 3], [[-2*z4 + z5 + 2*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +1/2 Da0 +1/2 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +1 Da1 
+0 D0 -1/2 D3 +1/2 Da0 +3/2 Da1 
+0 D0 +0 D3 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D3 D3-17/6 Da0 Da0 + 7/2 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 5/6*D6^2 + 19/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/2*Da0 + 1/2*Da1
Da1
-2/3*D0 + 1/3*Da0
-1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1437, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [6, 5, 3, 0]

The triangulation is [[0, 1, 4, 5], [2, 4, 6, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 2, 3, 4], [1, 4, 5, 6], [1, 3, 4, 7], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z6, z0*z7, z3*z5, z5*z7, z3*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +45 Da0 Da0 Da0  -45 Da1 Da0 Da0  +45 Da1 Da1 Da0  -21 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + z7], 0], [[-2*z4 + z5 + z6], 3], [[-2*z4 + z5 + 2*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, 0, -4]
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +1/2 Da0 +1/2 Da1 
-1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +1 Da1 
+0 D0 -1/2 D3 +1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, 0, 0, 1, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3 -17/6 Da0 Da0  + 7/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 - 1/2*D5^2 + 7/6*D6^2 + 17/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/2*Da0 + 1/2*Da1
Da1
-2/3*D0 + 1/3*Da0
-1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 6], [2, 5, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z6, z4*z5, z1*z2*z3, z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -3]
intersections of D6^2 with Kaehler cone generators:[-4, -8, -6, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D6 +1 Da0 +0 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 
+0 D0 -3 D6 +2 Da0 +0 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 4/3*D6^2 + 2*D5*D7 + 5/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 6], [2, 5, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z6, z4*z5, z1*z2*z3, z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -6, -6, -4]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
-1/3 D0 -4 D4 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 4/3*D6^2 + 2*D5*D7 + 5/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 6], [2, 5, 6, 7], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z6, z4*z5, z1*z2*z3, z2*z3*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -8, -6, -4]
intersections of D4^2 with Kaehler cone generators:[-3, -6, -6, -4]

The generators of the Kaehler cone are: 
-3 D4 -2 D6 +1 Da0 +2 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 
-6 D4 -3 D6 +2 Da0 +4 Da1 
-4 D4 -2 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 4/3*D6^2 + 2*D5*D7 + 5/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 3, 5, 6], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z7, z1*z6, z4*z5, z0*z4*z6, z1*z2*z3, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[-2, -2, -4, -8, -4]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1 Da1 
-2/3 D0 -1 D6 +2/3 Da0 +0 Da1 
+0 D0 -2 D6 +1 Da0 +0 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 - 1/2*D5*D6 + 3/2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 3, 5, 6], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z7, z1*z6, z4*z5, z0*z4*z6, z1*z2*z3, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -2, -3, -6, -4]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 
-1/3 D0 -4 D4 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 - 1/2*D5*D6 + 3/2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 3, 5, 6], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z7, z1*z6, z4*z5, z0*z4*z6, z1*z2*z3, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -2, -4, -8, -4]
intersections of D4^2 with Kaehler cone generators:[0, -2, -3, -6, -4]

The generators of the Kaehler cone are: 
+0 D4 -1 D6 +0 Da0 +1 Da1 
-2 D4 -1 D6 +0 Da0 +2 Da1 
-3 D4 -2 D6 +1 Da0 +2 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 
-4 D4 -2 D6 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 - 1/2*D5*D6 + 3/2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 2, 3, 5], [1, 2, 3, 4], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z6, z4*z5, z2*z3*z7, z1*z2*z3*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D6^2 with Kaehler cone generators:[-4, -4, -6, -8]

The generators of the Kaehler cone are: 
+0 D0 -2 D6 +1 Da0 +0 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 -3 D6 +2 Da0 +0 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 4/9*D6^2 + 14/3*D5*D7 + 5/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 2, 3, 5], [1, 2, 3, 4], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z6, z4*z5, z2*z3*z7, z1*z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -2, -6, -6]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 4/9*D6^2 + 14/3*D5*D7 + 5/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 2, 3, 5], [1, 2, 3, 4], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z6, z4*z5, z2*z3*z7, z1*z2*z3*z5]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [4, 6, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -4, -6, -8]
intersections of D4^2 with Kaehler cone generators:[-3, -2, -6, -6]

The generators of the Kaehler cone are: 
-3 D4 -2 D6 +1 Da0 +2 Da1 
-2 D4 -2 D6 +1 Da0 +2 Da1 
-6 D4 -3 D6 +2 Da0 +4 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-6*D5^2 - 4/9*D6^2 + 14/3*D5*D7 + 5/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [1, 2, 3, 4], [0, 1, 2, 5], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 6], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z6, z4*z5, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0]
intersections of D6^2 with Kaehler cone generators:[-2, -4, -8, -4]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 11/6*D5*D6 + 1/6*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [1, 2, 3, 4], [0, 1, 2, 5], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 6], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z6, z4*z5, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 11/6*D5*D6 + 1/6*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [1, 2, 3, 4], [0, 1, 2, 5], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 3, 5, 6], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z6, z4*z5, z2*z3*z5, z2*z3*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -4, -8, -4]
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, -3]

The generators of the Kaehler cone are: 
+0 D4 -1 D6 +0 Da0 +1 Da1 
-2 D4 -2 D6 +1 Da0 +2 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 
-3 D4 -2 D6 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-6*D5^2 - 11/6*D5*D6 + 1/6*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 3, 5, 7], [2, 3, 4, 7], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 2, 3, 5], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z6, z4*z5, z4*z6, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, -3, -3]
intersections of D6^2 with Kaehler cone generators:[0, 0, 0, -6, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 -3 D6 +2 Da0 +0 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +0 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D5*D7 + D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 3, 5, 7], [2, 3, 4, 7], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 2, 3, 5], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z6, z4*z5, z4*z6, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -1, -3, -6, -4, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D4 +1 Da0 +2 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
-1/3 D0 -4 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D5*D7 + D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [1, 3, 5, 7], [2, 3, 4, 7], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 2, 3, 5], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z6, z0*z7, z1*z6, z4*z5, z4*z6, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[0, 0, 0, -6, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, -1, -3, -6, -4, -6]

The generators of the Kaehler cone are: 
+0 D4 +0 D6 +0 Da0 +1 Da1 
-1 D4 +0 D6 +0 Da0 +1 Da1 
-3 D4 +0 D6 +1 Da0 +2 Da1 
-6 D4 -3 D6 +2 Da0 +4 Da1 
-4 D4 -2 D6 +1 Da0 +3 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D5*D7 + D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [0, 1, 3, 5], [2, 5, 6, 7], [0, 3, 5, 6], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z7, z1*z6, z4*z6, z4*z5, z1*z2*z3, z2*z3*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -3, -3, -3]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -2, 0, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +0 Da1 
-2/3 D0 -1 D6 +2/3 Da0 +0 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
-1/3 D0 -2 D6 +4/3 Da0 +0 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [0, 1, 3, 5], [2, 5, 6, 7], [0, 3, 5, 6], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z7, z1*z6, z4*z6, z4*z5, z1*z2*z3, z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -1, -2, 0, -4, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 
-2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -4 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [0, 1, 3, 5], [2, 5, 6, 7], [0, 3, 5, 6], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z7, z1*z6, z4*z6, z4*z5, z1*z2*z3, z2*z3*z5]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[-2, 0, -2, 0, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, -1, -2, 0, -4, -6]

The generators of the Kaehler cone are: 
+0 D4 -1 D6 +0 Da0 +1 Da1 
-1 D4 +0 D6 +0 Da0 +1 Da1 
-2 D4 -1 D6 +0 Da0 +2 Da1 
+0 D4 +0 D6 +0 Da0 +1 Da1 
-4 D4 -2 D6 +1 Da0 +3 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D5^2 + 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 7

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 5], [2, 3, 6, 7], [1, 2, 3, 4], [0, 2, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z6, z4*z5, z4*z6, z1*z2*z3*z5, z1*z2*z3*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 6, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0, 0, -3]
intersections of D6^2 with Kaehler cone generators:[0, -4, -6, -4, 0, 0, -8]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
+0 D0 -3 D6 +2 Da0 +0 Da1 
+0 D0 -2 D6 +1 Da0 +3 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 +0 D6 +1 Da0 +3 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D6 D6 + 2 Da0 Da0 + 8/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 14/3*D5*D7 + 17/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 7

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 5], [2, 3, 6, 7], [1, 2, 3, 4], [0, 2, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z6, z4*z5, z4*z6, z1*z2*z3*z5, z1*z2*z3*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, 0, -3, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -3 D4 +1 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 2 Da0 Da0 + 2 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 14/3*D5*D7 + 17/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 7

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 5], [2, 3, 6, 7], [1, 2, 3, 4], [0, 2, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z1*z6, z4*z5, z4*z6, z1*z2*z3*z5, z1*z2*z3*z7, z2*z3*z5*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [4, 6, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[0, -4, -6, -4, 0, 0, -8]
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, 0, -3, 0, -6]

The generators of the Kaehler cone are: 
+0 D4 +0 D6 +0 Da0 +1 Da1 
-2 D4 -2 D6 +1 Da0 +2 Da1 
-6 D4 -3 D6 +2 Da0 +4 Da1 
+0 D4 -2 D6 +1 Da0 +2 Da1 
-3 D4 +0 D6 +1 Da0 +2 Da1 
+0 D4 +0 D6 +1 Da0 +2 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 + 4 D6 D6 + 5 Da0 Da0 + 13 Da0 Da1

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-6*D5^2 + 14/3*D5*D7 + 17/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 8

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [0, 2, 5, 6], [2, 3, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [0, 1, 2, 5], [1, 3, 5, 7], [1, 2, 3, 4], [0, 1, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z6, z4*z6, z4*z5, z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 6, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D6 D6 D6  +36 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z6], 6], [[2*z6 + z7], a0], [[z4], a1]]

The divisors D0 and D6 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, -3]
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D6 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D6 +1/3 Da0 +1 Da1 
+0 D0 -2 D6 +1 Da0 +3 Da1 
+0 D0 -2 D6 +1 Da0 +1 Da1 
-1/3 D0 -4 D6 +7/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D6 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D6 +1/3 Da0 +0 Da1 :   25, 0, 21, 1
D5 = -1/3 D0 -1 D6 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 2*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-2*D6 + Da0
D6
-1/3*D0 - D6 + 1/3*Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 8

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [0, 2, 5, 6], [2, 3, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [0, 1, 2, 5], [1, 3, 5, 7], [1, 2, 3, 4], [0, 1, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z6, z4*z6, z4*z5, z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +47 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - 3*z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -2, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 -6 D4 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 :   18, 0, 16, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 2*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1444, triangulation 8

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 1)
5:  (0, -1, -1, -1)
6:  (0, 0, 0, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 1, 6, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [0, 2, 5, 6], [2, 3, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [0, 1, 2, 5], [1, 3, 5, 7], [1, 2, 3, 4], [0, 1, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z6, z4*z6, z4*z5, z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +2 D6 D6 D6  +5 Da0 Da0 Da0  +1 Da1 Da0 Da0  +3 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[3*z4 - 2*z5 + z7], a0], [[z5 + z6], a1]]

The divisors D6 and D4 are small:
intersections of D6^2 with Kaehler cone generators:[-2, 0, -4, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -2, -6]

The generators of the Kaehler cone are: 
+0 D4 -1 D6 +0 Da0 +1 Da1 
+0 D4 +0 D6 +0 Da0 +1 Da1 
+0 D4 -2 D6 +1 Da0 +2 Da1 
-2 D4 -2 D6 +1 Da0 +2 Da1 
-6 D4 -4 D6 +2 Da0 +5 Da1 

Irred. toric divisors meeting both D6 and D4 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D3 = -1 D4 -1 D6 +0 Da0 +1 Da1 :   25, 0, 21, 1
D7 = -3 D4 -2 D6 +1 Da0 +2 Da1 :   100, 0, 80, 9

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 

Toric divisors in our base:
[Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-6*D5^2 + 2*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 2*D6 + Da0 + 2*Da1
D6
-D6 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 3, 4, 5], [2, 3, 5, 7], [0, 1, 3, 4], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 4], [1, 2, 3, 6], [0, 2, 4, 7]]

The SR-ideal is generated by [z4*z6, z1*z5, z5*z6, z1*z7, z0*z2*z3, z0*z2*z5, z3*z4*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -8]
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
-2/3 D1 -1/2 D4 +2/3 Da0 +1/6 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
-1/3 D1 -1 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 7*D5^2 - 6*D6^2 + 5*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7], [0, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z5, z5*z6, z1*z7, z0*z2*z5, z3*z4*z6, z3*z4*z7, z0*z2*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -12, -12, -8]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D1 -1 D4 +1 Da0 +0 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
+0 D1 -3/2 D4 +4 Da0 -1/2 Da1 
+0 D1 -3/2 D4 +2 Da0 +1/2 Da1 
-1/3 D1 -1 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D5^2 + 4*D4*D6 - 6*D6^2 - D5*D7 + 7*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 1, 3, 5], [0, 1, 3, 6], [1, 2, 3, 5], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 4, 5], [2, 3, 5, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z7, z3*z4, z5*z6, z0*z2*z3, z0*z2*z5, z1*z4*z6, z0*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -4]
intersections of D1^2 with Kaehler cone generators:[-6, -6, 0, -3]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +2/3 Da0 -1/3 Da1 
-2/3 D1 -1/2 D4 +2/3 Da0 +1/6 Da1 
+0 D1 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 + 2*D4*D6 - 6*D6^2 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 1, 3, 5], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [1, 2, 3, 6], [2, 3, 5, 7], [0, 2, 4, 7], [1, 2, 3, 5], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 3, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z7, z3*z4, z5*z6, z4*z6, z0*z2*z3, z0*z2*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -4]
intersections of D1^2 with Kaehler cone generators:[-6, -3, 0, -3]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +2/3 Da0 -1/3 Da1 
-1/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D1 +0 D4 +2 Da0 -1 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 - 6*D6^2 + 3*D5*D7 + D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[2, 3, 5, 7], [0, 3, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [1, 2, 3, 6], [0, 2, 3, 5], [0, 2, 4, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z3*z4, z1*z5, z5*z6, z1*z7, z4*z6, z1*z4, z0*z2*z3*z7, z0*z2*z5*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -12, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
+0 D1 -3/2 D4 +4 Da0 -1/2 Da1 
+0 D1 +0 D4 +2 Da0 -1 Da1 
+0 D1 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-1/2 D4 D4 + 8/3 Da0 Da0 + 1/6 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D6^2 - 7/3*D5*D7 + 9*D6*D7 + 1/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[2, 3, 5, 7], [0, 3, 4, 5], [2, 3, 6, 7], [2, 3, 4, 5], [0, 3, 5, 7], [0, 2, 3, 4], [2, 4, 5, 7], [0, 1, 3, 6], [1, 2, 3, 6], [0, 3, 6, 7], [0, 2, 4, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z5, z5*z6, z1*z7, z1*z4, z4*z6, z0*z2*z5, z3*z4*z7, z0*z2*z3*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -12, -12, 0, -8]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
+0 D1 -3/2 D4 +2 Da0 +1/2 Da1 
+0 D1 -3/2 D4 +4 Da0 -1/2 Da1 
+0 D1 +0 D4 +1 Da0 +1 Da1 
-1/3 D1 -1 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D5^2 - 6*D6^2 - D5*D7 + 7*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 1, 3, 5], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 2, 5], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [2, 3, 5, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z7, z3*z4, z5*z6, z0*z2*z3, z0*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4]
intersections of D1^2 with Kaehler cone generators:[-6, 0, 0, -3]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +2/3 Da0 -1/3 Da1 
+0 D1 +0 D4 +2 Da0 -1 Da1 
+0 D1 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 - 6*D6^2 + 3*D5*D7 + D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[2, 4, 5, 7], [2, 3, 5, 7], [0, 4, 6, 7], [0, 3, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 6], [2, 4, 6, 7], [0, 2, 3, 5], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z3*z4, z1*z5, z5*z6, z1*z7, z0*z2*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, 0]
intersections of D1^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
+0 D1 -3/2 D4 +4 Da0 -1/2 Da1 
+0 D1 +0 D4 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-1/2 D4 D4 + 8/3 Da0 Da0 + 1/6 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
16/3*D4*D6 - 6*D6^2 - 7/3*D5*D7 + 9*D6*D7 + 1/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
261

==> results_arxiv/h11_4_2_mf.txt <==
{{929,1,4,64,{D4,D5,Da0,Da1}, + 2 D4 D4  + 2 D5 D5  + 3/4 Da0 Da0  + 23/4 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 10}, {0, 0, 10, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 6}, {0, 0, 6, 3}}},{{{-1, -1, 0, 1}, 27, 0, 23, 1}, {{-1, -1, 0, 1}, 27, 0, 23, 1}, {{-1, -1, 1, 0}, 64, 0, 52, 5}},{-D4 + Da0 - Da1, -D5 + Da0 - Da1, -Da0 + 2*Da1, -D4 - D5 + Da1, D4, D5, -D4 - D5 + Da1, -D4 - D5 + Da0},D5*D6 - 2*D6^2 + 4*D4*D7 + 3*D5*D7 + 8*D6*D7,{{-1, -1, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{929,2,4,64,{D4,D5,Da0,Da1}, + 2 D4 D4  + 2 D5 D5  + 3/4 Da0 Da0  + 23/4 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 10}, {0, 0, 10, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 6}, {0, 0, 6, 3}}},{{{-1, -1, 0, 1}, 27, 0, 23, 1}, {{-1, -1, 0, 1}, 27, 0, 23, 1}, {{-1, -1, 1, 0}, 64, 0, 52, 5}},{-D4 + Da0 - Da1, -D5 + Da0 - Da1, -Da0 + 2*Da1, -D4 - D5 + Da1, D4, D5, -D4 - D5 + Da1, -D4 - D5 + Da0},-2*D6^2 + 4*D4*D7 + 4*D5*D7 + 8*D6*D7,{{-1, -1, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{929,3,4,64,{D4,D5,Da0,Da1}, + 2 D4 D4  + 2 D5 D5  + 3/4 Da0 Da0  + 23/4 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 10}, {0, 0, 10, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 6}, {0, 0, 6, 3}}},{{{-1, -1, 0, 1}, 27, 0, 23, 1}, {{-1, -1, 0, 1}, 27, 0, 23, 1}, {{-1, -1, 1, 0}, 64, 0, 52, 5}},{-D4 + Da0 - Da1, -D5 + Da0 - Da1, -Da0 + 2*Da1, -D4 - D5 + Da1, D4, D5, -D4 - D5 + Da1, -D4 - D5 + Da0},D4*D6 - 2*D6^2 + 3*D4*D7 + 4*D5*D7 + 8*D6*D7,{{-1, -1, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,1,4,64,{D0,D6,Da0,Da1},-2/3 D0 D0  + 10 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0},-6*D4^2 - 2*D6^2 + 8/3*D5*D7 + 2*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,1,4,64,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0},-6*D4^2 - 2*D6^2 + 8/3*D5*D7 + 2*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,1,4,64,{D5,D6,Da0,Da1}, + 10 D5 D5  + 10 D6 D6 -8/3 Da0 Da0  + 18 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 1}, {0, 0, 1, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, 75, 0, 61, 6}},{Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-6*D4^2 - 2*D6^2 + 8/3*D5*D7 + 2*D6*D7 + 8/3*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,2,4,64,{D0,D6,Da0,Da1},-2/3 D0 D0 + 10 D6 D6 + 2 Da0 Da0 + 8/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0},-6*D4^2 + 8/3*D5*D7 + 8/3*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,2,4,64,{D0,D5,Da0,Da1},-2/3 D0 D0 + 10 D5 D5 + 2 Da0 Da0 + 8/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0},-6*D4^2 + 8/3*D5*D7 + 8/3*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,2,4,64,{D5,D6,Da0,Da1}, + 10 D5 D5 + 10 D6 D6-8/3 Da0 Da0 + 18 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 1}, {0, 0, 1, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, 75, 0, 61, 6}},{Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-6*D4^2 + 8/3*D5*D7 + 8/3*D6*D7 + 8/3*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,3,4,64,{D0,D6,Da0,Da1},-2/3 D0 D0  + 10 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0},-6*D4^2 - 2*D5^2 + 2*D5*D7 + 8/3*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,3,4,64,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0},-6*D4^2 - 2*D5^2 + 2*D5*D7 + 8/3*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,3,4,64,{D5,D6,Da0,Da1}, + 10 D5 D5  + 10 D6 D6 -8/3 Da0 Da0  + 18 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 1}, {0, 0, 1, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, 75, 0, 61, 6}},{Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-6*D4^2 - 2*D5^2 + 2*D5*D7 + 8/3*D6*D7 + 8/3*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,4,4,64,{D0,D6,Da0,Da1},-2/3 D0 D0  + 10 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - 2*D6 + 1/3*Da0 + Da1, -1/3*D0 - D6 + 1/3*Da0, Da1, D6, -3*D6 + Da0},-6*D4^2 - 2*D5^2 - 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,4,4,64,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -2, 1/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 0}, 24, 0, 20, 1}},{D0, -1/3*D0 - 2*D5 + 1/3*Da0 + Da1, -1/3*D0 - D5 + 1/3*Da0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D5 + 1/3*Da0, D5, Da1, -3*D5 + Da0},-6*D4^2 - 2*D5^2 - 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 8/3*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{934,4,4,64,{D5,D6,Da0,Da1}, + 10 D5 D5  + 10 D6 D6 -8/3 Da0 Da0  + 18 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, 1}, {0, 0, 1, 2}}},{{{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-1, -1, 0, 1}, 24, 0, 20, 1}, {{-3, -3, 1, 3}, 75, 0, 61, 6}},{Da0, -2*D5 + Da1, -D5 - D6 + Da1, -2*D6 + Da1, -D5 - D6 + Da1, D5, D6, -3*D5 - 3*D6 + Da0 + 3*Da1},-6*D4^2 - 2*D5^2 - 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 8/3*D7^2,{{-3, -3, 1, 3}, {0, 1, 0, 0}, {1, 0, 0, 0}, {-1, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{977,1,4,66,{D0,D6,Da0,Da1},-1/2 D0 D0 + 4 D6 D6 + 9 Da0 Da0 + 1 Da1 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, 5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, -11}}},{{{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, D6, -2*D6 + Da0},3*D4*D5 - 2*D5^2 + 15*D6*D7 + 9*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{977,2,4,66,{D0,D6,Da0,Da1},-1/2 D0 D0  + 4 D6 D6  + 9 Da0 Da0  + 1 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, 5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 5}, {0, 0, 5, -11}}},{{{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, Da1, -1/2*D0 - D6 + 1/2*Da0 + 1/2*Da1, D6, -2*D6 + Da0},3*D4*D5 - 2*D5^2 - 2*D6^2 + 14*D6*D7 + 9*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/2, -1, 1/2, 1/2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1115,1,4,68,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 22, 8}, {0, 0, 8, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -2}, {0, 0, -2, -4}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, -1/3}, 38, 0, 32, 2}},{D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 1/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 4/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 1/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1115,2,4,68,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 22, 8}, {0, 0, 8, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -2}, {0, 0, -2, -4}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, -1/3}, 38, 0, 32, 2}},{D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 1/2*D5^2 + 4/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 1/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1115,3,4,68,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 22, 8}, {0, 0, 8, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -2}, {0, 0, -2, -4}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, -1/3}, 38, 0, 32, 2}},{D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 1/2*D5^2 - 5/2*D6^2 + 4/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 1/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1115,4,4,68,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 26/9 Da0 Da0  + 14/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 22, 8}, {0, 0, 8, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -2}, {0, 0, -2, -4}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, -1/3}, 38, 0, 32, 2}},{D0, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D6 + 2/3*Da0 - 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 1/2*D5^2 + 1/6*D6^2 + 4/3*D5*D7 + 4*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 1/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1120,1,4,68,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 29/8 Da0 Da0  + 23/8 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 6}, {0, 0, 6, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, -2}, {0, 0, -2, -2}}},{{{-1/2, -1, 1/2, -1/2}, 16, 0, 14, 0}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 - D4 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -2*D4 + Da0},-4*D4^2 - 2*D5^2 + 4*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {-1/2, 0, 1/2, -1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1120,2,4,68,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 29/8 Da0 Da0  + 23/8 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 6}, {0, 0, 6, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, -2}, {0, 0, -2, -2}}},{{{-1/2, -1, 1/2, -1/2}, 16, 0, 14, 0}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}, {{-1/2, -1, 1/2, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 - D4 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -2*D4 + Da0},-2*D5^2 + 6*D5*D7 + 5*D6*D7 + D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {-1/2, 0, 1/2, -1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1128,1,4,70,{D0,D1,Da0,Da1}, + 10 D0 D0 + 10 D1 D1 + 26 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, 2}}},{{{-1, -1, -1, -1}, 34, 0, 28, 2}, {{-3, -3, -3, -3}, 150, 0, 116, 16}, {{-1, -1, -1, 0}, 2, 1, 4, 0}},{D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -3*D0 - 3*D1 - 3*Da0 - 3*Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1},5/2*D6^2 + 26*D5*D7 + 20*D6*D7 - 21/2*D7^2,{{-1, -2, -1, -1}, {-2, -1, -1, -1}, {-1, -1, -1, 0}, {-1, -1, -1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1130,1,4,70,{D0,D1,Da0,Da1}, + 10 D0 D0 + 10 D1 D1 + 12 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 0}, {0, 0, 0, 0}}},{{{-1, -1, -1, -1}, 34, 0, 28, 2}, {{-3, -3, -3, -3}, 150, 0, 116, 16}, {{-1, -1, -1, 0}, 4, 1, 6, 0}},{D0, D1, -D0 - D1 - Da0 - Da1, -Da0, -3*D0 - 3*D1 - 3*Da0 - 3*Da1, -D0 - D1 - Da0, -2*D0 - Da1, -2*D1 - Da1},12*D5^2 - 1/2*D6^2 + 26*D5*D7 - 27/2*D7^2,{{-1, -2, -1, -1}, {-2, -1, -1, -1}, {-1, -1, -1, 0}, {-1, -1, -1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1132,1,4,70,{D0,D1,Da0,Da1}, + 10 D0 D0 + 10 D1 D1 + 38 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 6}, {0, 0, 6, -8}}},{{{-1, -1, -2, -1}, 34, 0, 28, 2}, {{-1, -1, -2, -1}, 34, 0, 28, 2}, {{-3, -3, -6, -3}, 150, 0, 116, 16}},{D0, D1, -D0 - D1 - 2*Da0 - Da1, -D0 - D1 - 2*Da0 - Da1, -3*D0 - 3*D1 - 6*Da0 - 3*Da1, -2*D0 - Da0 - Da1, Da1, -2*D1 - Da0 - Da1},5/2*D5^2 + 12*D6^2 + 50*D6*D7 + 5/2*D7^2,{{-2, -1, -2, -1}, {0, 0, 0, 1}, {-2, 0, -1, -1}, {-1, -1, -2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1133,1,4,70,{D0,D3,Da0,Da1}, + 10 D0 D0 + 10 D3 D3 + 16 Da0 Da0-2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, -6}, {0, 0, -6, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, -8}, {0, 0, -8, -8}}},{{{-1, -2, -1, 0}, 17, 0, 15, 0}, {{-1, -1, -1, 0}, 34, 0, 28, 2}, {{-3, -3, -3, 0}, 150, 0, 116, 16}},{D0, -D3 - 2*Da0 + Da1, -D0 - 2*D3 - Da0, D3, -D0 - D3 - Da0, -3*D0 - 3*D3 - 3*Da0, -2*D0 - 2*Da0 + Da1, 3*Da0 - 2*Da1},10/9*D5^2 + 10*D6*D7 + 2*D7^2,{{-2, 0, -1, 0}, {-2, 0, -2, 1}, {-1, -1, -1, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1134,1,4,70,{D1,D2,Da0,Da1}, + 10 D1 D1 + 10 D2 D2-50 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -8}}},{{{-1, -2, -2, 1}, 17, 0, 15, 0}, {{-1, -1, -2, 1}, 34, 0, 28, 2}, {{-3, -3, -6, 3}, 150, 0, 116, 16}},{-D2 - Da0, D1, D2, -D1 - 2*D2 - 2*Da0 + Da1, -D1 - D2 - 2*Da0 + Da1, -3*D1 - 3*D2 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0},10/9*D5^2 + 2*D6^2 + 10*D6*D7,{{-2, -2, -3, 2}, {0, 0, 0, 1}, {-1, -1, -2, 1}, {-1, -2, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1135,1,4,70,{D0,D1,Da0,Da1}, + 10 D0 D0 + 10 D1 D1 + 64 Da0 Da0-26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 6}, {0, 0, 6, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 16}, {0, 0, 16, 40}}},{{{-1, -1, -3, 1}, 34, 0, 28, 2}, {{-3, -3, -9, 3}, 150, 0, 116, 16}},{D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -3*D0 - 3*D1 - 9*Da0 + 3*Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0},5/2*D6^2 + 19/3*D5*D7 + 7*D6*D7 - 7*D7^2,{{-2, -2, -5, 2}, {-2, 0, -2, 1}, {-1, -1, -3, 1}, {0, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1136,1,4,70,{D0,D1,Da0,Da1}, + 10 D0 D0 + 10 D1 D1-74 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -14}}},{{{-1, -1, -3, 1}, 34, 0, 28, 2}, {{-3, -3, -9, 3}, 150, 0, 116, 16}},{D0, D1, -D0 - Da0, -D1 - 2*Da0 + Da1, -D0 - D1 - 3*Da0 + Da1, -3*D0 - 3*D1 - 9*Da0 + 3*Da1, -2*D0 - 2*Da0 + Da1, -2*D1 - Da0},19/3*D5*D6 - 7*D6^2 + 7*D6*D7 + 5/2*D7^2,{{-2, -2, -5, 2}, {-2, 0, -2, 1}, {-1, -1, -3, 1}, {0, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1137,1,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -24}, {0, 0, -24, 10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 10}, {0, 0, 10, -4}}},{{{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-3, -3, -4, -9}, 150, 0, 116, 16}},{-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2,{{-3, -2, -3, -7}, {-2, 0, -1, -3}, {-3, -3, -4, -9}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1137,2,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1 + 10 D3 D3 + 10 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -24}, {0, 0, -24, 10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 10}, {0, 0, 10, -4}}},{{{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-3, -3, -4, -9}, 150, 0, 116, 16}},{-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2,{{-3, -2, -3, -7}, {-2, 0, -1, -3}, {-3, -3, -4, -9}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1137,3,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -24}, {0, 0, -24, 10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 10}, {0, 0, 10, -4}}},{{{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-3, -3, -4, -9}, 150, 0, 116, 16}},{-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1},1/4*D4*D5 + 5/4*D5^2 - 5/16*D6^2 + D5*D7 + 1/8*D6*D7 - 29/16*D7^2,{{-3, -2, -3, -7}, {-2, 0, -1, -3}, {-3, -3, -4, -9}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1137,4,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -24}, {0, 0, -24, 10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 10}, {0, 0, 10, -4}}},{{{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-3, -3, -4, -9}, 150, 0, 116, 16}},{-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1},4/3*D5^2 + 2/3*D5*D6 - 3/2*D6^2 - 1/2*D7^2,{{-3, -2, -3, -7}, {-2, 0, -1, -3}, {-3, -3, -4, -9}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1137,5,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1 + 10 D3 D3 + 10 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -24}, {0, 0, -24, 10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 10}, {0, 0, 10, -4}}},{{{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-3, -3, -4, -9}, 150, 0, 116, 16}},{-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2,{{-3, -2, -3, -7}, {-2, 0, -1, -3}, {-3, -3, -4, -9}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1137,6,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 10 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -24}, {0, 0, -24, 10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 10}, {0, 0, 10, -4}}},{{{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-1, -1, -1, -2}, 24, 0, 20, 1}, {{-3, -3, -4, -9}, 150, 0, 116, 16}},{-D1 - D3 - Da0 - 2*Da1, D1, -D1 - D3 - Da0 - 2*Da1, D3, Da1, -3*D1 - 3*D3 - 4*Da0 - 9*Da1, -2*D1 - Da0 - 3*Da1, -2*D3 - Da0 - 3*Da1},1/4*D4*D5 + 5/4*D5^2 + D5*D6 - 29/16*D6^2 + 1/8*D6*D7 - 5/16*D7^2,{{-3, -2, -3, -7}, {-2, 0, -1, -3}, {-3, -3, -4, -9}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1139,1,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 24}}},{{{-1, -1, -1, 0}, 14, 0, 12, 0}, {{-3, -3, -7, 2}, 150, 0, 116, 16}},{-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4/3*D5^2 + 1/3*D5*D6 - D6^2 + 1/3*D5*D7 + 1/3*D6*D7 - D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-3, -3, -7, 2}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1139,2,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 24}}},{{{-1, -1, -1, 0}, 14, 0, 12, 0}, {{-3, -3, -7, 2}, 150, 0, 116, 16}},{-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4/3*D5^2 - 1/2*D6^2 - 2*D4*D7 + 4/3*D5*D7 - 5/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-3, -3, -7, 2}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1139,3,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 24}}},{{{-1, -1, -1, 0}, 14, 0, 12, 0}, {{-3, -3, -7, 2}, 150, 0, 116, 16}},{-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4/3*D5^2 + 1/3*D5*D6 - D6^2 + 1/3*D5*D7 + 1/3*D6*D7 - D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-3, -3, -7, 2}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1139,4,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1 + 10 D3 D3 + 48 Da0 Da0-18 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 24}}},{{{-1, -1, -1, 0}, 14, 0, 12, 0}, {{-3, -3, -7, 2}, 150, 0, 116, 16}},{-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 + 1/3*D6*D7 - 3/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-3, -3, -7, 2}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1139,5,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1 + 10 D3 D3 + 48 Da0 Da0-18 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 24}}},{{{-1, -1, -1, 0}, 14, 0, 12, 0}, {{-3, -3, -7, 2}, 150, 0, 116, 16}},{-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-3, -3, -7, 2}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1139,6,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1  + 10 D3 D3  + 48 Da0 Da0 -18 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 24}}},{{{-1, -1, -1, 0}, 14, 0, 12, 0}, {{-3, -3, -7, 2}, 150, 0, 116, 16}},{-D1 - D3 - Da0, D1, -D1 - Da0, D3, -D3 - Da0, -3*D1 - 3*D3 - 7*Da0 + 2*Da1, -2*D3 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4*D4*D5 - 1/2*D6^2 - 8*D4*D7 + 6*D5*D7 - 13/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-3, -3, -7, 2}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1140,1,4,70,{D1,D2,Da0,Da1}, + 10 D1 D1 + 10 D2 D2-74 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -14}}},{{{-1, -1, -3, 1}, 34, 0, 28, 2}, {{-3, -3, -9, 3}, 150, 0, 116, 16}},{-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -3*D1 - 3*D2 - 9*Da0 + 3*Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},5/2*D6^2 + 26/3*D5*D7 - 6*D6*D7 - 21/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-1, -1, -3, 1}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1141,1,4,70,{D0,D2,Da0,Da1}, + 10 D0 D0 + 10 D2 D2 + 2 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -4}}},{{{-1, -1, 0, -1}, 34, 0, 28, 2}, {{-3, -3, 0, -3}, 150, 0, 116, 16}, {{-2, -2, 0, -1}, 0, 2, 6, 0}},{D0, -D0 - Da0, D2, -D2 - Da0, -D0 - D2 - Da1, -3*D0 - 3*D2 - 3*Da1, -2*D0 - 2*D2 - Da1, 2*Da0 - Da1},5/2*D6^2 + 20*D6*D7 - 21/2*D7^2,{{-1, -1, 1, -1}, {-2, -2, 0, -1}, {-1, -1, 0, -1}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1142,1,4,70,{D1,D2,Da0,Da1}, + 10 D1 D1 + 10 D2 D2 + 64 Da0 Da0-26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 6}, {0, 0, 6, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 16}, {0, 0, 16, 40}}},{{{-1, -1, -3, 1}, 34, 0, 28, 2}, {{-3, -3, -9, 3}, 150, 0, 116, 16}},{-D1 - Da0, D1, D2, -D2 - Da0, -D1 - D2 - 3*Da0 + Da1, -3*D1 - 3*D2 - 9*Da0 + 3*Da1, -2*D2 - 2*Da0 + Da1, -2*D1 - 2*Da0 + Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2,{{-1, -1, -2, 1}, {0, -2, -2, 1}, {-1, -1, -3, 1}, {0, -1, -1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1143,1,4,70,{D0,D3,Da0,Da1}, + 10 D0 D0 + 10 D3 D3-22 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -10}}},{{{-1, -1, 1, -1}, 34, 0, 28, 2}, {{-3, -3, 3, -3}, 150, 0, 116, 16}},{D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -3*D0 - 3*D3 + 3*Da0 - 3*Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},5/2*D6^2 + 26/3*D5*D7 - 6*D6*D7 - 21/2*D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, -1, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1144,1,4,70,{D0,D3,Da0,Da1}, + 10 D0 D0 + 10 D3 D3-40 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -8}}},{{{-1, -1, 1, -1}, 34, 0, 28, 2}, {{-3, -3, 3, -3}, 150, 0, 116, 16}},{D0, -D0 - Da0, -D3 - Da0, D3, -D0 - D3 + Da0 - Da1, -3*D0 - 3*D3 + 3*Da0 - 3*Da1, -2*D0 + 2*Da0 - Da1, -2*D3 + 2*Da0 - Da1},4/3*D5^2 - 1/2*D6^2 + 2/3*D5*D7 - 3/2*D7^2,{{-1, -1, 2, -1}, {-2, 0, 2, -1}, {-1, -1, 1, -1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1145,1,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1 + 10 D3 D3-50 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -8}}},{{{-1, -1, -2, 1}, 34, 0, 28, 2}, {{-3, -3, -6, 3}, 150, 0, 116, 16}, {{-2, -2, -2, 1}, 0, 2, 6, 0}},{-D1 - Da0, D1, -D3 - Da0, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 3*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - 2*D3 - 2*Da0 + Da1},7*D5*D7 - D6*D7 - 8*D7^2,{{-1, -1, -1, 1}, {0, 0, 0, 1}, {-1, -1, -2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1147,1,4,70,{D0,D5,Da0,Da1}, + 10 D0 D0 + 10 D5 D5 + 12 Da0 Da0 + 74 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -14, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 3}, 17, 0, 15, 0}, {{-3, -3, 3, 9}, 150, 0, 116, 16}},{D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -3*D0 - 3*D5 + 3*Da0 + 9*Da1, -2*D5 + Da0 + 2*Da1},10/9*D6^2 - 2*D5*D7 + 2*D6*D7 - 4*D7^2,{{0, -2, 1, 2}, {-1, -1, 1, 3}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1148,1,4,70,{D0,D5,Da0,Da1}, + 10 D0 D0 + 10 D5 D5-16 Da0 Da0-38 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 40, -16}, {0, 0, -16, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 6}, {0, 0, 6, -2}}},{{{-2, -1, 1, 3}, 17, 0, 15, 0}, {{-3, -3, 3, 9}, 150, 0, 116, 16}},{D0, -D0 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D5 + Da0 + 3*Da1, -D5 + Da1, D5, -3*D0 - 3*D5 + 3*Da0 + 9*Da1, -2*D5 + Da0 + 2*Da1},2/3*D4*D6 + 10/9*D6^2 + 4/3*D6*D7 - 5/2*D7^2,{{0, -2, 1, 2}, {-1, -1, 1, 3}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1149,1,4,70,{D2,D5,Da0,Da1}, + 10 D2 D2 + 10 D5 D5 + 14 Da0 Da0 + 2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-3, -3, -3, 0}, 150, 0, 116, 16}, {{-2, -2, -1, 0}, 0, 2, 6, 0}},{-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -3*D2 - 3*D5 - 3*Da0, -2*D2 - 2*D5 - Da0},-2*D4*D7 - 2*D5*D7 + 23/3*D6*D7 - 9*D7^2,{{-2, -2, -1, 0}, {-1, -1, -1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1150,1,4,70,{D2,D5,Da0,Da1}, + 10 D2 D2 + 10 D5 D5 + 12 Da0 Da0-2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-3, -3, -3, 0}, 150, 0, 116, 16}, {{-2, -2, -1, 0}, 0, 2, 6, 0}},{-D2 + Da1, -D2 - Da0 - Da1, D2, -D5 - Da0 - Da1, -D5 + Da1, D5, -3*D2 - 3*D5 - 3*Da0, -2*D2 - 2*D5 - Da0},2*D4*D7 + 2*D5*D7 + 19/3*D6*D7 - 7*D7^2,{{-2, -2, -1, 0}, {-1, -1, -1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1151,1,4,70,{D0,D4,Da0,Da1}, + 10 D0 D0 + 10 D4 D4 + 12 Da0 Da0 + 50 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -2, 1, 2}, 17, 0, 15, 0}, {{-2, -1, 1, 2}, 17, 0, 15, 0}, {{-3, -3, 3, 6}, 150, 0, 116, 16}},{D0, -D0 - 2*D4 + Da0 + 2*Da1, -D0 + Da1, -2*D0 - D4 + Da0 + 2*Da1, D4, -D4 + Da1, -3*D0 - 3*D4 + 3*Da0 + 6*Da1, Da0},10/9*D6^2 + 5/3*D6*D7 - 3*D7^2,{{0, 0, 1, 0}, {-1, -1, 1, 2}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1152,1,4,70,{D1,D3,Da0,Da1}, + 10 D1 D1 + 10 D3 D3-38 Da0 Da0 + 50 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -6}, {0, 0, -6, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, -4}, {0, 0, -4, -2}}},{{{-1, -2, -1, 2}, 17, 0, 15, 0}, {{-2, -1, -1, 2}, 17, 0, 15, 0}, {{-3, -3, -3, 6}, 150, 0, 116, 16}},{-D1 - 2*D3 - Da0 + 2*Da1, D1, -D1 - Da0 + Da1, D3, -2*D1 - D3 - Da0 + 2*Da1, -D3 - Da0 + Da1, -3*D1 - 3*D3 - 3*Da0 + 6*Da1, Da0},10/9*D6^2 + 5/3*D6*D7 - 3*D7^2,{{0, 0, 1, 0}, {-1, -1, -1, 2}, {0, -1, -1, 1}, {-2, -1, -1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1153,1,4,70,{D2,D3,Da0,Da1}, + 10 D2 D2 + 10 D3 D3-62 Da0 Da0-74 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -14, 12}, {0, 0, 12, -10}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, -10}, {0, 0, -10, 8}}},{{{-1, -2, -2, -3}, 17, 0, 15, 0}, {{-3, -3, -6, -9}, 150, 0, 116, 16}},{-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -3*D2 - 3*D3 - 6*Da0 - 9*Da1, -2*D2 - Da0 - 2*Da1},10/9*D6^2 + 2*D5*D7 + 4/3*D6*D7 - 2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -2, -3}, {0, -1, -1, -1}, {0, -1, -1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1154,1,4,70,{D2,D4,Da0,Da1}, + 10 D2 D2 + 10 D4 D4 + 10 Da0 Da0 + 14 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, -2}}},{{{-1, -2, -1, -1}, 17, 0, 15, 0}, {{-3, -3, -3, -3}, 150, 0, 116, 16}},{-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -3*D2 - 3*D4 - 3*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1},2/3*D4*D6 + 4/3*D6^2 + 2/3*D6*D7 - 3/2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -1, -1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1155,1,4,70,{D2,D4,Da0,Da1}, + 10 D2 D2 + 10 D4 D4 + 12 Da0 Da0 + 22 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -10, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -2, -1, -1}, 17, 0, 15, 0}, {{-3, -3, -3, -3}, 150, 0, 116, 16}},{-D2 + Da1, -D2 - 2*D4 - Da0 - Da1, D2, -D4 - Da0 - 2*Da1, D4, -D4 + Da1, -3*D2 - 3*D4 - 3*Da0 - 3*Da1, -2*D2 - Da0 - 2*Da1},10/9*D6^2 + 2*D5*D7 + 4/3*D6*D7 - 2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -1, -1}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1156,1,4,70,{D1,D5,Da0,Da1}, + 10 D1 D1 + 10 D5 D5-14 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-2, -1, 0, 1}, 17, 0, 15, 0}, {{-3, -3, 0, 3}, 150, 0, 116, 16}},{-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -3*D1 - 3*D5 + 3*Da1, -2*D5 + Da0},10/9*D6^2 - 2*D5*D7 + 2*D6*D7 - 4*D7^2,{{0, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {-2, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1157,1,4,70,{D1,D5,Da0,Da1}, + 10 D1 D1 + 10 D5 D5 + 2 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-2, -1, 0, 1}, 17, 0, 15, 0}, {{-3, -3, 0, 3}, 150, 0, 116, 16}},{-D1 + Da0, D1, -D1 - Da0 + Da1, -D5 - Da0 + Da1, -2*D1 - D5 + Da1, D5, -3*D1 - 3*D5 + 3*Da1, -2*D5 + Da0},-2/3*D4*D6 + 14/9*D6^2 + 2/3*D6*D7 - 3/2*D7^2,{{0, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {-2, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1158,1,4,70,{D2,D3,Da0,Da1}, + 10 D2 D2 + 10 D3 D3 + 22 Da0 Da0 + 38 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 40, -24}, {0, 0, -24, 14}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -24, 14}, {0, 0, 14, -8}}},{{{-1, -2, -2, -3}, 17, 0, 15, 0}, {{-3, -3, -6, -9}, 150, 0, 116, 16}},{-D2 - 2*D3 - 2*Da0 - 3*Da1, -D2 - Da0 - Da1, D2, D3, -D3 - Da0 - 2*Da1, -D3 - Da0 - Da1, -3*D2 - 3*D3 - 6*Da0 - 9*Da1, -2*D2 - Da0 - 2*Da1},-2/3*D4*D6 + 4/3*D6^2 + 4/3*D6*D7 - 5/2*D7^2,{{-2, 0, -1, -2}, {-1, -1, -2, -3}, {0, -1, -1, -1}, {0, -1, -1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1166,1,4,70,{D2,D3,Da0,Da1},-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 15, 0, 13, 0}, {{-1/3, -2, -2/3, 4/3}, 27, 0, 23, 1}, {{-1/3, -3, -5/3, 10/3}, 148, 0, 114, 16}},{-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0},64/3*D5*D6 - 6*D6^2 - D4*D7 - 74/3*D5*D7 + 25*D6*D7 - 21*D7^2,{{0, 0, 1, 0}, {-1/3, -3, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -2, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1166,2,4,70,{D2,D3,Da0,Da1},-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 15, 0, 13, 0}, {{-1/3, -2, -2/3, 4/3}, 27, 0, 23, 1}, {{-1/3, -3, -5/3, 10/3}, 148, 0, 114, 16}},{-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0},64/3*D5*D6 - 6*D6^2 - 98/3*D5*D7 + 27*D6*D7 - 25*D7^2,{{0, 0, 1, 0}, {-1/3, -3, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -2, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1166,3,4,70,{D2,D3,Da0,Da1},-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 15, 0, 13, 0}, {{-1/3, -2, -2/3, 4/3}, 27, 0, 23, 1}, {{-1/3, -3, -5/3, 10/3}, 148, 0, 114, 16}},{-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0},64/3*D5*D6 - 6*D6^2 - 98/3*D5*D7 + 27*D6*D7 - 25*D7^2,{{0, 0, 1, 0}, {-1/3, -3, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -2, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1166,4,4,70,{D2,D3,Da0,Da1},-2/3 D2 D2 + 10 D3 D3-82/3 Da0 Da0 + 92/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 15, 0, 13, 0}, {{-1/3, -2, -2/3, 4/3}, 27, 0, 23, 1}, {{-1/3, -3, -5/3, 10/3}, 148, 0, 114, 16}},{-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0},64/3*D5*D6 - 6*D6^2 + 86/5*D6*D7 - 26/3*D7^2,{{0, 0, 1, 0}, {-1/3, -3, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -2, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1166,5,4,70,{D2,D3,Da0,Da1},-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 15, 0, 13, 0}, {{-1/3, -2, -2/3, 4/3}, 27, 0, 23, 1}, {{-1/3, -3, -5/3, 10/3}, 148, 0, 114, 16}},{-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0},64/3*D5*D6 - 6*D6^2 - 68/3*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, 0, 1, 0}, {-1/3, -3, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -2, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1166,6,4,70,{D2,D3,Da0,Da1},-2/3 D2 D2  + 10 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 15, 0, 13, 0}, {{-1/3, -2, -2/3, 4/3}, 27, 0, 23, 1}, {{-1/3, -3, -5/3, 10/3}, 148, 0, 114, 16}},{-1/3*D2 - 2/3*Da0 + 1/3*Da1, -2/3*D2 - D3 - 1/3*Da0 + 2/3*Da1, D2, D3, -1/3*D2 - 2*D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D2 - 3*D3 - 5/3*Da0 + 10/3*Da1, Da0},-2/3*D4*D6 + 62/3*D5*D6 - 16/3*D6^2 - 26*D5*D7 + 70/3*D6*D7 - 20*D7^2,{{0, 0, 1, 0}, {-1/3, -3, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -2, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1175,1,4,70,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3 -7/4 Da0 Da0 -21/2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3696, -600}, {0, 0, -600, 96}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -600, 96}, {0, 0, 96, -15}}},{{{-1/3, -2, 1/3, 7/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 7/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 7/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, Da1, -3*D3 + Da0 + 6*Da1, -4/3*D0 + 1/3*Da0 + 4/3*Da1},-26*D4^2 + 12*D5*D6 + 4*D6^2 - 7/2*D5*D7 + 5/4*D7^2,{{-4/3, 0, 1/3, 4/3}, {0, -3, 1, 6}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 7/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1175,2,4,70,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3-7/4 Da0 Da0-21/2 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3696, -600}, {0, 0, -600, 96}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -600, 96}, {0, 0, 96, -15}}},{{{-1/3, -2, 1/3, 7/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 7/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 7/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + 7/3*Da1, Da1, -3*D3 + Da0 + 6*Da1, -4/3*D0 + 1/3*Da0 + 4/3*Da1},43/9*D5*D6 + 10/9*D6^2 - 1/4*D5*D7 - 3/8*D7^2,{{-4/3, 0, 1/3, 4/3}, {0, -3, 1, 6}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 7/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1183,1,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1  + 2 D2 D2  + 14 Da0 Da0 -27 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 21, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, 3}}},{{{-1, -1, -1, 1}, 18, 0, 16, 0}, {{-1, -1, -2, 3}, 81, 0, 65, 7}},{-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -D1 - D2 - 2*Da0 + 3*Da1, -D2 + Da1},-4*D5^2 + 5*D5*D6 + 2*D6^2 - D7^2,{{0, -1, 0, 1}, {-1, -1, -2, 3}, {0, -1, -1, 1}, {-1, 0, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1183,2,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1  + 2 D2 D2  + 14 Da0 Da0 -27 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 21, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, 3}}},{{{-1, -1, -1, 1}, 18, 0, 16, 0}, {{-1, -1, -2, 3}, 81, 0, 65, 7}},{-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -D1 - D2 - 2*Da0 + 3*Da1, -D2 + Da1},3*D5*D6 + 2*D6^2 - 4*D5*D7 + 4*D6*D7 - 3*D7^2,{{0, -1, 0, 1}, {-1, -1, -2, 3}, {0, -1, -1, 1}, {-1, 0, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1183,3,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1 + 2 D2 D2 + 14 Da0 Da0-27 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 21, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, 3}}},{{{-1, -1, -1, 1}, 18, 0, 16, 0}, {{-1, -1, -2, 3}, 81, 0, 65, 7}},{-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -D1 - D2 - 2*Da0 + 3*Da1, -D2 + Da1},3*D5*D6 + 2*D6^2 - 3*D7^2,{{0, -1, 0, 1}, {-1, -1, -2, 3}, {0, -1, -1, 1}, {-1, 0, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,1,4,70,{D2,D4,Da0,Da1}, + 2 D2 D2  + 2 D4 D4 -54 Da0 Da0  + 14 Da1 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 6}, {0, 0, 6, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 12}, {0, 0, 12, 21}}},{{{-1, -1, 1, -1}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -2}, 81, 0, 65, 7}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,1,4,70,{D1,D4,Da0,Da1}, + 2 D1 D1  + 2 D4 D4  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,1,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1  + 2 D2 D2  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,2,4,70,{D2,D4,Da0,Da1}, + 2 D2 D2  + 2 D4 D4 -54 Da0 Da0  + 14 Da1 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 6}, {0, 0, 6, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 12}, {0, 0, 12, 21}}},{{{-1, -1, 1, -1}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -2}, 81, 0, 65, 7}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,2,4,70,{D1,D4,Da0,Da1}, + 2 D1 D1  + 2 D4 D4  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,2,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1  + 2 D2 D2  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,3,4,70,{D2,D4,Da0,Da1}, + 2 D2 D2  + 2 D4 D4 -54 Da0 Da0  + 14 Da1 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 6}, {0, 0, 6, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 12}, {0, 0, 12, 21}}},{{{-1, -1, 1, -1}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -2}, 81, 0, 65, 7}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,3,4,70,{D1,D4,Da0,Da1}, + 2 D1 D1  + 2 D4 D4  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,3,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1  + 2 D2 D2  + 26 Da0 Da0 -12 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1},-4*D6^2 - D3*D7 - D5*D7 + 3*D6*D7 + 4*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,4,4,70,{D2,D4,Da0,Da1}, + 2 D2 D2 + 2 D4 D4-54 Da0 Da0 + 14 Da1 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 3, 6}, {0, 0, 6, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 12}, {0, 0, 12, 21}}},{{{-1, -1, 1, -1}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -2}, 81, 0, 65, 7}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -D2 - D4 + 3*Da0 - 2*Da1},-3*D3*D7 - 3*D5*D7 - 3*D6*D7 + 8*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,4,4,70,{D1,D4,Da0,Da1}, + 2 D1 D1 + 2 D4 D4 + 26 Da0 Da0-12 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -D1 - D4 + 3*Da0 - Da1},-3*D3*D7 - 3*D5*D7 - 3*D6*D7 + 8*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1195,4,4,70,{D1,D2,Da0,Da1}, + 2 D1 D1 + 2 D2 D2 + 26 Da0 Da0-12 Da0 Da1,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -3}, {0, 0, -3, -9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -3, -9}, {0, 0, -9, -21}}},{{{-1, -1, 1, 0}, 18, 0, 16, 0}, {{-1, -1, 2, -1}, 27, 0, 23, 1}, {{-1, -1, 3, -1}, 81, 0, 65, 7}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -D1 - D2 + 3*Da0 - Da1},-3*D3*D7 - 3*D5*D7 - 3*D6*D7 + 8*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1235,1,4,70,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 7/2 Da0 Da0 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, -15}}},{{{-1/3, -2, 1/3, 1/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 1/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 1/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -3*D5 + Da0},-6*D4^2 - 2*D5^2 + 2/3*D6^2 + 17/3*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1235,2,4,70,{D0,D5,Da0,Da1},-2/3 D0 D0 + 10 D5 D5 + 7/2 Da0 Da0 + 0 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, -15}}},{{{-1/3, -2, 1/3, 1/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 1/3}, 35, 0, 29, 2}, {{-1/3, -1, 1/3, 1/3}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -3*D5 + Da0},-6*D4^2 + 2/3*D6^2 + 55/9*D6*D7 + 16/9*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1266,1,4,72,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, 20}}},{{{-1/3, -1, -1/3, 1/3}, 15, 0, 13, 0}, {{-2/3, -1, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0},-6*D5^2 + 10/3*D6^2 + 32/3*D4*D7 + 10*D5*D7 + 8/3*D6*D7 - 4*D7^2,{{0, -1, 1, 0}, {0, -2, 0, 1}, {-1/3, 0, 2/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1266,2,4,72,{D1,D4,Da0,Da1},-2/3 D1 D1 + 4 D4 D4-20/3 Da0 Da0 + 8/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, 20}}},{{{-1/3, -1, -1/3, 1/3}, 15, 0, 13, 0}, {{-2/3, -1, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0},-6*D5^2 + 10/3*D6^2 - 28/3*D7^2,{{0, -1, 1, 0}, {0, -2, 0, 1}, {-1/3, 0, 2/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1266,3,4,72,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, 20}}},{{{-1/3, -1, -1/3, 1/3}, 15, 0, 13, 0}, {{-2/3, -1, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0},-6*D5^2 + 10/3*D6^2 + 32/3*D4*D7 + 8/3*D6*D7 - 4*D7^2,{{0, -1, 1, 0}, {0, -2, 0, 1}, {-1/3, 0, 2/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1266,4,4,72,{D1,D4,Da0,Da1},-2/3 D1 D1 + 4 D4 D4-20/3 Da0 Da0 + 8/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, 20}}},{{{-1/3, -1, -1/3, 1/3}, 15, 0, 13, 0}, {{-2/3, -1, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0},-6*D5^2 + 10/3*D6^2 + 18*D5*D7 - 28/3*D7^2,{{0, -1, 1, 0}, {0, -2, 0, 1}, {-1/3, 0, 2/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1266,5,4,72,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, 20}}},{{{-1/3, -1, -1/3, 1/3}, 15, 0, 13, 0}, {{-2/3, -1, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0},-6*D5^2 + 4*D5*D6 + 2*D6^2 + 10*D5*D7 - 4*D7^2,{{0, -1, 1, 0}, {0, -2, 0, 1}, {-1/3, 0, 2/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1266,6,4,72,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -20/3 Da0 Da0  + 8/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 8}, {0, 0, 8, 20}}},{{{-1/3, -1, -1/3, 1/3}, 15, 0, 13, 0}, {{-2/3, -1, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D1 - D4 - 1/3*Da0 + 1/3*Da1, D1, -1/3*D1 - 1/3*Da0 + 1/3*Da1, -2/3*D1 - D4 + 1/3*Da0 + 2/3*Da1, D4, -1/3*D1 + 2/3*Da0 + 1/3*Da1, -2*D4 + Da1, -D4 + Da0},-6*D5^2 + 4*D5*D6 + 2*D6^2 - 4*D7^2,{{0, -1, 1, 0}, {0, -2, 0, 1}, {-1/3, 0, 2/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1303,1,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, -40}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D5^2 + 6*D5*D6 - 2*D6^2 + 6*D6*D7,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1303,2,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, -40}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-8*D5^2 + 10*D5*D6 - 2*D6^2 + 2*D6*D7 + 6*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1303,3,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0-1/2 D4 D4 + 9/2 Da0 Da0-1 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, -40}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},14/3*D5*D6 - 2*D6^2 + 22/3*D6*D7 - 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1303,4,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, -40}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D4*D5 - 8*D5^2 + 10*D5*D6 - 2*D6^2 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1303,5,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 9/2 Da0 Da0 -1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, -40}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-4*D4^2 + 7*D5^2 - 2*D6^2 + 4*D6*D7 + 7*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1304,1,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D5^2 - 2*D6^2 - D5*D7 + 6*D6*D7 + D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1304,2,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0-1/2 D4 D4 + 7/2 Da0 Da0 + 1 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D6^2 - 7/3*D5*D7 + 22/3*D6*D7 + 1/3*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1304,3,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-4*D4^2 + 7*D5^2 - 2*D6^2 + 5*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1304,4,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D4*D5 - 8*D5^2 - 2*D6^2 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1304,5,4,72,{D0,D4,Da0,Da1},-1/2 D0 D0 -1/2 D4 D4  + 7/2 Da0 Da0  + 1 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 16, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}, {{-1/2, -1/2, 1/2, 0}, 36, 0, 30, 2}},{D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - 1/2*D4 + 1/2*Da0, -1/2*D0 - 1/2*D4 + 1/2*Da0, D4, -1/2*D4 + 1/2*Da1, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -1/2*D4 + Da0 - 1/2*Da1},-8*D5^2 - 2*D6^2 + 3*D5*D7 + 2*D6*D7 + 3*D7^2,{{0, -1/2, 1, -1/2}, {-1/2, 0, 1/2, 1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,1,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 + 1/6*D5^2 + 4*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,1,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 + 1/6*D5^2 + 4*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,1,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 + 1/6*D5^2 + 4*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,2,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0 + 4 D5 D5 + 8/3 Da0 Da0 + 10/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 + 47/12*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,2,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0 + 4 D6 D6 + 8/3 Da0 Da0 + 10/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 + 47/12*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,2,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5 + 4 D6 D6-17/2 Da0 Da0-65/2 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 + 47/12*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,3,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 + 1/6*D6^2 + 47/12*D5*D7 + 4*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,3,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 + 1/6*D6^2 + 47/12*D5*D7 + 4*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,3,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 + 1/6*D6^2 + 47/12*D5*D7 + 4*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,4,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,4,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,4,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,5,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 - 5/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,5,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 5/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,5,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 - 5/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,6,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 + 2*D4*D6 - 1/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,6,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 + 2*D4*D6 - 1/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,6,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 + 2*D4*D6 - 1/2*D6^2 + 47/12*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,7,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,7,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,7,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 + 2*D4*D5 - 1/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,8,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,8,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,8,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 - 5/2*D5^2 + 8/3*D5*D7 + 47/12*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,9,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 - 5/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,9,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 5/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,9,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 - 5/2*D5^2 - 5/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,10,4,72,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D5 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-3/2*D4^2 - 5/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 1, 0, 0}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,10,4,72,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 8/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -1, 1/3, -1/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-2/3, -1, 2/3, 1/3}, 56, 0, 46, 4}},{D0, -1/3*D0 - D6 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D6 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D6 + 2/3*Da0 + 1/3*Da1, Da1, D6, -2*D6 + Da0},-3/2*D4^2 - 5/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{0, -2, 1, 0}, {-1/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-2/3, -1, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1306,10,4,72,{D5,D6,Da0,Da1}, + 4 D5 D5  + 4 D6 D6 -17/2 Da0 Da0 -65/2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 20, -4}, {0, 0, -4, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -4, 0}, {0, 0, 0, 1}}},{{{-1, -1, 0, 1}, 15, 0, 13, 0}, {{-1, -1, 0, 2}, 56, 0, 46, 4}, {{-2, -2, 1, 4}, 68, 0, 56, 5}},{Da0 + Da1, -D5 - D6 + Da1, -D5 + Da1, -D6 + Da1, -D5 - D6 + 2*Da1, D5, D6, -2*D5 - 2*D6 + Da0 + 4*Da1},-3/2*D4^2 - 5/2*D5^2 + 2*D4*D6 - 1/2*D6^2 + 8/3*D5*D7 + 8/3*D6*D7 + 10/3*D7^2,{{-2, -2, 1, 4}, {0, 0, 0, 1}, {1, 0, 0, 0}, {-1, -1, 0, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1315,1,4,73,{D3,D6,Da0,Da1}, + 2 D3 D3  + 2 D6 D6  + 12 Da0 Da0  + 8 Da0 Da1 ,{{{3, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 3, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 0}}},{{{-1, -1, 0, 1}, 18, 0, 16, 0}, {{-1, -1, 1, 1}, 64, 0, 52, 5}, {{-1, -1, 1, 1}, 64, 0, 52, 5}},{Da0 - Da1, -D3 - D6 + Da1, -D3 + Da1, D3, -D3 - D6 + Da0 + Da1, -D6 + Da1, D6, -D3 - D6 + Da0 + Da1},-3*D5^2 + D3*D7 + 5*D5*D7 + 3*D6*D7 + 3*D7^2,{{-1, -1, 1, 1}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,1,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0 + 10 D4 D4 + 2 Da0 Da0 + 20 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},32/3*D5*D6 - 6*D6^2 + 47/2*D6*D7 - 56/3*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,2,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},120/7*D4*D6 + 404/21*D5*D6 - 6*D6^2 + 172/147*D5*D7 + 500/49*D6*D7 - 46/49*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,3,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},-29/16*D5^2 + 29/2*D4*D6 + 153/8*D5*D6 - 6*D6^2 - 363/16*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,4,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},32/3*D5*D6 - 6*D6^2 - 284/21*D5*D7 + 200/7*D6*D7 - 178/7*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,5,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},32/3*D5*D6 - 6*D6^2 + 28/3*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,6,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},29/2*D4*D6 + 215/12*D5*D6 - 6*D6^2 - 65/4*D4*D7 - 59/3*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,7,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},232/15*D4*D6 + 92/5*D5*D6 - 6*D6^2 - 108/5*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,8,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},32/3*D5*D6 - 6*D6^2 + 20*D4*D7 + 28/3*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1339,9,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -1, 1/3, 2/3}, 24, 0, 20, 1}, {{-1/3, -3, 4/3, 8/3}, 158, 0, 122, 17}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 3*D4 + 4/3*Da0 + 8/3*Da1, Da0},-37*D4^2 + 33*D4*D6 + 100/3*D5*D6 - 6*D6^2 - 652/21*D5*D7 + 8/7*D6*D7 + 78/7*D7^2,{{0, 0, 1, 0}, {-1/3, -3, 4/3, 8/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,1,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},162/7*D4*D6 + 120/7*D5*D6 - 6*D6^2 - 153/35*D5*D7 + 507/35*D6*D7 - 29/7*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,2,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},162/7*D4*D6 + 120/7*D5*D6 - 6*D6^2 - 222/7*D4*D7 - 186/7*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,3,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},120/7*D5*D6 - 6*D6^2 - 1854/35*D5*D7 + 1236/35*D6*D7 - 272/7*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,4,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},4/5*D5^2 + 22*D4*D6 + 84/5*D5*D6 - 6*D6^2 - 26*D4*D7 - 26*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,5,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2 + 10 D4 D4-58/3 Da0 Da0 + 22/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},120/7*D5*D6 - 6*D6^2 - 272/7*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,6,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},-37*D5^2 + 33*D5*D6 - 6*D6^2 + 14*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,7,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},-37*D5^2 - 5*D4*D6 + 33*D5*D6 - 6*D6^2 - 53*D4*D7 - 53*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,8,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},-37*D5^2 + 33*D5*D6 - 6*D6^2 - 68*D4*D7 - 53*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,9,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},-37*D5^2 + 33*D5*D6 - 6*D6^2 + 15*D5*D7 - 10*D6*D7 + 14*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,10,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},120/7*D5*D6 - 6*D6^2 + 264/7*D4*D7 - 186/7*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1340,11,4,74,{D2,D4,Da0,Da1},-2/3 D2 D2  + 10 D4 D4 -58/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -2}, {0, 0, -2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, 1}}},{{{-2/3, -1, 1/3, 2/3}, 26, 0, 22, 1}, {{-1/3, -3, 5/3, 7/3}, 156, 0, 120, 17}},{-1/3*D2 - 1/3*Da0 + 1/3*Da1, -2/3*D2 - D4 + 1/3*Da0 + 2/3*Da1, D2, -1/3*D2 + 2/3*Da0 + 1/3*Da1, D4, -2*D4 + Da1, -1/3*D2 - 3*D4 + 5/3*Da0 + 7/3*Da1, -D4 + Da0},-37*D5^2 - 5*D4*D6 + 33*D5*D6 - 6*D6^2 - 5/2*D6*D7 + 13/2*D7^2,{{0, -1, 1, 0}, {-1/3, -3, 5/3, 7/3}, {0, -2, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,1,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-37*D6^2 - 14/3*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,1,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-37*D6^2 - 14/3*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,1,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-37*D6^2 - 14/3*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,2,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D4^2 + 194/5*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 24/5*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,2,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D4^2 + 194/5*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 24/5*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,2,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D4^2 + 194/5*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 24/5*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,3,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D5^2 + 186/5*D6^2 + 92/3*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,3,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D5^2 + 186/5*D6^2 + 92/3*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,3,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 + 186/5*D6^2 + 92/3*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,4,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4 + 10 D5 D5-6 Da0 Da0 + 120/7 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},272/21*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,4,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0 + 10 D5 D5 + 22/3 Da0 Da0 + 29/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},272/21*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,4,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0 + 10 D4 D4 + 22/3 Da0 Da0 + 29/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},272/21*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,5,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,5,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,5,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,6,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D5^2 - 194/5*D5*D6 - 428/25*D6^2 + 24/5*D4*D7 + 24*D5*D7 + 612/25*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,6,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 194/5*D5*D6 - 428/25*D6^2 + 24/5*D4*D7 + 24*D5*D7 + 612/25*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,6,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 194/5*D5*D6 - 428/25*D6^2 + 24/5*D4*D7 + 24*D5*D7 + 612/25*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,7,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D5^2 - 13*D4*D6 - 53*D5*D6 - 37*D6^2 + 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,7,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 13*D4*D6 - 53*D5*D6 - 37*D6^2 + 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,7,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 13*D4*D6 - 53*D5*D6 - 37*D6^2 + 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,8,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D4^2 - 53*D4*D6 - 37*D6^2 + 24*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,8,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D4^2 - 53*D4*D6 - 37*D6^2 + 24*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,8,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D4^2 - 53*D4*D6 - 37*D6^2 + 24*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,9,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},2*D4*D5 - 20*D5^2 - 40*D5*D6 - 94/5*D6^2 + 4*D4*D7 + 24*D5*D7 + 126/5*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,9,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},2*D4*D5 - 20*D5^2 - 40*D5*D6 - 94/5*D6^2 + 4*D4*D7 + 24*D5*D7 + 126/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,9,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},2*D4*D5 - 20*D5^2 - 40*D5*D6 - 94/5*D6^2 + 4*D4*D7 + 24*D5*D7 + 126/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,10,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-13*D4*D6 - 37*D6^2 + 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,10,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-13*D4*D6 - 37*D6^2 + 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,10,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-13*D4*D6 - 37*D6^2 + 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,11,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D5^2 - 53*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,11,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 53*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,11,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 53*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,12,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},6/5*D5*D6 - 8/25*D6^2 + 64/5*D4*D7 + 12*D5*D7 + 432/25*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,12,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},6/5*D5*D6 - 8/25*D6^2 + 64/5*D4*D7 + 12*D5*D7 + 432/25*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,12,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},6/5*D5*D6 - 8/25*D6^2 + 64/5*D4*D7 + 12*D5*D7 + 432/25*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,13,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D4^2 - D5^2 + 38*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 5*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,13,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D4^2 - D5^2 + 38*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 5*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,13,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D4^2 - D5^2 + 38*D5*D6 + 186/5*D6^2 + 24*D4*D7 + 5*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,14,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D4^2 + 186/5*D6^2 + 24*D4*D7 + 92/3*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,14,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D4^2 + 186/5*D6^2 + 24*D4*D7 + 92/3*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,14,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D4^2 + 186/5*D6^2 + 24*D4*D7 + 92/3*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,15,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-13*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,15,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-13*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,15,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-13*D5*D6 - 37*D6^2 - 14/3*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,16,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,16,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,16,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-2*D6^2 + 12*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,17,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-20*D4^2 - 53*D4*D6 - 13*D5*D6 - 37*D6^2 + 24*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,17,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-20*D4^2 - 53*D4*D6 - 13*D5*D6 - 37*D6^2 + 24*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,17,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-20*D4^2 - 53*D4*D6 - 13*D5*D6 - 37*D6^2 + 24*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,18,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-6/5*D5*D6 - 2*D6^2 + 12*D4*D7 + 64/5*D5*D7 + 18*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,18,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-6/5*D5*D6 - 2*D6^2 + 12*D4*D7 + 64/5*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,18,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-6/5*D5*D6 - 2*D6^2 + 12*D4*D7 + 64/5*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,19,4,74,{D4,D5,Da0,Da1}, + 10 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 26, 0, 22, 1}, {{-2, -2, 0, 1}, 19, 0, 17, 0}, {{-3, -3, 1, 0}, 156, 0, 120, 17}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -2*D4 - 2*D5 + Da1, -3*D4 - 3*D5 + Da0},-13*D4*D6 - 13*D5*D6 - 37*D6^2 + 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-3, -3, 1, 0}, {-2, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,19,4,74,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 2/3*Da1, -2/3*D0 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 5/3*Da1},-13*D4*D6 - 13*D5*D6 - 37*D6^2 + 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1377,19,4,74,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, 1/3}, 26, 0, 22, 1}, {{-1/3, -3, 7/3, 5/3}, 156, 0, 120, 17}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -2*D4 + Da0, -1/3*D0 - 3*D4 + 7/3*Da0 + 5/3*Da1},-13*D4*D6 - 13*D5*D6 - 37*D6^2 + 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 5/3}, {0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1399,1,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0-2/3 D4 D4-17/6 Da0 Da0 + 7/2 Da1 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 45}, {0, 0, 45, -21}}},{{{-1/2, -1/3, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 + 1/2*Da1, Da1, -5/3*D4 + 1/3*Da0},-2*D5^2 + 4*D6^2 + 248/25*D6*D7 - 6/25*D7^2,{{0, -5/3, 1/3, 0}, {0, 0, 0, 1}, {-1/2, 0, 1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1399,2,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0 -2/3 D4 D4 -17/6 Da0 Da0  + 7/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 45}, {0, 0, 45, -21}}},{{{-1/2, -1/3, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/6, 1/2}, 36, 0, 30, 2}},{D0, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, -1/2*D0 - 1/3*D4 + 1/6*Da0 + 1/2*Da1, D4, -1/2*D0 + 1/2*Da0 + 1/2*Da1, Da1, -5/3*D4 + 1/3*Da0},-19*D4^2 - 2*D5^2 + 4*D6^2 + 61/5*D6*D7 + 33/5*D7^2,{{0, -5/3, 1/3, 0}, {0, 0, 0, 1}, {-1/2, 0, 1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,1,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},-2/25*D5^2 + 72/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 1/25*D5*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,2,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},1/10*D4*D5 - 1/10*D5^2 + 21/5*D4*D6 + 2*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,3,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},-1/5*D5^2 + 21/5*D4*D6 + 2*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,4,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 + 10 D5 D5-2 Da0 Da0 + 6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},218/75*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,5,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},-2/25*D5^2 + 72/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,6,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},-2/25*D5^2 + 21/5*D4*D6 + 51/25*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 1/25*D5*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,7,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 + 10 D5 D5-2 Da0 Da0 + 6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},218/75*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 1/15*D5*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,8,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},1/10*D4*D5 - 1/10*D5^2 + 71/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,9,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},21/5*D4*D6 + 31/15*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1417,10,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, -2/3, 2/3}, 37, 0, 31, 2}},{D0, -2*D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -3*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},21/5*D4*D6 + 31/15*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 1/15*D5*D7 - 8/5*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1421,1,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}},{D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},14/3*D5*D6 + 10/9*D6^2 + 1/3*D4*D7 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -3, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1421,2,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}},{D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},2*D5^2 - 7/3*D4*D6 + 19/3*D5*D6 + 1/3*D6^2 + 7/3*D4*D7 - 7/3*D5*D7 - 5/3*D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -3, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1421,3,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}},{D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},2*D5^2 + 4*D5*D6 + 10/9*D6^2 + 7/3*D4*D7 - 7/3*D5*D7 - 5/3*D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -3, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1421,4,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}},{D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},-1/3*D4*D6 + 5*D5*D6 + D6^2 + 1/3*D4*D7 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -3, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1421,5,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}},{D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},14/3*D5*D6 + 10/9*D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -3, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1421,6,4,76,{D0,D4,Da0,Da1},-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, -1/2, 1/2}, 25, 0, 21, 1}},{D0, -2*D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -3*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},-1/3*D4*D6 + 5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -3, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1437,1,4,76,{D0,D3,Da0,Da1},-2/3 D0 D0-1/2 D3 D3-17/6 Da0 Da0 + 7/2 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 45}, {0, 0, 45, -21}}},{{{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1},-3/2*D5^2 + 5/6*D6^2 + 19/3*D6*D7 - 2*D7^2,{{0, -1/2, 1/2, 1/2}, {0, 0, 0, 1}, {-2/3, 0, 1/3, 0}, {-1/3, -1/2, 1/6, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1437,2,4,76,{D0,D3,Da0,Da1},-2/3 D0 D0 -1/2 D3 D3 -17/6 Da0 Da0  + 7/2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 45}, {0, 0, 45, -21}}},{{{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1},-4*D4^2 - 1/2*D5^2 + 7/6*D6^2 + 17/3*D6*D7 + 2*D7^2,{{0, -1/2, 1/2, 1/2}, {0, 0, 0, 1}, {-2/3, 0, 1/3, 0}, {-1/3, -1/2, 1/6, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,1,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-8*D4^2 - 6*D5^2 + 4/3*D6^2 + 2*D5*D7 + 5/3*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,1,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-8*D4^2 - 6*D5^2 + 4/3*D6^2 + 2*D5*D7 + 5/3*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,1,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-8*D4^2 - 6*D5^2 + 4/3*D6^2 + 2*D5*D7 + 5/3*D6*D7 + 2*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,2,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-8*D4^2 - 6*D5^2 - 1/2*D5*D6 + 3/2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,2,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-8*D4^2 - 6*D5^2 - 1/2*D5*D6 + 3/2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,2,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-8*D4^2 - 6*D5^2 - 1/2*D5*D6 + 3/2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,3,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-6*D5^2 - 4/9*D6^2 + 14/3*D5*D7 + 5/3*D6*D7 + 10/9*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,3,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-6*D5^2 - 4/9*D6^2 + 14/3*D5*D7 + 5/3*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,3,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-6*D5^2 - 4/9*D6^2 + 14/3*D5*D7 + 5/3*D6*D7 + 10/9*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,4,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-6*D5^2 - 11/6*D5*D6 + 1/6*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,4,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-6*D5^2 - 11/6*D5*D6 + 1/6*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,4,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-6*D5^2 - 11/6*D5*D6 + 1/6*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,5,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-8*D4^2 - 6*D5^2 + 2*D5*D7 + D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,5,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-8*D4^2 - 6*D5^2 + 2*D5*D7 + D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,5,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-8*D4^2 - 6*D5^2 + 2*D5*D7 + D6*D7 + 2*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,6,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-8*D4^2 - 6*D5^2 + 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,6,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-8*D4^2 - 6*D5^2 + 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,6,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-8*D4^2 - 6*D5^2 + 2*D6^2 + 2*D5*D7 + 2*D6*D7 + 2*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,7,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0 + 4 D6 D6 + 2 Da0 Da0 + 8/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-6*D5^2 + 14/3*D5*D7 + 17/9*D6*D7 + 10/9*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,7,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0 + 10 D4 D4 + 2 Da0 Da0 + 2 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-6*D5^2 + 14/3*D5*D7 + 17/9*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,7,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4 + 4 D6 D6 + 5 Da0 Da0 + 13 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-6*D5^2 + 14/3*D5*D7 + 17/9*D6*D7 + 10/9*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,8,4,76,{D0,D6,Da0,Da1},-2/3 D0 D0  + 4 D6 D6  + 2 Da0 Da0  + 8/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, 1}}},{{{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 0}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - Da1, -1/3*D0 - D6 + 1/3*Da0, -1/3*D0 - D6 + 1/3*Da0, Da1, -1/3*D0 - D6 + 1/3*Da0 + Da1, D6, -2*D6 + Da0},-6*D5^2 + 2*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2,{{0, -2, 1, 0}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,8,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 2 Da0 Da0  + 2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 47, 8}, {0, 0, 8, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -4}, {0, 0, -4, 2}}},{{{-1/3, -2, 1/3, 2/3}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - 2*D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -3*D4 + Da0},-6*D5^2 + 2*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1444,8,4,76,{D4,D6,Da0,Da1}, + 10 D4 D4  + 4 D6 D6  + 5 Da0 Da0  + 13 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 1}, {0, 0, 1, 3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 3}, {0, 0, 3, 2}}},{{{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-1, -1, 0, 1}, 25, 0, 21, 1}, {{-3, -2, 1, 2}, 100, 0, 80, 9}},{Da0 - Da1, -2*D4 + Da1, -D4 - D6 + Da1, -D4 - D6 + Da1, D4, -D6 + Da1, D6, -3*D4 - 2*D6 + Da0 + 2*Da1},-6*D5^2 + 2*D6^2 + 14/3*D5*D7 + 26/9*D6*D7 + 10/9*D7^2,{{-3, -2, 1, 2}, {0, 1, 0, 0}, {0, -1, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,1,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-4*D4^2 + 7*D5^2 - 6*D6^2 + 5*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,2,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D5^2 + 4*D4*D6 - 6*D6^2 - D5*D7 + 7*D6*D7 + D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,3,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D4*D5 - 8*D5^2 + 2*D4*D6 - 6*D6^2 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,4,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-8*D5^2 - 6*D6^2 + 3*D5*D7 + D6*D7 + 3*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,5,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1-1/2 D4 D4 + 8/3 Da0 Da0 + 1/6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-6*D6^2 - 7/3*D5*D7 + 9*D6*D7 + 1/3*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,6,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D5^2 - 6*D6^2 - D5*D7 + 7*D6*D7 + D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,7,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-8*D5^2 - 6*D6^2 + 3*D5*D7 + D6*D7 + 3*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,8,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1-1/2 D4 D4 + 8/3 Da0 Da0 + 1/6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},16/3*D4*D6 - 6*D6^2 - 7/3*D5*D7 + 9*D6*D7 + 1/3*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}}}

==> results_arxiv/h11_4_3_human.txt <==


This is geometry ID # 1446, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 1, 3, 5], [0, 1, 3, 6], [1, 2, 3, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 3, 5, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z7, z3*z4, z5*z6, z4*z6, z0*z2*z3, z0*z2*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4]
intersections of D1^2 with Kaehler cone generators:[-6, -3, -3, -6]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +2/3 Da0 -1/3 Da1 
-1/3 D1 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
-2/3 D1 -1/2 D4 +2/3 Da0 +1/6 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 - 6*D6^2 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1446, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 1)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 1, 1, 0)
6:  (1, -1, -1, 0)
7:  (1, 1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D1 +1 D2 +1 D3 -1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5]

The triangulation is [[0, 1, 3, 4], [0, 3, 4, 5], [0, 1, 3, 6], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 3, 4, 5], [2, 3, 5, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 4], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z1*z7, z5*z6, z0*z2*z3, z1*z4*z6, z3*z4*z6, z3*z4*z7, z0*z2*z5, z0*z2*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +28 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 1], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D1 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -4, -8]
intersections of D1^2 with Kaehler cone generators:[-6, 0, 0, -3, -3]

The generators of the Kaehler cone are: 
-2/3 D1 -1/2 D4 +2/3 Da0 +1/6 Da1 
+0 D1 -1 D4 +1 Da0 +0 Da1 
+0 D1 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D1 -1/2 D4 +4/3 Da0 -1/6 Da1 
-1/3 D1 -1 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D1 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1
D2 = -1/3 D1 -1/2 D4 +1/3 Da0 -1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, 0, 0, 0, 0, 1)
(1, -3, 1, 2, 0, 0, 1, 0)
(-1, 3, -1, -2, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 7*D5^2 + 10*D4*D6 - 6*D6^2 + 5*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D1 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z5, z4*z6, z1*z2*z6, z1*z2*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, -3, -2, -6]

The generators of the Kaehler cone are: 
+0 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-3 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
1/6*D5^2 - 2/3*D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z5, z4*z6, z1*z2*z6, z1*z2*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +1 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
1/6*D5^2 - 2/3*D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z5, z4*z6, z1*z2*z6, z1*z2*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -2, -6]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
1/6*D5^2 - 2/3*D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 3, 6], [1, 2, 3, 4], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 1, 2, 3], [2, 5, 6, 7], [2, 3, 4, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z6, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, 0, -6]

The generators of the Kaehler cone are: 
+0 D4 -1/2 D5 +0 Da0 +1/2 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 3, 6], [1, 2, 3, 4], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 1, 2, 3], [2, 5, 6, 7], [2, 3, 4, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 
-2/3 D0 +0 D5 +1/3 Da0 +2 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +1 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +3 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 3, 6], [1, 2, 3, 4], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 1, 2, 3], [2, 5, 6, 7], [2, 3, 4, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, 0, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[2, 4, 5, 7], [0, 2, 3, 6], [1, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 5, 6], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 4, 5], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z3*z5, z0*z7, z1*z2*z7, z1*z2*z3*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -8]
intersections of D4^2 with Kaehler cone generators:[-3, -6, -2, -6]

The generators of the Kaehler cone are: 
-3 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 +0 D5 +2 Da0 -1 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5*D6 - 6*D6^2 + 23/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[2, 4, 5, 7], [0, 2, 3, 6], [1, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 5, 6], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 4, 5], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z3*z5, z0*z7, z1*z2*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +1 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-2/3*D5*D6 - 6*D6^2 + 23/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[2, 4, 5, 7], [0, 2, 3, 6], [1, 5, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 5, 6], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 4, 5], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z3*z5, z0*z7, z1*z2*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, -2, -6]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-2/3*D5*D6 - 6*D6^2 + 23/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3, z1*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, 0, -8]
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, -6]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-2 D4 +0 D5 +0 Da0 +1 Da1 
-6 D4 +0 D5 +2 Da0 -1 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D6^2 + D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3, z1*z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-6, -6, 0, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +1/3 Da0 +2 Da1 
-2/3 D0 +0 D5 +1/3 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D6^2 + D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, -6]
intersections of D0^2 with Kaehler cone generators:[-6, -6, 0, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - 6*D6^2 + D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3, z1*z2*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, -8]
intersections of D4^2 with Kaehler cone generators:[-2, 0, 0, -6]

The generators of the Kaehler cone are: 
-2 D4 +0 D5 +0 Da0 +1 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
+0 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3, z1*z2*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +1/3 Da0 +0 Da1 
-2/3 D0 +0 D5 +1/3 Da0 +2 Da1 
-1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3, z1*z2*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, 0, 0, -6]
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 - D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 4], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3*z6, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, 0, -4, 0, -8]
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -2, -6, -6]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +0 Da0 +1 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 +0 D5 +2 Da0 -1 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 +0 D5 +2 Da0 -1 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4-1/2 D5 D5 + 4 Da0 Da0-5 Da0 Da1

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D6^2 + 17/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 4], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3*z6, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, 0, -4, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +1/3 Da0 +2 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +6 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D5 D5 + 2/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-6*D6^2 + 17/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 4], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z3*z5, z4*z6, z4*z5, z1*z2*z3*z6, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -2, -6, -6]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +2 Da0 +1 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 8/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D6^2 + 17/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z4*z6, z1*z2*z3, z1*z2*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, 0, -8]
intersections of D4^2 with Kaehler cone generators:[-2, -3, -6, -6]

The generators of the Kaehler cone are: 
-2 D4 +0 D5 +0 Da0 +1 Da1 
-3 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 +0 D5 +2 Da0 -1 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 2*D5*D6 - 6*D6^2 - D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z4*z6, z1*z2*z3, z1*z2*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +1/3 Da0 +0 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-8*D4^2 + 2*D5*D6 - 6*D6^2 - D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z4*z6, z1*z2*z3, z1*z2*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -3, -6, -6]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +2 Da0 +1 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 + 2*D5*D6 - 6*D6^2 - D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 5, 6], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z4*z6, z1*z2*z3, z1*z2*z6, z0*z4*z5, z1*z2*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +8 D5 D5 D5  +85 Da0 Da0 Da0  +42 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, -2, -3, -6]

The generators of the Kaehler cone are: 
+0 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-2 D4 +0 D5 +0 Da0 +1 Da1 
-3 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -1 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D2 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -3 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   76, 0, 62, 6

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 

Toric divisors in our base:
[Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 3/2*D5^2 + 2*D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 - 1/2*D5 + Da0 - 1/2*Da1
-1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 5, 6], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z4*z6, z1*z2*z3, z1*z2*z6, z0*z4*z5, z1*z2*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -6 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z5], 5], [[z5 + 2*z7], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 
-2/3 D0 +0 D5 +1/3 Da0 +0 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +0 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -1/2 D5 +1/6 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0]

The 2nd Chern class in toric basis:
-8*D4^2 + 3/2*D5^2 + 2*D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D5 + 1/2*Da0
-1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1447, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 1, 1)
5:  (0, -1, 0, 0)
6:  (1, -1, -1, -1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 76)
The Euler characteristic is -144
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 -1 D6 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 5, 6], [1, 3, 6, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z4*z6, z1*z2*z3, z1*z2*z6, z0*z4*z5, z1*z2*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +35 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - 3*z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -3, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 
-2/3 D0 -6 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -2/3 D0 -2 D4 +2/3 Da0 +1/3 Da1 :   48, 0, 40, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 2, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(3, -1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-8*D4^2 + 3/2*D5^2 + 2*D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 + 1/3*Da0 - 1/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1509, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, 0, 0)
4:  (0, -1, 0, 0)
5:  (1, 1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (-1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +3 D2 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 0, 6]

The triangulation is [[1, 2, 4, 6], [1, 2, 3, 5], [0, 2, 6, 7], [0, 2, 4, 5], [2, 3, 5, 7], [0, 1, 4, 6], [0, 2, 5, 7], [0, 1, 5, 7], [0, 2, 4, 6], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 3, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z4*z7, z5*z6, z0*z3, z0*z1*z2, z1*z2*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D6 D6 D6  +45 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[1/2*z4 - z5 + 3/2*z7], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -1, 0]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +0 Da0 +1 Da1 
-3 D3 +0 D6 -1 Da0 +2 Da1 
-1 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 
+0 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 :   35, 0, 29, 2
D2 = -1 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, -1, 0, 0, 0, 2)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-1, 0, 0, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1

Toric divisors in our base:
[-1/3*D6 - 1/3*Da0 - 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 2*D4*D6 - 2/3*D6^2 + 7/3*D5*D7 - 7/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da1
-2*D3 + 1/3*D6 - 2/3*Da0 + 4/3*Da1
-3*D3 - Da0 + 2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1509, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, 0, 0)
4:  (0, -1, 0, 0)
5:  (1, 1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (-1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +3 D2 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 0, 6]

The triangulation is [[0, 2, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [1, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 4, 5], [0, 1, 5, 7], [1, 2, 3, 7], [0, 1, 4, 6], [0, 2, 5, 7], [1, 2, 4, 5], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z3*z4, z4*z7, z3*z6, z5*z6, z0*z1*z2, z1*z2*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D6 D6 D6  +45 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[1/2*z4 - z5 + 3/2*z7], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D6^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +0 Da0 +1 Da1 
+0 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 
-3 D3 +0 D6 -1 Da0 +2 Da1 
+0 D3 +0 D6 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D6 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 :   35, 0, 29, 2
D2 = -1 D3 -1/3 D6 -1/3 Da0 +2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, -1, 0, 0, 0, 2)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-1, 0, 0, 1, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1

Toric divisors in our base:
[-1/3*D6 - 1/3*Da0 - 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 2/3*D6^2 + 7/3*D5*D7 - 1/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da1
-2*D3 + 1/3*D6 - 2/3*Da0 + 4/3*Da1
-3*D3 - Da0 + 2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1510, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 1)
5:  (1, 1, -1, -1)
6:  (-1, -1, 1, 1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 6, 7], [1, 3, 4, 5], [0, 2, 5, 7], [0, 1, 4, 6], [0, 2, 4, 5], [0, 1, 6, 7], [1, 3, 5, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z6, z4*z7, z5*z6, z0*z1*z2, z0*z1*z5]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D6 D6 D6  +45 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[1/2*z4 - z5 + 3/2*z7], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -6, -3, -2]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 
-6 D3 +0 D6 -2 Da0 +5 Da1 
-3 D3 +0 D6 -1 Da0 +2 Da1 
-2 D3 +0 D6 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, -1, -1, 0, 0, 0, 2)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-2, -2, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D6 D6  + 4/3 Da0 Da0 -23/3 Da0 Da1 

Toric divisors in our base:
[-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
8/3*D4*D5 + 4/3*D5^2 - 2/3*D6^2 - 1/3*D5*D7 - 1/3*D6*D7

A basis for the lattice of integral divisors in given by:
-D3 + Da1
-2*D3 + 1/3*D6 - 2/3*Da0 + 5/3*Da1
-3*D3 - Da0 + 2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1510, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 1)
5:  (1, 1, -1, -1)
6:  (-1, -1, 1, 1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [0, 2, 6, 7], [0, 2, 4, 5], [0, 3, 6, 7], [0, 1, 4, 6], [0, 2, 4, 6], [1, 3, 6, 7], [0, 2, 5, 7], [1, 3, 5, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 4, 5], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z4, z5*z6, z4*z7, z0*z1*z2, z0*z1*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D6 D6 D6  +45 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[1/2*z4 - z5 + 3/2*z7], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -6, 0, -2]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, -6]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +0 Da0 +1 Da1 
-6 D3 +0 D6 -2 Da0 +5 Da1 
+0 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 
-2 D3 -2/3 D6 -2/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, -1, -1, 0, 0, 0, 2)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-2, -2, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1

Toric divisors in our base:
[-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 2*D4*D6 - 2/3*D6^2 + 7/3*D5*D7 - 7/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da1
-2*D3 + 1/3*D6 - 2/3*Da0 + 5/3*Da1
-3*D3 - Da0 + 2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1510, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 1)
5:  (1, 1, -1, -1)
6:  (-1, -1, 1, 1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[1, 2, 4, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 6, 7], [0, 2, 4, 5], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 4, 6], [1, 3, 6, 7], [0, 2, 5, 7], [1, 3, 5, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z4*z7, z5*z6, z0*z1*z2, z3*z4*z6, z0*z1*z5, z0*z1*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D6 D6 D6  +45 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[1/2*z4 - z5 + 3/2*z7], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, -3, -6]
intersections of D6^2 with Kaehler cone generators:[-3, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 
-2 D3 -2/3 D6 -2/3 Da0 +5/3 Da1 
-3 D3 +0 D6 -1 Da0 +2 Da1 
-6 D3 +0 D6 -2 Da0 +5 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, -1, -1, 0, 0, 0, 2)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-2, -2, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D6 D6  + 4/3 Da0 Da0 -23/3 Da0 Da1 

Toric divisors in our base:
[-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
8/3*D4*D5 + 4/3*D5^2 - 2/3*D4*D6 - 2/3*D6^2 - 1/3*D5*D7 + 1/3*D6*D7

A basis for the lattice of integral divisors in given by:
-D3 + Da1
-2*D3 + 1/3*D6 - 2/3*Da0 + 5/3*Da1
-3*D3 - Da0 + 2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1510, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 1)
5:  (1, 1, -1, -1)
6:  (-1, -1, 1, 1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 1, 6, 7], [1, 2, 4, 6], [1, 3, 5, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 2, 4, 6], [0, 1, 4, 5], [0, 2, 4, 5], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6], [0, 2, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z4, z3*z6, z4*z7, z5*z6, z0*z1*z2, z0*z1*z5*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D6 D6 D6  +45 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[1/2*z4 - z5 + 3/2*z7], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -6, 0, -2, 0]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D6 +0 Da0 +1 Da1 
-6 D3 +0 D6 -2 Da0 +5 Da1 
+0 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 
-2 D3 +0 D6 -1 Da0 +2 Da1 
+0 D3 +0 D6 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D6 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, -1, -1, 0, 0, 0, 2)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-2, -2, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1

Toric divisors in our base:
[-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 2/3*D6^2 + 7/3*D5*D7 - 1/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da1
-2*D3 + 1/3*D6 - 2/3*Da0 + 5/3*Da1
-3*D3 - Da0 + 2*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1513, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, 2)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +3 D1 +2 D4 -1 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 1, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 3, 4, 5], [0, 2, 3, 5], [2, 3, 4, 7], [4, 5, 6, 7], [2, 5, 6, 7], [2, 3, 4, 5], [0, 3, 4, 6], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 4, 5, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z7, z1*z3, z1*z6, z0*z2*z4, z2*z4*z6, z3*z5*z6, z3*z5*z7, z2*z4*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D3 D3 D3  -2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2/3*z4 + 1/3*z5 - 1/3*z6 - 2/3*z7], 1], [[-3*z4 + z5], 3], [[4/3*z4 - 2/3*z5 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -6, -8, -6, -4, -2]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D1 -2 D3 -6 Da0 +3 Da1 
-3 D1 -3 D3 -7 Da0 +3 Da1 
-3 D1 -4 D3 -8 Da0 +4 Da1 
+0 D1 -3 D3 -7 Da0 +3 Da1 
+0 D1 -2 D3 -6 Da0 +3 Da1 
+0 D1 -1 D3 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D1 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D5 = -3 D1 -2 D3 -6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(-1, 1, 0, 3, 0, 3, 0, 0)
(5, -2, 3, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D3 D3 -50 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
D5^2 + 2*D5*D6 - 3*D6^2 + 23/10*D5*D7 - 49/10*D6*D7 - 16/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - D3 - 3*Da0 + 2*Da1
Da1
-3*D1 - 2*D3 - 6*Da0 + 3*Da1
-D1 - D3 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1513, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, 2)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +3 D1 +2 D4 -1 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 1, 0]

The triangulation is [[2, 4, 6, 7], [1, 2, 4, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 2, 3, 5], [0, 2, 3, 4], [0, 4, 5, 6], [0, 2, 4, 6], [1, 2, 5, 7], [4, 5, 6, 7], [1, 2, 4, 5], [1, 4, 5, 7], [2, 3, 4, 5], [2, 5, 6, 7]]

The SR-ideal is generated by [z1*z6, z3*z6, z0*z7, z3*z7, z0*z1, z1*z3, z2*z4*z5*z6, z2*z4*z5*z7, z0*z2*z4*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D3 D3 D3  -2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2/3*z4 + 1/3*z5 - 1/3*z6 - 2/3*z7], 1], [[-3*z4 + z5], 3], [[4/3*z4 - 2/3*z5 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -4, 0, -4]
intersections of D1^2 with Kaehler cone generators:[0, -1, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-1 D1 +0 D3 -2 Da0 +1 Da1 
-3 D1 -2 D3 -6 Da0 +3 Da1 
+0 D1 +0 D3 -2 Da0 +1 Da1 
+0 D1 -2 D3 -6 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D1 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D5 = -3 D1 -2 D3 -6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(-1, 1, 0, 3, 0, 3, 0, 0)
(5, -2, 3, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 4 D3 D3-50 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
D5^2 + 3*D6^2 + 14*D6*D7 + 1/4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - D3 - 3*Da0 + 2*Da1
Da1
-3*D1 - 2*D3 - 6*Da0 + 3*Da1
-D1 - D3 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1513, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, 2)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +3 D1 +2 D4 -1 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 1, 0]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [1, 2, 4, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 2, 3, 5], [1, 2, 5, 7], [0, 4, 5, 6], [2, 4, 6, 7], [2, 3, 4, 6], [4, 5, 6, 7], [1, 2, 4, 5], [1, 4, 5, 7], [2, 3, 4, 5], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z1, z0*z7, z1*z3, z3*z7, z1*z6, z0*z2*z4, z3*z5*z6, z2*z4*z5*z7, z2*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D3 D3 D3  -2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2/3*z4 + 1/3*z5 - 1/3*z6 - 2/3*z7], 1], [[-3*z4 + z5], 3], [[4/3*z4 - 2/3*z5 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]
intersections of D1^2 with Kaehler cone generators:[0, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 -2 D3 -6 Da0 +3 Da1 
-3 D1 -2 D3 -6 Da0 +3 Da1 
+0 D1 +0 D3 -1 Da0 +0 Da1 
-3 D1 -3 D3 -7 Da0 +3 Da1 
+0 D1 -3 D3 -7 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D1 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D5 = -3 D1 -2 D3 -6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(-1, 1, 0, 3, 0, 3, 0, 0)
(5, -2, 3, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D3 D3 -50 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
D5^2 + 2*D5*D6 - 3*D6^2 + 2*D6*D7 + 1/4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - D3 - 3*Da0 + 2*Da1
Da1
-3*D1 - 2*D3 - 6*Da0 + 3*Da1
-D1 - D3 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1513, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 3)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, 2)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 1)
7:  (-1, 0, 0, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D3 +3 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +3 D1 +2 D4 -1 D5 +1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [3, 1, 0]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [0, 3, 4, 5], [1, 2, 3, 4], [2, 5, 6, 7], [2, 3, 4, 5], [0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 4, 5, 6], [0, 2, 3, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z7, z1*z6, z0*z2*z4, z2*z4*z6, z3*z5*z6, z1*z3*z5, z3*z5*z7, z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D3 D3 D3  -2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2/3*z4 + 1/3*z5 - 1/3*z6 - 2/3*z7], 1], [[-3*z4 + z5], 3], [[4/3*z4 - 2/3*z5 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -4, -6, -8]
intersections of D1^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 -1 D3 -2 Da0 +1 Da1 
-3 D1 -2 D3 -6 Da0 +3 Da1 
-3 D1 -3 D3 -7 Da0 +3 Da1 
-3 D1 -4 D3 -8 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D1 are [2, 4, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1 D1 -1 D3 -2 Da0 +1 Da1 :   35, 0, 29, 2
D5 = -3 D1 -2 D3 -6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -2, 0, 0, 0, 0, 0, 3)
(-2, -1, 0, 0, 0, 0, 3, 0)
(-1, 1, 0, 3, 0, 3, 0, 0)
(5, -2, 3, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D3 D3 -50 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0]

The 2nd Chern class in toric basis:
-6/5*D4*D5 + 8/5*D5^2 + 7/5*D5*D6 - 3*D6^2 + 14/25*D5*D7 - 82/25*D6*D7 - 26/25*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - D3 - 3*Da0 + 2*Da1
Da1
-3*D1 - 2*D3 - 6*Da0 + 3*Da1
-D1 - D3 - 2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1515, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -1, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +3 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 2, 5, 6], [2, 3, 5, 6], [1, 2, 3, 4], [2, 4, 5, 7], [0, 1, 2, 6], [0, 4, 5, 7], [1, 2, 4, 7], [2, 3, 4, 5], [0, 1, 2, 7], [0, 1, 4, 6], [0, 2, 5, 7], [1, 3, 4, 6], [0, 1, 4, 7], [0, 4, 5, 6], [3, 4, 5, 6], [1, 2, 3, 6]]

The SR-ideal is generated by [z0*z3, z1*z5, z6*z7, z3*z7, z0*z2*z4, z2*z4*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D3 D3 D3  +45 Da0 Da0 Da0  +72 Da1 Da0 Da0  +108 Da1 Da1 Da0  +144 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5], 1], [[-3*z4 + z5 - 1/2*z6 + 1/2*z7], 3], [[-3*z4 + 3/2*z6 + 1/2*z7], a0], [[-2*z5 + 3*z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, -18, -21]
intersections of D3^2 with Kaehler cone generators:[-1, -3, -6, -6]

The generators of the Kaehler cone are: 
-1/3 D1 -1 D3 +1 Da0 -2/3 Da1 
+0 D1 -3 D3 +3 Da0 -2 Da1 
-2 D1 -6 D3 +8 Da0 -5 Da1 
-7/3 D1 -6 D3 +7 Da0 -14/3 Da1 

Irred. toric divisors meeting both D1 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D3 +1 Da0 -2/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D1 -1 D3 +1 Da0 -2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D3 D3 -14 Da0 Da0  + 23/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - Da0 + 1/3*Da1, D1, -1/3*D1 - D3 + Da0 - 2/3*Da1, D3, -1/3*D1 - D3 + Da0 - 2/3*Da1, -3*D3 + 3*Da0 - 2*Da1, -2*D3 + 2*Da0 - Da1, -2*D1 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 5/4*D4*D6 - 9/8*D6^2 + 23/12*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 + 2*Da0 - Da1
-2*D3 + 2*Da0 - Da1
-3*D3 + 3*Da0 - 2*Da1
-1/3*D1 - D3 + Da0 - 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1515, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -1, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +3 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[2, 4, 5, 7], [0, 2, 5, 7], [0, 2, 5, 6], [2, 3, 5, 6], [3, 4, 5, 6], [0, 2, 4, 6], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 2, 7], [2, 3, 4, 6], [1, 2, 4, 7], [0, 4, 5, 7], [0, 1, 2, 4], [2, 3, 4, 5]]

The SR-ideal is generated by [z1*z5, z3*z7, z6*z7, z0*z3, z1*z6, z1*z3, z0*z2*z4*z5, z2*z4*z5*z6, z0*z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D3 D3 D3  +45 Da0 Da0 Da0  +72 Da1 Da0 Da0  +108 Da1 Da1 Da0  +144 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5], 1], [[-3*z4 + z5 - 1/2*z6 + 1/2*z7], 3], [[-3*z4 + 3/2*z6 + 1/2*z7], a0], [[-2*z5 + 3*z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, -18, 0, 0, -18]
intersections of D3^2 with Kaehler cone generators:[0, -6, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +2 Da0 -1 Da1 
-2 D1 -6 D3 +8 Da0 -5 Da1 
+0 D1 -3 D3 +3 Da0 -2 Da1 
+0 D1 +0 D3 +3 Da0 -2 Da1 
-2 D1 +0 D3 +8 Da0 -5 Da1 

Irred. toric divisors meeting both D1 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D3 +1 Da0 -2/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D1 -1 D3 +1 Da0 -2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 + 10 D3 D3-14 Da0 Da0 + 23/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - Da0 + 1/3*Da1, D1, -1/3*D1 - D3 + Da0 - 2/3*Da1, D3, -1/3*D1 - D3 + Da0 - 2/3*Da1, -3*D3 + 3*Da0 - 2*Da1, -2*D3 + 2*Da0 - Da1, -2*D1 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 7/3*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 + 2*Da0 - Da1
-2*D3 + 2*Da0 - Da1
-3*D3 + 3*Da0 - 2*Da1
-1/3*D1 - D3 + Da0 - 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1515, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 5, -1, 3)
5:  (1, -1, 0, -1)
6:  (-1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +5 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +3 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 4, 6], [0, 2, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [3, 4, 5, 6], [0, 1, 4, 7], [0, 4, 5, 6], [2, 4, 5, 7], [2, 3, 4, 6], [0, 1, 2, 6], [0, 4, 5, 7], [1, 2, 4, 7], [2, 3, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z1*z3, z1*z5, z3*z7, z6*z7, z0*z2*z4, z2*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D3 D3 D3  +45 Da0 Da0 Da0  +72 Da1 Da0 Da0  +108 Da1 Da1 Da0  +144 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z5], 1], [[-3*z4 + z5 - 1/2*z6 + 1/2*z7], 3], [[-3*z4 + 3/2*z6 + 1/2*z7], a0], [[-2*z5 + 3*z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, -18, -21, -3, 0, -18]
intersections of D3^2 with Kaehler cone generators:[-3, -6, -6, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -3 D3 +3 Da0 -2 Da1 
-2 D1 -6 D3 +8 Da0 -5 Da1 
-7/3 D1 -6 D3 +7 Da0 -14/3 Da1 
-1/3 D1 +0 D3 +1 Da0 -2/3 Da1 
+0 D1 +0 D3 +3 Da0 -2 Da1 
-2 D1 +0 D3 +8 Da0 -5 Da1 

Irred. toric divisors meeting both D1 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D3 +1 Da0 -2/3 Da1 :   35, 0, 29, 2
D4 = -1/3 D1 -1 D3 +1 Da0 -2/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 2)
(-1, 0, 0, -1, 0, 0, 2, 0)
(-1, 1, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D3 D3 -14 Da0 Da0  + 23/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - Da0 + 1/3*Da1, D1, -1/3*D1 - D3 + Da0 - 2/3*Da1, D3, -1/3*D1 - D3 + Da0 - 2/3*Da1, -3*D3 + 3*Da0 - 2*Da1, -2*D3 + 2*Da0 - Da1, -2*D1 + 2*Da0 - Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 + 5/9*D5*D6 - 4/3*D6^2 + 16/9*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D3 + 2*Da0 - Da1
-2*D3 + 2*Da0 - Da1
-3*D3 + 3*Da0 - 2*Da1
-1/3*D1 - D3 + Da0 - 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1517, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 5, -1, -1)
5:  (1, -1, 0, 0)
6:  (-1, 2, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +5 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [1, 4, 5, 7], [2, 3, 5, 6], [0, 2, 4, 6], [1, 2, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [2, 4, 5, 7], [1, 2, 3, 6], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z3*z7, z6*z7, z3*z4, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +18 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 1/2*z6 - 1/2*z7], 0], [[z3], 3], [[2*z3 + z6], a0], [[3*z3 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, 0, -2]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-2/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 6)
(1, -1, -1, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/3 Da0 Da1  + 4/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0]

The 2nd Chern class in toric basis:
4/3*D5^2 + 1/3*D5*D6 - D6^2 + 2*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 2/3*Da0 + 1/3*Da1
-2*D3 + Da0
-3*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1517, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 5, -1, -1)
5:  (1, -1, 0, 0)
6:  (-1, 2, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +5 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [2, 4, 5, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 5, 7], [2, 4, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z6*z7, z3*z4, z1*z2*z4*z7, z1*z2*z5*z6, z1*z2*z4*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +18 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 1/2*z6 - 1/2*z7], 0], [[z3], 3], [[2*z3 + z6], a0], [[3*z3 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, 0, -6, -2]
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -6 D3 +1 Da0 +2 Da1 
-2/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 6)
(1, -1, -1, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 7/3 Da0 Da1 + 4/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 7/3*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 2/3*Da0 + 1/3*Da1
-2*D3 + Da0
-3*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1517, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 5, -1, -1)
5:  (1, -1, 0, 0)
6:  (-1, 2, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +5 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z6*z7, z3*z4, z1*z2*z4, z1*z2*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +18 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 1/2*z6 - 1/2*z7], 0], [[z3], 3], [[2*z3 + z6], a0], [[3*z3 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, -3, -2]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-2/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 6)
(1, -1, -1, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/3 Da0 Da1  + 4/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0]

The 2nd Chern class in toric basis:
4/3*D5^2 + 1/3*D5*D6 - D6^2 - 1/3*D3*D7 + 2*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 2/3*Da0 + 1/3*Da1
-2*D3 + Da0
-3*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1517, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 5, -1, -1)
5:  (1, -1, 0, 0)
6:  (-1, 2, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +5 D4 -1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [2, 3, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 3, 5, 7], [1, 4, 5, 6], [0, 1, 2, 4], [2, 4, 5, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z6*z7, z3*z4, z1*z2*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +18 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 1/2*z6 - 1/2*z7], 0], [[z3], 3], [[2*z3 + z6], a0], [[3*z3 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -3, -2, -6]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 -6 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 6)
(1, -1, -1, 0, -1, 0, 2, 0)
(0, 1, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 7/3 Da0 Da1 + 4/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/2*D6^2 + 7/3*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 2/3*Da0 + 1/3*Da1
-2*D3 + Da0
-3*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1519, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 2, -1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, -1, 1)
4:  (-1, 0, -1, 2)
5:  (0, -1, 3, -2)
6:  (1, 1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 +2 D1 +2 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D0 -1 D1 +1 D3 +2 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 4, 3, 1, 7]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 4, 7], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [0, 2, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z4*z5, z6*z7, z3*z7, z0*z1*z2, z0*z1*z4*z6]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -99 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 + z5], 3], [[z7], 7], [[-3*z4 + z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +0 Da0 +1 Da1 
+0 D3 -1/3 D7 +1/3 Da0 +1 Da1 
-3 D3 +0 D7 +1 Da0 +3 Da1 
+0 D3 +0 D7 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1 Da1 :   35, 0, 29, 2
D1 = -2 D3 -1/3 D7 +1/3 Da0 +1 Da1 :   18, 0, 16, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 31/3 Da0 Da1

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + Da1, -2*D3 - 1/3*D7 + 1/3*Da0 + Da1, -1/3*D7 + 1/3*Da0, D3, -D3 + Da1, Da1, -3*D3 + Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-2/3*D4*D6 + 3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 1/3*D7 + 2/3*Da0 + 2*Da1
-3*D3 + Da0 + 3*Da1
Da1
-D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1519, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 2, -1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, -1, 1)
4:  (-1, 0, -1, 2)
5:  (0, -1, 3, -2)
6:  (1, 1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 +2 D1 +2 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D0 -1 D1 +1 D3 +2 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 4, 3, 1, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 7], [0, 2, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [1, 2, 4, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 6], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -99 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 + z5], 3], [[z7], 7], [[-3*z4 + z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -1, 0, -3]
intersections of D7^2 with Kaehler cone generators:[0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +0 Da0 +1 Da1 
-1 D3 -1/3 D7 +1/3 Da0 +1 Da1 
+0 D3 -1/3 D7 +1/3 Da0 +1 Da1 
-3 D3 +0 D7 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1 Da1 :   35, 0, 29, 2
D1 = -2 D3 -1/3 D7 +1/3 Da0 +1 Da1 :   18, 0, 16, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 31/3 Da0 Da1

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + Da1, -2*D3 - 1/3*D7 + 1/3*Da0 + Da1, -1/3*D7 + 1/3*Da0, D3, -D3 + Da1, Da1, -3*D3 + Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-2/3*D4*D6 + 3*D5*D6 + 4/3*D6^2 + 2/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 1/3*D7 + 2/3*Da0 + 2*Da1
-3*D3 + Da0 + 3*Da1
Da1
-D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1520, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 2, -1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, -1, 1)
4:  (-1, 0, -1, 2)
5:  (0, -1, 3, -2)
6:  (1, 1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 +2 D1 +2 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D0 -1 D1 +1 D3 +2 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 4, 3, 1, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z3*z5, z6*z7, z4*z5, z0*z1*z2, z0*z2*z3]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +9 D7 D7 D7  +63 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[3*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, -1]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +0 Da0 +1 Da1 
-3 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-1 D4 -1/3 D7 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   35, 0, 29, 2
D2 = -2 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   18, 0, 16, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -2*D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -3*D4 + Da0, D7]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 2/3*D4*D7 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + 1/3*D7 + 2/3*Da0
-3*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1520, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 2, -1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, -1, 1)
4:  (-1, 0, -1, 2)
5:  (0, -1, 3, -2)
6:  (1, 1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 +2 D1 +2 D2 -1 D3 -1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D0 -1 D1 +1 D3 +2 D4 -2 D5 = 0 

The irreducible and rigid divisors are [2, 4, 3, 1, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 7], [0, 2, 5, 6], [0, 2, 3, 7], [0, 3, 4, 6], [0, 1, 3, 6], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z3*z5, z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z2*z3*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +1 D4 D4 D4  +9 D7 D7 D7  +63 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[3*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +0 Da0 +1 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-3 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   35, 0, 29, 2
D2 = -2 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   18, 0, 16, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -2*D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -3*D4 + Da0, D7]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + 1/3*D7 + 2/3*Da0
-3*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 4, 6], [4, 5, 6, 7], [1, 2, 4, 6], [0, 3, 4, 6], [0, 3, 4, 7], [0, 2, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 5, 6, 7], [3, 4, 5, 6], [0, 2, 4, 7], [0, 1, 2, 6], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z1*z5, z2*z5, z1*z7, z3*z6*z7, z0*z4*z5, z0*z2*z4*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -2, -4, -12, -18, -6]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D1 -2 D3 -5 Da0 +5 Da1 
+0 D1 -1 D3 -2 Da0 +2 Da1 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
+0 D1 -6 D3 -5 Da0 +10 Da1 
+0 D1 -9 D3 -8 Da0 +13 Da1 
-1/3 D1 -3 D3 -8/3 Da0 +13/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 - 21*D5*D7 + 69/2*D6*D7 - 75/2*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[0, 3, 4, 6], [3, 4, 5, 7], [1, 2, 4, 6], [0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [0, 3, 5, 7], [1, 3, 4, 7], [0, 1, 3, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z1*z5, z2*z5, z0*z2*z4, z0*z4*z5, z0*z4*z7, z1*z3*z6, z3*z6*z7, z1*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -2, -4, -6, -6]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -6, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 
-2/3 D1 -2 D3 -7/3 Da0 +11/3 Da1 
-1/3 D1 -3 D3 -8/3 Da0 +13/3 Da1 
-2/3 D1 -3 D3 -10/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
-6*D4*D6 + 8*D5*D6 + 4*D4*D7 - 8*D5*D7 + 14*D6*D7 - 16*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [1, 2, 4, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z1*z5, z2*z5, z3*z6*z7, z0*z4*z5, z1*z6*z7, z0*z2*z4, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -4, -6, -4, -4, -6]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, -3, -6, -6]

The generators of the Kaehler cone are: 
+0 D1 -1 D3 -2 Da0 +2 Da1 
+0 D1 -2 D3 -5 Da0 +5 Da1 
-1/3 D1 -3 D3 -8/3 Da0 +13/3 Da1 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-2/3 D1 -2 D3 -7/3 Da0 +11/3 Da1 
-2/3 D1 -3 D3 -10/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 - 14*D4*D7 - 14*D5*D7 + 38*D6*D7 - 34*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [1, 2, 3, 4], [0, 2, 6, 7], [0, 5, 6, 7], [2, 3, 4, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 6], [0, 3, 5, 7], [3, 4, 5, 6], [0, 1, 3, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z2*z5, z1*z7, z3*z6*z7, z0*z4*z5, z0*z4*z7, z1*z3*z6, z0*z2*z4, z2*z3*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -6, -2, -8]
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-1/3 D1 -3 D3 -8/3 Da0 +13/3 Da1 
-1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 
-1/3 D1 -4 D3 -8/3 Da0 +16/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
-14*D4^2 + 8*D4*D6 + D5*D6 + D5*D7 + D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 4, 6], [4, 5, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 4], [0, 5, 6, 7], [0, 2, 4, 7], [0, 1, 2, 6], [0, 4, 5, 7], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z1*z5, z1*z7, z2*z5, z0*z2*z4*z6, z0*z4*z5*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, 0, 0, -12]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 -1 Da0 +1 Da1 
+0 D1 -2 D3 -5 Da0 +5 Da1 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-1/3 D1 +0 D3 -5/3 Da0 +10/3 Da1 
+0 D1 +0 D3 -1 Da0 +2 Da1 
+0 D1 -6 D3 -5 Da0 +10 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 + 4 D3 D3-82/3 Da0 Da0 + 92/3 Da0 Da1

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 + 141/5*D6*D7 - 27*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 5, 7], [0, 1, 2, 6], [0, 5, 6, 7], [1, 2, 4, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 4, 6, 7], [4, 5, 6, 7], [0, 1, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z2*z5, z3*z7, z1*z5*z6, z1*z6*z7, z0*z2*z4, z0*z4*z7, z0*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, 0, -4, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -9, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-2/3 D1 -2 D3 -7/3 Da0 +11/3 Da1 
-1/3 D1 +0 D3 -2/3 Da0 +4/3 Da1 
-1 D1 -2 D3 -2 Da0 +4 Da1 
-1/3 D1 +0 D3 -5/3 Da0 +10/3 Da1 
-2/3 D1 +0 D3 -7/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
-8*D4*D6 + 6*D5*D6 + 2*D6^2 - 26*D5*D7 + 16*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 5, 6, 7], [2, 3, 4, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [0, 1, 2, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z1*z5, z2*z5, z1*z7, z3*z6*z7, z0*z4*z5, z0*z4*z7, z2*z3*z6, z0*z2*z4*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -6, -6, -12, -18, -8]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-1/3 D1 -3 D3 -8/3 Da0 +13/3 Da1 
+0 D1 -3 D3 -2 Da0 +4 Da1 
+0 D1 -6 D3 -5 Da0 +10 Da1 
+0 D1 -9 D3 -8 Da0 +13 Da1 
-1/3 D1 -4 D3 -8/3 Da0 +16/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
-19/2*D4*D6 + 9/2*D5*D6 + 7/2*D6^2 + 11/4*D5*D7 + 29/8*D6*D7 - 15/8*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [3, 4, 5, 6], [1, 3, 4, 5], [0, 1, 5, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [2, 4, 6, 7], [1, 2, 4, 7], [0, 2, 6, 7], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z7, z2*z5, z0*z4*z5, z1*z3*z6, z1*z5*z6, z1*z6*z7, z0*z2*z4, z0*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, -4, -2]
intersections of D1^2 with Kaehler cone generators:[-3, -6, -9, -3]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-2/3 D1 -2 D3 -7/3 Da0 +11/3 Da1 
-1 D1 -2 D3 -2 Da0 +4 Da1 
-1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
-12*D5^2 - 6*D4*D6 + 14*D5*D6 - 34*D5*D7 + 18*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1521, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D2 +2 D4 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 -1 D5 -1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [1, 2, 4, 7], [1, 2, 4, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 4, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 4, 5, 7], [0, 1, 4, 6], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z2*z5, z1*z5, z0*z2*z4, z1*z6*z7, z0*z4*z5*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D3 D3 D3  -8 Da0 Da0 Da0  -7 Da1 Da0 Da0  -5 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z6 + z7], 1], [[-z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, -3, -6, -6]

The generators of the Kaehler cone are: 
+0 D1 -2 D3 -5 Da0 +5 Da1 
+0 D1 +0 D3 -1 Da0 +1 Da1 
-1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 
-1/3 D1 +0 D3 -5/3 Da0 +10/3 Da1 
-2/3 D1 -2 D3 -7/3 Da0 +11/3 Da1 
-2/3 D1 +0 D3 -7/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2/3 D1 -1 D3 -1/3 Da0 +2/3 Da1 :   16, 0, 14, 0
D4 = -1/3 D1 -1 D3 -2/3 Da0 +4/3 Da1 :   45, 0, 37, 3
D6 = -1/3 D1 -2 D3 -5/3 Da0 +10/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, -1, -1, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(0, 2, -1, -2, 0, 1, 0, 0)
(3, -4, 1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 

Toric divisors in our base:
[-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 + 14*D5*D7 + 24*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1
-D3 - Da0 + Da1
-1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [2, 3, 4, 7], [2, 4, 5, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z5, z0*z7, z1*z3, z3*z5, z1*z5, z1*z7, z0*z2*z4*z6, z2*z3*z4*z6, z2*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D5 +1 Da0 +0 Da1 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-2 D1 +0 D5 -2 Da0 +3 Da1 
+0 D1 -3 D5 -2 Da0 +3 Da1 
+0 D1 +0 D5 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 10 D5 D5-14 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 + 2*D6^2 - 1/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [2, 4, 5, 7], [0, 1, 2, 7], [0, 1, 2, 6], [4, 5, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [2, 4, 5, 6], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z1*z3, z3*z5, z1*z5, z0*z2*z4, z0*z6*z7, z2*z3*z4, z1*z6*z7, z2*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -2, -2, -4]

The generators of the Kaehler cone are: 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-2 D1 +0 D5 -2 Da0 +3 Da1 
-1 D1 +0 D5 -1 Da0 +1 Da1 
-1 D1 +0 D5 -2 Da0 +2 Da1 
-2 D1 -3 D5 -4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 + 2*D6^2 + 3*D4*D7 - D5*D7 - D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 2, 6], [4, 5, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 4, 5, 7], [0, 3, 4, 6], [0, 2, 4, 5], [0, 2, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 4, 5, 6], [0, 1, 2, 4], [0, 3, 4, 7]]

The SR-ideal is generated by [z1*z3, z3*z5, z1*z5, z1*z7, z0*z5*z6, z0*z6*z7, z2*z3*z4, z2*z4*z7, z0*z2*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -3, -1, -5, -3]
intersections of D1^2 with Kaehler cone generators:[-4, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D1 -3 D5 -2 Da0 +3 Da1 
+0 D1 -3 D5 -2 Da0 +3 Da1 
+0 D1 -3 D5 -4 Da0 +4 Da1 
+0 D1 -1 D5 -1 Da0 +1 Da1 
-2 D1 -5 D5 -5 Da0 +5 Da1 
-2 D1 -3 D5 -4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 - 6/5*D5*D6 + 2*D6^2 - 6/5*D5*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 2, 7], [2, 4, 5, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 3, 4, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z1*z3, z3*z5, z0*z2*z4, z0*z6*z7, z2*z3*z4, z1*z5*z6, z1*z6*z7, z2*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -3, -3, -4]
intersections of D1^2 with Kaehler cone generators:[-2, -6, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D1 +0 D5 -1 Da0 +1 Da1 
-3 D1 -4 D5 -3 Da0 +4 Da1 
-2 D1 -3 D5 -4 Da0 +4 Da1 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-3 D1 -4 D5 -5 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 - 6*D5*D6 + 2*D6^2 + 3*D4*D7 + 8*D5*D7 - D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [2, 4, 5, 7], [0, 1, 2, 6], [4, 5, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [2, 4, 5, 6], [0, 1, 3, 4], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z1*z5, z0*z2*z4, z2*z3*z4, z1*z3*z6, z1*z6*z7, z2*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, -6, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D1 +0 D5 -1 Da0 +1 Da1 
-3 D1 -3 D5 -1 Da0 +3 Da1 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-2 D1 +0 D5 -2 Da0 +3 Da1 
-3 D1 +0 D5 -1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-12*D4^2 + 8*D4*D6 + 31/3*D5*D7 + 2/3*D6*D7 + 11/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 2, 5], [0, 1, 2, 6], [4, 5, 6, 7], [0, 4, 5, 7], [0, 1, 4, 6], [2, 5, 6, 7], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [2, 4, 5, 6], [0, 1, 4, 5], [0, 3, 4, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z3*z5, z1*z7, z0*z2*z4, z0*z5*z6, z0*z6*z7, z2*z3*z4, z1*z5*z6, z2*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -2, -5, -4, -4]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -2, -4, -6, -6]

The generators of the Kaehler cone are: 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-2 D1 -3 D5 -4 Da0 +4 Da1 
-1 D1 -2 D5 -2 Da0 +2 Da1 
-2 D1 -5 D5 -5 Da0 +5 Da1 
-3 D1 -4 D5 -3 Da0 +4 Da1 
-3 D1 -4 D5 -5 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 2*D4*D6 + 2*D6^2 - 6*D5*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 4, 7], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [2, 4, 5, 7], [0, 3, 4, 7], [0, 2, 3, 7], [2, 4, 5, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z5, z1*z3, z3*z5, z1*z7, z1*z5, z0*z6*z7, z2*z3*z4, z0*z2*z4*z6, z2*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]
intersections of D1^2 with Kaehler cone generators:[-4, 0, -4, -2, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D1 -3 D5 -2 Da0 +3 Da1 
+0 D1 -3 D5 -2 Da0 +3 Da1 
-2 D1 -3 D5 -4 Da0 +4 Da1 
-1 D1 +0 D5 -2 Da0 +2 Da1 
+0 D1 +0 D5 -1 Da0 +1 Da1 
+0 D1 +0 D5 -2 Da0 +3 Da1 
-2 D1 +0 D5 -2 Da0 +3 Da1 
+0 D1 -3 D5 -4 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 + 2*D6^2 - 3*D5*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [1, 2, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 3, 4], [2, 4, 5, 7], [1, 2, 3, 4], [2, 3, 4, 7], [2, 4, 5, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z1*z5, z1*z7, z0*z2*z4, z1*z3*z6, z2*z3*z4*z6, z2*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]

The generators of the Kaehler cone are: 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-2 D1 +0 D5 -2 Da0 +3 Da1 
+0 D1 +0 D5 +1 Da0 +0 Da1 
-3 D1 -3 D5 -1 Da0 +3 Da1 
-3 D1 +0 D5 -1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-12*D4^2 + 8*D4*D6 + 2/3*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1524, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 3, -1)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 3, 2, 0)
6:  (1, -1, -1, 0)
7:  (-1, 2, 1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +3 D5 -1 D6 +2 D7 = 0 
 +1 D1 +3 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [2, 4, 5, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z5, z0*z2*z4, z2*z3*z4, z1*z3*z6, z1*z5*z6, z1*z6*z7, z2*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +1 D5 D5 D5  +2 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - 2*z5 + z6 - z7], 1], [[z5], 5], [[2*z5 + z7], a0], [[-2*z4 + z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -3, 0, -3, -2]
intersections of D1^2 with Kaehler cone generators:[-6, -4, -2, -6, -4]

The generators of the Kaehler cone are: 
-3 D1 -4 D5 -3 Da0 +4 Da1 
-2 D1 -3 D5 -2 Da0 +3 Da1 
-1 D1 +0 D5 -1 Da0 +1 Da1 
-3 D1 -3 D5 -1 Da0 +3 Da1 
-2 D1 -2 D5 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 4, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D4 = -1 D1 -1 D5 -1 Da0 +1 Da1 :   25, 0, 21, 1
D6 = -2 D1 -3 D5 -2 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, 0, -2, 0, 0, 0, 1)
(-1, 1, 0, 1, 0, 0, 1, 0)
(4, -2, 0, -3, 0, 1, 0, 0)
(3, -3, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-12*D4^2 + 8*D4*D6 + 18*D5*D6 - 50/3*D5*D7 + 2/3*D6*D7 + 11/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
-2*D1 - 3*D5 - 2*Da0 + 3*Da1
D5
-D1 - D5 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1525, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 2, 3, 5], [0, 3, 5, 6], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 6], [3, 4, 5, 6], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z1*z4, z2*z4, z0*z7, z2*z7, z2*z3*z6, z0*z1*z5, z3*z5*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 +0 Da1 
-2 D2 +0 D4 +0 Da0 +3 Da1 
-2 D2 -3 D4 +0 Da0 +3 Da1 
-3 D2 -3 D4 +1 Da0 +3 Da1 
-3 D2 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4  + 2 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-12*D5^2 + 8*D5*D6 + 2/3*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1525, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 2, 3, 5], [2, 3, 5, 7], [0, 1, 2, 6], [3, 4, 5, 6], [0, 1, 2, 3], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z2*z4, z0*z7, z1*z3*z5, z0*z1*z5, z2*z3*z6, z2*z6*z7, z3*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -8, -6, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +0 Da0 +3 Da1 
-2 D2 +0 D4 +0 Da0 +3 Da1 
-4 D2 -3 D4 +0 Da0 +4 Da1 
-3 D2 -3 D4 +1 Da0 +3 Da1 
-1 D2 +0 D4 +0 Da0 +1 Da1 
-3 D2 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4  + 2 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-12*D5^2 + 8*D5*D6 - 5/2*D5*D7 + 3/2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1525, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 6], [0, 1, 2, 5], [1, 2, 5, 6], [1, 3, 5, 7], [0, 1, 3, 5], [0, 1, 2, 6], [3, 4, 5, 6], [0, 3, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z0*z4, z1*z4, z2*z4, z0*z7, z2*z7, z3*z5*z6*z7, z1*z3*z5*z6, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, -1, 0, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 +0 Da1 
+0 D2 -1 D4 +0 Da0 +1 Da1 
-2 D2 +0 D4 +0 Da0 +3 Da1 
-2 D2 -3 D4 +0 Da0 +3 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D4 D4 + 2 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2*D5*D6 + 2*D6^2 + 2/3*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1525, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[0, 2, 5, 6], [3, 4, 5, 6], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [0, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6], [0, 1, 3, 6], [2, 3, 4, 5], [0, 2, 3, 5], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z1*z4, z0*z1*z5, z2*z3*z6, z2*z4*z6, z2*z6*z7, z1*z3*z5, z3*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, -3, -1]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -8, -2]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +0 Da0 +3 Da1 
-3 D2 -3 D4 +1 Da0 +3 Da1 
-4 D2 -3 D4 +0 Da0 +4 Da1 
-1 D2 -1 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4  + 2 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-12*D5^2 + 6/5*D4*D6 + 8*D5*D6 + 1/5*D5*D7 + 3/5*D6*D7 - 3/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1526, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [3, 4, 5, 6], [0, 3, 5, 7], [0, 1, 2, 5], [0, 1, 5, 7], [1, 2, 5, 6], [0, 3, 6, 7], [0, 1, 2, 6], [0, 1, 6, 7], [0, 3, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z0*z4, z1*z4, z2*z4, z2*z7, z3*z5*z6*z7, z0*z5*z6*z7, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  -2 Da0 Da0 Da0  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -1, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 -1 Da0 +1 Da1 
-2 D2 -3 D4 +0 Da0 +3 Da1 
+0 D2 -1 D4 +0 Da0 +1 Da1 
-2 D2 +0 D4 +0 Da0 +3 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D4 D4-14 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
D6^2 - 5/2*D4*D7 + 8/3*D6*D7 - 5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1526, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[0, 2, 5, 6], [3, 4, 5, 6], [0, 1, 2, 7], [2, 3, 4, 7], [0, 1, 2, 6], [0, 1, 6, 7], [0, 3, 5, 6], [2, 4, 5, 7], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [0, 3, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z1*z3, z1*z4, z0*z1*z5, z0*z5*z7, z2*z3*z6, z2*z4*z6, z2*z6*z7, z3*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  -2 Da0 Da0 Da0  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -1, -3, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -2, -6, -8]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +0 Da0 +3 Da1 
-1 D2 -1 D4 +0 Da0 +1 Da1 
-3 D2 -3 D4 -1 Da0 +4 Da1 
-4 D2 -3 D4 +0 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4 -14 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
24/5*D4*D6 + 2*D5*D6 - 56/5*D4*D7 - 10*D5*D7 + 8*D6*D7 - 8*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1526, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [3, 4, 5, 6], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 2, 6], [4, 5, 6, 7], [0, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z3, z0*z4, z1*z4, z2*z4, z0*z5*z7, z0*z1*z5, z2*z3*z6, z2*z6*z7, z3*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  -2 Da0 Da0 Da0  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -8, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +0 Da0 +3 Da1 
-2 D2 +0 D4 +0 Da0 +3 Da1 
-3 D2 -3 D4 -1 Da0 +4 Da1 
-4 D2 -3 D4 +0 Da0 +4 Da1 
-1 D2 +0 D4 +0 Da0 +1 Da1 
-3 D2 +0 D4 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4 -14 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
2*D5*D6 - 4*D4*D7 - 10*D5*D7 + 8*D6*D7 - 8*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1526, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 2, 5, 6], [3, 4, 6, 7], [3, 4, 5, 6], [1, 2, 5, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 2, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [1, 2, 5, 6], [0, 1, 6, 7], [0, 3, 5, 6], [1, 5, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z0*z4, z1*z4, z2*z4, z2*z6*z7, z0*z1*z5, z3*z5*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  -2 Da0 Da0 Da0  +2 Da1 Da1 Da0  +4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[z4], 4], [[2*z4 + z7], a0], [[z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 -1 Da0 +1 Da1 
-2 D2 +0 D4 +0 Da0 +3 Da1 
-2 D2 -3 D4 +0 Da0 +3 Da1 
-3 D2 -3 D4 -1 Da0 +4 Da1 
-3 D2 +0 D4 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 +0 Da0 +1 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D4 +0 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4 -14 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
D6^2 - 5/2*D4*D7 - 4*D5*D7 + 4*D6*D7 - 5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 + 3*Da1
-D2 - D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1527, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 5, 6], [3, 4, 5, 6], [0, 2, 3, 4], [2, 4, 5, 7], [0, 1, 2, 6], [0, 1, 6, 7], [2, 3, 4, 5], [1, 5, 6, 7], [0, 3, 4, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 5, 6], [1, 2, 5, 6], [0, 2, 3, 5], [0, 2, 4, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z3, z1*z4, z3*z7, z0*z1*z5, z0*z5*z7, z2*z6*z7, z0*z4*z5, z2*z3*z6, z2*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -6 Da1 Da0 Da0  -4 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[-2*z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -3, -1, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -2, -8]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 -3 Da0 +6 Da1 
-3 D2 -3 D3 -4 Da0 +7 Da1 
-1 D2 -1 D3 -1 Da0 +2 Da1 
-4 D2 -3 D3 -4 Da0 +8 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -1 Da0 +2 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1 D3 -1 Da0 +2 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D3 -3 Da0 +6 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3 -38 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
-26*D5^2 - 3*D4*D6 + 15*D5*D6 - 4*D5*D7 - 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2*D2 - 3*D3 - 3*Da0 + 6*Da1
-D2 - D3 - Da0 + 2*Da1
-D3 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1527, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[0, 3, 4, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 5, 7], [1, 2, 5, 6], [0, 1, 2, 6], [0, 1, 6, 7], [0, 4, 5, 7], [1, 5, 6, 7], [0, 3, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z7, z1*z4, z2*z4, z2*z7, z0*z4*z5*z6, z0*z5*z6*z7, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 3 elements from [2, 3, 7] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -6 Da1 Da0 Da0  -4 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[-2*z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -1, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 +1 Da1 
-2 D2 +0 D3 -3 Da0 +6 Da1 
+0 D2 -1 D3 -1 Da0 +2 Da1 
-2 D2 -3 D3 -3 Da0 +6 Da1 
+0 D2 +0 D3 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -1 Da0 +2 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1 D3 -1 Da0 +2 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D3 -3 Da0 +6 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D3 D3-38 Da0 Da0 + 50 Da0 Da1

Toric divisors in our base:
[-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
-2/3*D5*D6 + 4/3*D6^2 + 5/3*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2*D2 - 3*D3 - 3*Da0 + 6*Da1
-D2 - D3 - Da0 + 2*Da1
-D3 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1527, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [3, 4, 5, 6], [1, 2, 5, 7], [1, 2, 5, 6], [0, 2, 5, 7], [0, 1, 2, 6], [0, 1, 6, 7], [0, 4, 5, 7], [1, 5, 6, 7], [0, 3, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z4, z2*z3, z2*z4, z3*z7, z0*z1*z5, z2*z6*z7, z0*z4*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -6 Da1 Da0 Da0  -4 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[-2*z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, -6, -4, -6]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 -1 Da0 +1 Da1 
-2 D2 +0 D3 -3 Da0 +6 Da1 
-3 D2 -3 D3 -4 Da0 +7 Da1 
-2 D2 -3 D3 -3 Da0 +6 Da1 
-3 D2 +0 D3 -4 Da0 +7 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -1 Da0 +2 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1 D3 -1 Da0 +2 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D3 -3 Da0 +6 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3 -38 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
-2/3*D5*D6 + 4/3*D6^2 + 5/3*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2*D2 - 3*D3 - 3*Da0 + 6*Da1
-D2 - D3 - Da0 + 2*Da1
-D3 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1527, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 2, 3, -1)
6:  (1, -1, -1, 0)
7:  (-1, 1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +3 D5 -1 D6 = 0 
 +1 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 1, 2, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [2, 4, 5, 7], [0, 2, 4, 7], [0, 1, 2, 6], [0, 2, 4, 5], [0, 3, 5, 6], [0, 4, 6, 7], [0, 3, 4, 6], [4, 5, 6, 7], [0, 1, 6, 7], [1, 5, 6, 7], [1, 2, 5, 6], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z3, z1*z4, z2*z3, z3*z7, z0*z1*z5, z0*z5*z7, z2*z6*z7, z2*z4*z6, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  -8 Da0 Da0 Da0  -6 Da1 Da0 Da0  -4 Da1 Da1 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z6], 2], [[-2*z4 - 2*z5 + z6 - z7], 3], [[z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -8, -6, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 -3 Da0 +6 Da1 
-2 D2 +0 D3 -3 Da0 +6 Da1 
-4 D2 -3 D3 -4 Da0 +8 Da1 
-3 D2 -3 D3 -4 Da0 +7 Da1 
-1 D2 +0 D3 -1 Da0 +2 Da1 
-3 D2 +0 D3 -4 Da0 +7 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -2 D3 -1 Da0 +2 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1 D3 -1 Da0 +2 Da1 :   35, 0, 29, 2
D6 = -2 D2 -3 D3 -3 Da0 +6 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, -1, 0, 0, 0, 1)
(-1, 0, 1, 1, 0, 0, 1, 0)
(3, 1, -3, -2, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3 -38 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
-5/6*D4*D6 - 7/3*D5*D6 + 13/6*D6^2 + 5/2*D5*D7 - 5/12*D6*D7 - 7/4*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2*D2 - 3*D3 - 3*Da0 + 6*Da1
-D2 - D3 - Da0 + 2*Da1
-D3 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1537, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, -1)
5:  (1, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +3 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[2, 4, 5, 7], [0, 2, 4, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 5, 7], [2, 4, 5, 6], [1, 4, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z3*z5, z3*z7, z6*z7, z0*z3, z0*z6, z1*z2*z4*z5, z1*z2*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +144 Da0 Da0 Da0  -72 Da1 Da0 Da0  +36 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5 + 1/2*z6 + 1/2*z7], 3], [[-4*z4 + 2*z6 + z7], a0], [[z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 +1 Da1 
-2/3 D0 -1 D3 +2/3 Da0 +2 Da1 
+0 D0 +0 D3 +1 Da0 +3 Da1 
+0 D0 -2 D3 +1 Da0 +2 Da1 
+0 D0 -2 D3 +1 Da0 +3 Da1 
+0 D0 +0 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 2)
(1, 0, 0, 1, 0, 0, 2, 0)
(0, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D3 D3-7/2 Da0 Da0 + 14 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + Da1, -1/3*D0 - D3 + 1/3*Da0 + Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + Da1, Da1, -2*D3 + Da0 + 2*Da1, -4/3*D0 + 1/3*Da0]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - 1/4*D5*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - D3 + 2/3*Da0 + Da1
-2*D3 + Da0 + 2*Da1
Da1
-1/3*D0 - D3 + 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1537, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 3, -1, -1)
5:  (1, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +3 D4 -1 D5 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [0, 1, 3, 4], [1, 3, 4, 6], [1, 2, 5, 7], [0, 2, 3, 4], [1, 4, 5, 6], [2, 4, 5, 7], [1, 2, 3, 6], [0, 1, 4, 7], [2, 3, 4, 6], [2, 4, 5, 6], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z7, z6*z7, z3*z5, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +144 Da0 Da0 Da0  -72 Da1 Da0 Da0  +36 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5 + 1/2*z6 + 1/2*z7], 3], [[-4*z4 + 2*z6 + z7], a0], [[z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -2, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +1/3 Da0 +1 Da1 
-2/3 D0 -1 D3 +2/3 Da0 +2 Da1 
+0 D0 -2 D3 +1 Da0 +2 Da1 
+0 D0 -2 D3 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D3 +1/3 Da0 +1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 2)
(1, 0, 0, 1, 0, 0, 2, 0)
(0, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3 -7/2 Da0 Da0  + 14 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + Da1, -1/3*D0 - D3 + 1/3*Da0 + Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + Da1, Da1, -2*D3 + Da0 + 2*Da1, -4/3*D0 + 1/3*Da0]

The 2nd Chern class in toric basis:
-4*D4^2 + 5*D5*D6 + 2*D6^2 - 3/4*D5*D7 - 1/8*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - D3 + 2/3*Da0 + Da1
-2*D3 + Da0 + 2*Da1
Da1
-1/3*D0 - D3 + 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1540, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 1, 0]

The triangulation is [[0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 2, 5, 6], [1, 4, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 4, 5], [0, 3, 4, 7], [0, 1, 4, 7]]

The SR-ideal is generated by [z0*z6, z1*z3, z3*z5, z5*z7, z1*z2*z4, z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +99 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 + z6], 0], [[-3/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[-9/2*z4 + 3/2*z5 + 1/2*z6 + 3/2*z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -1, -3, -3]
intersections of D0^2 with Kaehler cone generators:[-12, -3, 0, -9]

The generators of the Kaehler cone are: 
-4/3 D0 -3 D3 -4/3 Da0 +4 Da1 
-1/3 D0 -1 D3 -1/3 Da0 +1 Da1 
+0 D0 -3 D3 -1 Da0 +3 Da1 
-1 D0 -3 D3 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 -1/3 Da0 +1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(2, -1, 0, 1, 0, 0, 2, 0)
(0, -1, 0, 1, 0, 2, 0, 0)
(-6, 5, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 4/3 Da0 Da0 -31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*Da0, -1/3*D0 - D3 - 1/3*Da0 + Da1, D3, -1/3*D0 - D3 - 1/3*Da0 + Da1, -D0 + Da1, -3*D3 - Da0 + 3*Da1, -2*D3 + Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 26/15*D5*D6 + 4/3*D6^2 + 9/5*D4*D7 - 7/5*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 3*D3 - 2/3*Da0 + 3*Da1
-3*D3 - Da0 + 3*Da1
-D0 + Da1
-1/3*D0 - D3 - 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1540, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 1, 0]

The triangulation is [[1, 2, 5, 6], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [2, 3, 4, 7], [1, 2, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 4, 5, 6]]

The SR-ideal is generated by [z1*z3, z3*z5, z5*z7, z0*z6, z0*z7, z0*z3, z1*z2*z4*z5, z1*z2*z4*z6, z2*z4*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +99 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 + z6], 0], [[-3/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[-9/2*z4 + 3/2*z5 + 1/2*z6 + 3/2*z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, 0, -3]
intersections of D0^2 with Kaehler cone generators:[0, 0, -9, -9, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 +0 D3 -1 Da0 +3 Da1 
-1 D0 -3 D3 -1 Da0 +4 Da1 
-1 D0 +0 D3 -1 Da0 +4 Da1 
+0 D0 -3 D3 -1 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 -1/3 Da0 +1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(2, -1, 0, 1, 0, 0, 2, 0)
(0, -1, 0, 1, 0, 2, 0, 0)
(-6, 5, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 4/3 Da0 Da0-31/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*Da0, -1/3*D0 - D3 - 1/3*Da0 + Da1, D3, -1/3*D0 - D3 - 1/3*Da0 + Da1, -D0 + Da1, -3*D3 - Da0 + 3*Da1, -2*D3 + Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 + 7/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 3*D3 - 2/3*Da0 + 3*Da1
-3*D3 - Da0 + 3*Da1
-D0 + Da1
-1/3*D0 - D3 - 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1540, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, 0, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 +1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 1, 0]

The triangulation is [[1, 4, 6, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 4, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 4, 5], [2, 3, 4, 7], [1, 4, 5, 6], [0, 2, 4, 7], [2, 4, 5, 6], [2, 3, 4, 6], [0, 2, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z0*z6, z5*z7, z0*z3, z3*z5, z1*z2*z4, z2*z4*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +99 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-3*z4 + z6], 0], [[-3/2*z4 + 1/2*z5 + 1/2*z6 - 1/2*z7], 3], [[-9/2*z4 + 3/2*z5 + 1/2*z6 + 3/2*z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -3]
intersections of D0^2 with Kaehler cone generators:[0, 0, -9, -3, -9, -12]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 -1 Da0 +3 Da1 
+0 D0 +0 D3 -1 Da0 +3 Da1 
-1 D0 -3 D3 -1 Da0 +4 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +1 Da1 
-1 D0 +0 D3 -1 Da0 +4 Da1 
-4/3 D0 -3 D3 -4/3 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1 Da1 :   35, 0, 29, 2
D4 = -1/3 D0 -1 D3 -1/3 Da0 +1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 0, -1, 0, 0, 0, 2)
(2, -1, 0, 1, 0, 0, 2, 0)
(0, -1, 0, 1, 0, 2, 0, 0)
(-6, 5, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 4/3 Da0 Da0 -31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*Da0, -1/3*D0 - D3 - 1/3*Da0 + Da1, D3, -1/3*D0 - D3 - 1/3*Da0 + Da1, -D0 + Da1, -3*D3 - Da0 + 3*Da1, -2*D3 + Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 - 6*D4*D7 + 13/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 3*D3 - 2/3*Da0 + 3*Da1
-3*D3 - Da0 + 3*Da1
-D0 + Da1
-1/3*D0 - D3 - 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1541, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 4, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z0*z6, z5*z7, z0*z3, z1*z2*z4, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +144 Da0 Da0 Da0  +108 Da1 Da0 Da0  +72 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 - 3*z7], 0], [[-3*z4 + z5 + z6 - 2*z7], 3], [[-2*z6 + 3*z7], a0], [[-3*z4 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -6, -3, -2]
intersections of D0^2 with Kaehler cone generators:[-3, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-1 D0 -6 D3 -5 Da0 +8 Da1 
+0 D0 -3 D3 -2 Da0 +3 Da1 
+0 D0 -2 D3 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 2, -2, 0, 0, 0, 1)
(2, -1, -1, 1, 0, 0, 1, 0)
(1, -1, -1, 1, 0, 1, 0, 0)
(-6, 4, 4, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D5*D6 + 4/3*D6^2 - 2*D4*D7 + 5/3*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - Da0 + 2*Da1
-3*D3 - 2*Da0 + 3*Da1
-D0 - Da0 + 2*Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1541, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [2, 4, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z3*z4, z5*z7, z0*z6, z0*z7, z1*z2*z6, z1*z2*z4*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +144 Da0 Da0 Da0  +108 Da1 Da0 Da0  +72 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 - 3*z7], 0], [[-3*z4 + z5 + z6 - 2*z7], 3], [[-2*z6 + 3*z7], a0], [[-3*z4 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -2, -6, -6]
intersections of D0^2 with Kaehler cone generators:[0, 0, -9, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 -2 Da0 +3 Da1 
+0 D0 -2 D3 -2 Da0 +3 Da1 
-1 D0 -6 D3 -5 Da0 +8 Da1 
+0 D0 -6 D3 -5 Da0 +8 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 2, -2, 0, 0, 0, 1)
(2, -1, -1, 1, 0, 0, 1, 0)
(1, -1, -1, 1, 0, 1, 0, 0)
(-6, 4, 4, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D5*D6 + 4/3*D6^2 + D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - Da0 + 2*Da1
-3*D3 - 2*Da0 + 3*Da1
-D0 - Da0 + 2*Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1541, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 2, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 4, 6, 7], [2, 3, 6, 7], [1, 4, 5, 6], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z5*z7, z0*z6, z0*z3, z3*z4, z0*z7, z1*z2*z4*z5, z1*z2*z4*z6, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +144 Da0 Da0 Da0  +108 Da1 Da0 Da0  +72 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 - 3*z7], 0], [[-3*z4 + z5 + z6 - 2*z7], 3], [[-2*z6 + 3*z7], a0], [[-3*z4 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, 0, -6, 0, 0, -3, -6]
intersections of D0^2 with Kaehler cone generators:[0, 0, -9, -9, 0, -9, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 -2 Da0 +3 Da1 
+0 D0 +0 D3 -2 Da0 +3 Da1 
-1 D0 -6 D3 -5 Da0 +8 Da1 
-1 D0 +0 D3 -3 Da0 +5 Da1 
+0 D0 +0 D3 -1 Da0 +2 Da1 
-1 D0 -3 D3 -3 Da0 +5 Da1 
+0 D0 -6 D3 -5 Da0 +8 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 2, -2, 0, 0, 0, 1)
(2, -1, -1, 1, 0, 0, 1, 0)
(1, -1, -1, 1, 0, 1, 0, 0)
(-6, 4, 4, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 7/2 Da0 Da0-19/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 + 7/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - Da0 + 2*Da1
-3*D3 - 2*Da0 + 3*Da1
-D0 - Da0 + 2*Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1541, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 2, 5], [1, 4, 6, 7], [1, 4, 5, 6], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 1, 4, 5], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 1, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z3*z4, z3*z5, z5*z7, z1*z2*z7, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +144 Da0 Da0 Da0  +108 Da1 Da0 Da0  +72 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 - 3*z7], 0], [[-3*z4 + z5 + z6 - 2*z7], 3], [[-2*z6 + 3*z7], a0], [[-3*z4 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -6, -3, -2]
intersections of D0^2 with Kaehler cone generators:[-3, -9, -9, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-1 D0 -6 D3 -5 Da0 +8 Da1 
-1 D0 -3 D3 -3 Da0 +5 Da1 
-2/3 D0 -2 D3 -5/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 2, -2, 0, 0, 0, 1)
(2, -1, -1, 1, 0, 0, 1, 0)
(1, -1, -1, 1, 0, 1, 0, 0)
(-6, 4, 4, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 - 14*D4*D7 + 7*D6*D7 - 11*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - Da0 + 2*Da1
-3*D3 - 2*Da0 + 3*Da1
-D0 - Da0 + 2*Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1541, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 2, 5, 6], [1, 4, 6, 7], [1, 3, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [0, 2, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z5*z7, z0*z6, z3*z4, z0*z3, z1*z2*z4, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +144 Da0 Da0 Da0  +108 Da1 Da0 Da0  +72 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 - 3*z7], 0], [[-3*z4 + z5 + z6 - 2*z7], 3], [[-2*z6 + 3*z7], a0], [[-3*z4 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-2, 0, -6, 0, 0, -3]
intersections of D0^2 with Kaehler cone generators:[0, 0, -9, -3, -9, -9]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 -2 Da0 +3 Da1 
+0 D0 +0 D3 -2 Da0 +3 Da1 
-1 D0 -6 D3 -5 Da0 +8 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-1 D0 +0 D3 -3 Da0 +5 Da1 
-1 D0 -3 D3 -3 Da0 +5 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 2, -2, 0, 0, 0, 1)
(2, -1, -1, 1, 0, 0, 1, 0)
(1, -1, -1, 1, 0, 1, 0, 0)
(-6, 4, 4, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 - 14*D4*D7 + 7*D6*D7 - 11*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - Da0 + 2*Da1
-3*D3 - 2*Da0 + 3*Da1
-D0 - Da0 + 2*Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1541, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [1, 4, 5, 6], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3], [1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 4, 5], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z3*z4, z5*z7, z0*z3*z5, z1*z2*z7, z1*z2*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +144 Da0 Da0 Da0  +108 Da1 Da0 Da0  +72 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 - 3*z7], 0], [[-3*z4 + z5 + z6 - 2*z7], 3], [[-2*z6 + 3*z7], a0], [[-3*z4 + z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -6, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -9, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
+0 D0 -3 D3 -2 Da0 +3 Da1 
-1 D0 -6 D3 -5 Da0 +8 Da1 
-2/3 D0 -2 D3 -5/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 2, -2, 0, 0, 0, 1)
(2, -1, -1, 1, 0, 0, 1, 0)
(1, -1, -1, 1, 0, 1, 0, 0)
(-6, 4, 4, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D5 - 2*D5^2 - 4/3*D5*D6 + 4/3*D6^2 - 14*D4*D7 + 7*D6*D7 - 11*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - Da0 + 2*Da1
-3*D3 - 2*Da0 + 3*Da1
-D0 - Da0 + 2*Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1548, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 3, 5, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [4, 1, 0, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 1, 6, 7], [1, 5, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 4, 7], [0, 5, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 2, 5], [0, 1, 2, 6], [0, 4, 5, 7], [1, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z7, z4*z6, z2*z7, z2*z4, z0*z1*z5*z6, z1*z2*z5*z6, z0*z1*z5*z7]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[-3*z5 + z6], 4], [[-6*z3 - 6*z5 + z7], a0], [[3*z3 + z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -18, 0, -18]
intersections of D3^2 with Kaehler cone generators:[0, 0, -6, -3, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D4 +1 Da0 +2 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 
-6 D3 -2 D4 +1 Da0 +4 Da1 
-3 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 -2 D4 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2 D3 -1/3 D4 +0 Da0 +1/3 Da1 :   18, 0, 16, 0
D5 = -1 D3 -1/3 D4 +0 Da0 +1/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 0, 1, 0, 1, 0)
(7, 1, -6, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D4 D4-3/2 Da0 Da0-11/3 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - Da0 - 5/3*Da1, -2*D3 - 1/3*D4 + 1/3*Da1, -D3 + Da0 + 2*Da1, D3, D4, -D3 - 1/3*D4 + 1/3*Da1, -3*D3 + Da1, -2*D4 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
2/3*D3*D6 + 4/3*D6^2 + 7/3*D6*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0 + 2*Da1
-3*D3 + Da1
-D3 - 1/3*D4 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1548, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 3, 5, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [4, 1, 0, 3, 2]

The triangulation is [[1, 3, 5, 6], [1, 4, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [0, 5, 6, 7], [1, 2, 3, 6], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 2, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z7, z4*z6, z2*z7, z0*z1*z5, z1*z2*z5*z6]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[-3*z5 + z6], 4], [[-6*z3 - 6*z5 + z7], a0], [[3*z3 + z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-21, -3, 0, 0, -18, -18]
intersections of D3^2 with Kaehler cone generators:[-6, 0, -3, 0, -6, 0]

The generators of the Kaehler cone are: 
-6 D3 -7/3 D4 +0 Da0 +7/3 Da1 
+0 D3 -1/3 D4 +0 Da0 +1/3 Da1 
-3 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 
-6 D3 -2 D4 +1 Da0 +4 Da1 
+0 D3 -2 D4 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2 D3 -1/3 D4 +0 Da0 +1/3 Da1 :   18, 0, 16, 0
D5 = -1 D3 -1/3 D4 +0 Da0 +1/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 0, 1, 0, 1, 0)
(7, 1, -6, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D4 - Da0 - 5/3*Da1, -2*D3 - 1/3*D4 + 1/3*Da1, -D3 + Da0 + 2*Da1, D3, D4, -D3 - 1/3*D4 + 1/3*Da1, -3*D3 + Da1, -2*D4 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-48*D5^2 + 2/3*D3*D6 + 20/3*D6^2 + 7/3*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0 + 2*Da1
-3*D3 + Da1
-D3 - 1/3*D4 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1548, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 3, 5, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [4, 1, 0, 3, 2]

The triangulation is [[0, 2, 5, 6], [2, 3, 5, 6], [1, 2, 3, 4], [0, 5, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 4, 5, 7], [0, 2, 4, 5], [2, 3, 4, 5], [1, 3, 5, 6], [0, 1, 6, 7], [1, 5, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z2*z7, z4*z6, z3*z7, z0*z1*z5, z1*z2*z5]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[-3*z5 + z6], 4], [[-6*z3 - 6*z5 + z7], a0], [[3*z3 + z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -18, -21]
intersections of D3^2 with Kaehler cone generators:[-3, -1, -6, -6]

The generators of the Kaehler cone are: 
-3 D3 +0 D4 +0 Da0 +1 Da1 
-1 D3 -1/3 D4 +0 Da0 +1/3 Da1 
-6 D3 -2 D4 +1 Da0 +4 Da1 
-6 D3 -7/3 D4 +0 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -2 D3 -1/3 D4 +0 Da0 +1/3 Da1 :   18, 0, 16, 0
D5 = -1 D3 -1/3 D4 +0 Da0 +1/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 0, 1, 0, 1, 0)
(7, 1, -6, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D4 - Da0 - 5/3*Da1, -2*D3 - 1/3*D4 + 1/3*Da1, -D3 + Da0 + 2*Da1, D3, D4, -D3 - 1/3*D4 + 1/3*Da1, -3*D3 + Da1, -2*D4 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
2*D3*D5 - 48*D5^2 + 20/3*D6^2 + 7/3*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0 + 2*Da1
-3*D3 + Da1
-D3 - 1/3*D4 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1549, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 3, 5, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [4, 1, 0, 3, 2]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 5, 6, 7], [1, 3, 4, 5], [0, 4, 5, 7], [0, 2, 4, 5], [2, 3, 4, 5], [1, 3, 5, 6], [0, 1, 6, 7], [1, 5, 6, 7], [0, 1, 4, 7], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z2*z7, z3*z7, z4*z6, z0*z3*z5, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D4 D4 D4  +1008 Da0 Da0 Da0  -468 Da1 Da0 Da0  +216 Da1 Da1 Da0  -99 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 6*z5 + 2*z6 + z7], 2], [[-3*z5 + z6], 4], [[6*z3 - 6*z5 + z7], a0], [[-3*z3 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, -18, -3, -21]
intersections of D2^2 with Kaehler cone generators:[-3, -6, -1, -6]

The generators of the Kaehler cone are: 
-3 D2 +0 D4 +3 Da0 +7 Da1 
-6 D2 -2 D4 +7 Da0 +16 Da1 
-1 D2 -1/3 D4 +1 Da0 +7/3 Da1 
-6 D2 -7/3 D4 +7 Da0 +49/3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2 D2 -1/3 D4 +1 Da0 +7/3 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1/3 D4 +1 Da0 +7/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 0, 1, 0, 1, 0)
(7, 1, -6, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -2/3 D4 D4 -11/2 Da0 Da0 -35/3 Da0 Da1 

Toric divisors in our base:
[-2*D2 - 1/3*D4 + Da0 + 7/3*Da1, -1/3*D4 + 1/3*Da1, D2, -D2 + Da0 + 2*Da1, D4, -D2 - 1/3*D4 + Da0 + 7/3*Da1, -3*D2 + 3*Da0 + 7*Da1, -2*D4 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2*D3*D5 - 60*D5^2 + 8*D6^2 + 3*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0 + 2*Da1
-3*D2 + 3*Da0 + 7*Da1
-D2 - 1/3*D4 + Da0 + 7/3*Da1
-D2 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1549, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 3, 5, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [4, 1, 0, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 6, 7], [1, 5, 6, 7], [2, 3, 5, 6], [0, 1, 3, 6], [0, 1, 4, 7], [0, 5, 6, 7], [0, 2, 3, 5], [0, 1, 3, 4], [1, 3, 4, 5], [0, 3, 4, 5], [0, 4, 5, 7], [1, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z3*z7, z4*z6, z2*z4, z2*z7, z0*z1*z5, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D4 D4 D4  +1008 Da0 Da0 Da0  -468 Da1 Da0 Da0  +216 Da1 Da1 Da0  -99 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 6*z5 + 2*z6 + z7], 2], [[-3*z5 + z6], 4], [[6*z3 - 6*z5 + z7], a0], [[-3*z3 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -21, -3, -18, -18]
intersections of D2^2 with Kaehler cone generators:[-3, 0, -6, 0, -6, 0]

The generators of the Kaehler cone are: 
-3 D2 +0 D4 +3 Da0 +7 Da1 
+0 D2 +0 D4 +3 Da0 +7 Da1 
-6 D2 -7/3 D4 +7 Da0 +49/3 Da1 
+0 D2 -1/3 D4 +1 Da0 +7/3 Da1 
-6 D2 -2 D4 +7 Da0 +16 Da1 
+0 D2 -2 D4 +7 Da0 +16 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2 D2 -1/3 D4 +1 Da0 +7/3 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1/3 D4 +1 Da0 +7/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 0, 1, 0, 1, 0)
(7, 1, -6, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -2/3 D4 D4 -11/2 Da0 Da0 -35/3 Da0 Da1 

Toric divisors in our base:
[-2*D2 - 1/3*D4 + Da0 + 7/3*Da1, -1/3*D4 + 1/3*Da1, D2, -D2 + Da0 + 2*Da1, D4, -D2 - 1/3*D4 + Da0 + 7/3*Da1, -3*D2 + 3*Da0 + 7*Da1, -2*D4 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-48*D5^2 - 2/3*D3*D6 + 20/3*D6^2 + 3*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0 + 2*Da1
-3*D2 + 3*Da0 + 7*Da1
-D2 - 1/3*D4 + Da0 + 7/3*Da1
-D2 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1549, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 3, 5, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D4 +3 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [4, 1, 0, 3, 2]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 6, 7], [1, 5, 6, 7], [2, 3, 5, 6], [0, 1, 3, 6], [0, 1, 4, 7], [0, 1, 4, 5], [0, 2, 3, 5], [0, 1, 3, 5], [0, 5, 6, 7], [0, 4, 5, 7], [1, 4, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z3*z4, z3*z7, z4*z6, z2*z4, z2*z7, z0*z1*z5*z6, z0*z3*z5*z6, z0*z1*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D4 D4 D4  +1008 Da0 Da0 Da0  -468 Da1 Da0 Da0  +216 Da1 Da1 Da0  -99 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 6*z5 + 2*z6 + z7], 2], [[-3*z5 + z6], 4], [[6*z3 - 6*z5 + z7], a0], [[-3*z3 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -18, 0, -18]
intersections of D2^2 with Kaehler cone generators:[0, 0, -6, -3, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 +2 Da1 
+0 D2 +0 D4 +3 Da0 +7 Da1 
-6 D2 -2 D4 +7 Da0 +16 Da1 
-3 D2 +0 D4 +3 Da0 +7 Da1 
+0 D2 -2 D4 +7 Da0 +16 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -2 D2 -1/3 D4 +1 Da0 +7/3 Da1 :   18, 0, 16, 0
D5 = -1 D2 -1/3 D4 +1 Da0 +7/3 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 0, 1, 0, 1, 0)
(7, 1, -6, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2-2/3 D4 D4-11/2 Da0 Da0-35/3 Da0 Da1

Toric divisors in our base:
[-2*D2 - 1/3*D4 + Da0 + 7/3*Da1, -1/3*D4 + 1/3*Da1, D2, -D2 + Da0 + 2*Da1, D4, -D2 - 1/3*D4 + Da0 + 7/3*Da1, -3*D2 + 3*Da0 + 7*Da1, -2*D4 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D3*D6 + 4/3*D6^2 + 3*D6*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0 + 2*Da1
-3*D2 + 3*Da0 + 7*Da1
-D2 - 1/3*D4 + Da0 + 7/3*Da1
-D2 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1552, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 1, -1)
5:  (-1, 2, 3, 5)
6:  (1, -1, -1, -1)
7:  (-1, 2, 2, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +2 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +2 D7 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[1, 3, 5, 6], [0, 4, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [0, 3, 5, 7], [1, 2, 3, 5], [0, 5, 6, 7], [0, 1, 3, 6], [0, 2, 3, 5], [3, 5, 6, 7], [1, 2, 5, 6], [0, 1, 2, 6], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z4*z5, z2*z4, z2*z7, z0*z1*z5, z2*z3*z6, z0*z3*z5*z6, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +12 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 - 2*z7], 2], [[z4], 4], [[2*z4 + z7], a0], [[3*z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, -1, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, -2, -4, -4, -2]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 +0 Da1 
-1 D2 -1 D4 -1 Da0 +1 Da1 
-2 D2 -3 D4 -4 Da0 +3 Da1 
-2 D2 +0 D4 -4 Da0 +3 Da1 
-1 D2 +0 D4 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 -2 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D4 -4 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 3, -2, -2, 0, 0, 0, 1)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 3, -3, -2, 0, 1, 0, 0)
(-1, 3, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4 -30 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-12*D5^2 + 8*D5*D6 + 2/3*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 - 4*Da0 + 3*Da1
-D2 - 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1552, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 1, -1)
5:  (-1, 2, 3, 5)
6:  (1, -1, -1, -1)
7:  (-1, 2, 2, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +2 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +2 D7 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 6], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 5, 6, 7], [0, 1, 2, 6], [1, 3, 5, 6], [0, 4, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z2*z3, z2*z4, z2*z7, z4*z5, z0*z3*z5, z0*z3*z7, z1*z4*z6, z1*z6*z7, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +12 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 - 2*z7], 2], [[z4], 4], [[2*z4 + z7], a0], [[3*z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -2, -3, -2]
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, -4, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 -2 Da0 +1 Da1 
+0 D2 -3 D4 -4 Da0 +3 Da1 
-1 D2 -2 D4 -3 Da0 +2 Da1 
-2 D2 -3 D4 -4 Da0 +3 Da1 
+0 D2 -2 D4 -3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 -2 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D4 -4 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 3, -2, -2, 0, 0, 0, 1)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 3, -3, -2, 0, 1, 0, 0)
(-1, 3, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4 -30 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4*D6 - 2*D5*D6 + 2*D6^2 - 14*D5*D7 + 4*D6*D7 - 11*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 - 4*Da0 + 3*Da1
-D2 - 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1552, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 1, -1)
5:  (-1, 2, 3, 5)
6:  (1, -1, -1, -1)
7:  (-1, 2, 2, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +2 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +2 D7 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 4, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 5, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7], [1, 2, 5, 6], [0, 1, 2, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z2*z3, z4*z5, z2*z4, z2*z7, z0*z1*z5*z6, z0*z3*z5*z6, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +12 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 - 2*z7], 2], [[z4], 4], [[2*z4 + z7], a0], [[3*z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 +0 Da1 
-2 D2 +0 D4 -4 Da0 +3 Da1 
-2 D2 -3 D4 -4 Da0 +3 Da1 
+0 D2 -3 D4 -4 Da0 +3 Da1 
+0 D2 +0 D4 -4 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 -2 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D4 -4 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 3, -2, -2, 0, 0, 0, 1)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 3, -3, -2, 0, 1, 0, 0)
(-1, 3, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D4 D4-30 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2*D5*D6 + 2*D6^2 - 2/3*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 - 4*Da0 + 3*Da1
-D2 - 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1552, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, -1)
4:  (-1, 2, 1, -1)
5:  (-1, 2, 3, 5)
6:  (1, -1, -1, -1)
7:  (-1, 2, 2, 2)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 +2 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +2 D7 = 0 
 -1 D0 +2 D2 -1 D3 -1 D4 +5 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [0, 4, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 5, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 5, 6, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z1*z4, z2*z4, z4*z5, z2*z7, z0*z3*z5, z1*z6*z7, z0*z3*z6*z7, z0*z1*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +2 Da1 Da1 Da0  +12 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6 - 2*z7], 2], [[z4], 4], [[2*z4 + z7], a0], [[3*z4 - 2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 -4 Da0 +3 Da1 
+0 D2 -3 D4 -4 Da0 +3 Da1 
+0 D2 +0 D4 -2 Da0 +1 Da1 
+0 D2 +0 D4 -4 Da0 +3 Da1 
-2 D2 +0 D4 -4 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 -2 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D4 -4 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 3, -2, -2, 0, 0, 0, 1)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 3, -3, -2, 0, 1, 0, 0)
(-1, 3, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4 -30 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2*D5*D6 + 2*D6^2 + 4*D5*D7 - 2*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-2*D2 - 3*D4 - 4*Da0 + 3*Da1
-D2 - 2*Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1555, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 3, -1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D1 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 2, 0, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 1, 6, 7], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 6, 7], [0, 1, 5, 7], [0, 5, 6, 7], [0, 1, 3, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z3*z7, z0*z2, z4*z7, z2*z4, z0*z1*z5*z6, z1*z5*z6*z7, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-z4 - 1/2*z5 + 1/2*z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, 0, -4, 0]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -3 D4 +0 Da0 +5 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
-2 D2 -3 D4 -2 Da0 +3 Da1 
+0 D2 -3 D4 -2 Da0 +3 Da1 
-2 D2 +0 D4 -2 Da0 +3 Da1 
+0 D2 +0 D4 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -2 D4 -1 Da0 +1 Da1 :   28, 0, 24, 1
D6 = -2 D2 -3 D4 -2 Da0 +3 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(0, 3, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D4 D4 + 4 Da0 Da0-30 Da0 Da1

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-14/15*D5*D6 + 26/15*D6^2 - 16/15*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da1
-2*D2 - 3*D4 - 2*Da0 + 3*Da1
-D2 - 2*D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1555, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 3, -1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D1 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 2, 0, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 6, 7], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 6, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 3, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 5, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z7, z0*z2, z4*z7, z2*z4, z1*z4*z6, z0*z3*z5, z0*z1*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-z4 - 1/2*z5 + 1/2*z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D4^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +0 Da0 +1 Da1 
+0 D2 -3 D4 +0 Da0 +5 Da1 
-2 D2 -3 D4 -2 Da0 +3 Da1 
+0 D2 -3 D4 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -2 D4 -1 Da0 +1 Da1 :   28, 0, 24, 1
D6 = -2 D2 -3 D4 -2 Da0 +3 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(0, 3, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-29/16*D5^2 + D5*D6 + 5/4*D6^2 - 19/16*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da1
-2*D2 - 3*D4 - 2*Da0 + 3*Da1
-D2 - 2*D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1555, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 3, -1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D1 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 2, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 3, 4, 5], [1, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [0, 5, 6, 7], [2, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z2, z1*z4, z4*z7, z2*z4, z0*z1*z5, z1*z5*z7, z3*z6*z7, z2*z3*z6, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-z4 - 1/2*z5 + 1/2*z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-4, -2, -2, -4, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -1, 0, -3, 0]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 -2 Da0 +3 Da1 
-1 D2 +0 D4 -1 Da0 +1 Da1 
-1 D2 -1 D4 -1 Da0 +1 Da1 
-2 D2 +0 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-2 D2 +0 D4 -3 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -2 D4 -1 Da0 +1 Da1 :   28, 0, 24, 1
D6 = -2 D2 -3 D4 -2 Da0 +3 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(0, 3, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
52/15*D4*D6 + 17/5*D5*D6 - 46/5*D5*D7 + 23/5*D6*D7 - 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da1
-2*D2 - 3*D4 - 2*Da0 + 3*Da1
-D2 - 2*D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1555, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 3, -1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +3 D4 +4 D5 -1 D6 = 0 
 +1 D1 +1 D3 -1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [1, 2, 0, 4]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 1, 6, 7], [0, 3, 4, 5], [1, 3, 5, 6], [0, 1, 3, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [0, 5, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7], [3, 4, 5, 6], [2, 5, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z2, z2*z3, z1*z4, z2*z4, z4*z7, z3*z6*z7, z0*z1*z5, z0*z3*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-z4 - 1/2*z5 + 1/2*z7], a0], [[-z4 - 2*z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, -1, -3, 0]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 -2 Da0 +3 Da1 
-2 D2 +0 D4 -2 Da0 +3 Da1 
+0 D2 +0 D4 -1 Da0 +1 Da1 
+0 D2 -3 D4 -2 Da0 +3 Da1 
+0 D2 +0 D4 -2 Da0 +3 Da1 
+0 D2 -1 D4 -1 Da0 +1 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-2 D2 +0 D4 -3 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D4 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -2 D4 -1 Da0 +1 Da1 :   28, 0, 24, 1
D6 = -2 D2 -3 D4 -2 Da0 +3 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(0, 3, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-14/15*D5*D6 + 26/15*D6^2 - 8/15*D5*D7 + 4/15*D6*D7 - 16/15*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + Da1
-2*D2 - 3*D4 - 2*Da0 + 3*Da1
-D2 - 2*D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [1, 2, 3, 5], [0, 1, 2, 7], [1, 3, 5, 7], [0, 2, 3, 7], [1, 2, 5, 7], [3, 4, 5, 6], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z2*z4, z0*z5, z0*z6, z1*z6, z2*z3*z5*z7, z3*z5*z6*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -12, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +5/3 Da0 +5/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +5 Da0 +5 Da1 
+0 D0 -2 D4 +5 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 62/3 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
54/5*D4*D7 + 12*D5*D7 + 64/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 7], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z6, z2*z3*z5, z3*z5*z6, z0*z4*z7, z1*z4*z7, z2*z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -2, -8]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +8/3 Da0 +5/3 Da1 
-1/3 D0 -1 D4 +2/3 Da0 +2/3 Da1 
-1/3 D0 -4 D4 +8/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-14*D4^2 + 20*D5^2 + 34*D6^2 + 20*D4*D7 + 14*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 1, 3, 7], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z0*z6, z1*z6, z3*z5*z6, z2*z4*z7, z0*z5*z7, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -6, -6, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -3, -6, -6]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +2 Da0 +0 Da1 
+0 D0 -2 D4 +5 Da0 +0 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +8/3 Da0 +5/3 Da1 
-2/3 D0 -3 D4 +10/3 Da0 +4/3 Da1 
-2/3 D0 -2 D4 +7/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 4/9*D6^2 + 14/3*D4*D7 + 24*D5*D7 + 44/9*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 5, 6], [3, 4, 5, 7], [2, 3, 6, 7], [0, 1, 2, 5], [0, 1, 2, 7], [1, 3, 5, 7], [0, 2, 3, 7], [1, 2, 5, 7], [3, 4, 5, 6], [0, 2, 3, 5], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z1*z4, z1*z6, z2*z4, z0*z5*z7, z1*z2*z3, z3*z5*z6*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -6, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +5/3 Da0 +5/3 Da1 
+0 D0 -2 D4 +5 Da0 +0 Da1 
-2/3 D0 -2 D4 +7/3 Da0 +4/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +4/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 24/5*D4*D7 + 24*D5*D7 + 24/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [4, 5, 6, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [2, 3, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z6, z2*z3*z5, z3*z5*z6, z1*z4*z7, z2*z4*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -8, -6, -12, -18]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +8/3 Da0 +5/3 Da1 
-1/3 D0 -4 D4 +8/3 Da0 +8/3 Da1 
+0 D0 -3 D4 +2 Da0 +2 Da1 
+0 D0 -6 D4 +5 Da0 +5 Da1 
+0 D0 -9 D4 +8 Da0 +5 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-15/8*D5^2 - 59/24*D6^2 + 19/2*D4*D7 + 105/8*D5*D7 + 301/24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 5, 7], [1, 2, 3, 5], [0, 1, 2, 7], [1, 3, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z1*z4, z0*z5, z0*z6, z1*z6, z3*z5*z6, z2*z4*z7, z2*z3*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -12, -4, -2, -18]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +8/3 Da0 +5/3 Da1 
+0 D0 -6 D4 +5 Da0 +5 Da1 
+0 D0 -2 D4 +5 Da0 +0 Da1 
+0 D0 -1 D4 +2 Da0 +0 Da1 
+0 D0 -9 D4 +8 Da0 +5 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-8/3*D6^2 + 10*D4*D7 + 12*D5*D7 + 40/3*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 3, 5], [2, 5, 6, 7], [0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z4, z2*z4, z1*z6, z2*z3*z5, z3*z5*z6, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +2/3 Da0 +2/3 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 
-2/3 D0 -2 D4 +7/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 6*D5*D6 + 2*D6^2 + 6*D4*D7 + 24*D5*D7 + 2*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [0, 1, 3, 7], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [4, 5, 6, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z4, z0*z6, z1*z6, z2*z3*z5, z3*z5*z6, z0*z4*z7, z2*z4*z7, z0*z5*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -6, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +2/3 Da0 +2/3 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 -2 D4 +7/3 Da0 +4/3 Da1 
-1/3 D0 -3 D4 +8/3 Da0 +5/3 Da1 
-2/3 D0 -3 D4 +10/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-4*D4*D5 - 20*D5^2 - 8/3*D6^2 + 6*D4*D7 + 24*D5*D7 + 16/3*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1557, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 7], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 3, 5], [2, 5, 6, 7], [0, 3, 5, 6], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z2*z4, z1*z6, z2*z3*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z3*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -9, -6, -3, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +2/3 Da0 +2/3 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 
-2/3 D0 -2 D4 +7/3 Da0 +4/3 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +4/3 Da1 
-1/3 D0 +0 D4 +5/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - D6^2 + 9/2*D4*D7 + 24*D5*D7 + 5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 1, 3, 7], [0, 1, 2, 7], [0, 1, 3, 5], [0, 1, 2, 6], [0, 3, 4, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 3, 5, 7], [3, 4, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z4, z2*z5, z3*z5*z6, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -2, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 -2 D4 +4/3 Da0 +7/3 Da1 
-1/3 D0 -1 D4 +2/3 Da0 +2/3 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D4*D6 + 2*D5*D6 - 20*D6^2 + 6*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 7], [2, 3, 6, 7], [3, 4, 6, 7], [3, 4, 5, 7], [0, 1, 2, 6], [3, 4, 5, 6]]

The SR-ideal is generated by [z1*z4, z0*z5, z2*z5, z0*z4, z2*z4, z1*z2*z3, z0*z6*z7, z1*z3*z6*z7, z3*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, -6, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 -2 D4 +4/3 Da0 +7/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-2/3 D0 +0 D4 +4/3 Da0 +7/3 Da1 
-1/3 D0 +0 D4 +5/3 Da0 +5/3 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D6^2 + 24/5*D4*D7 + 24/5*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[1, 3, 5, 6], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 4, 5, 7], [3, 4, 5, 6], [0, 1, 2, 3], [1, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z0*z5, z2*z5, z0*z6, z0*z4, z2*z4, z1*z3*z6*z7, z3*z5*z6*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +5/3 Da0 +5/3 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 
+0 D0 -6 D4 +5 Da0 +5 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 10/3 Da0 Da0 + 31/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
54/5*D4*D7 + 64/5*D5*D7 + 12*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 7], [3, 4, 5, 6], [0, 1, 2, 7], [0, 1, 3, 5], [0, 1, 2, 6], [0, 3, 5, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 6, 7], [1, 3, 5, 7], [3, 4, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z1*z4, z2*z4, z2*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z3*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -9, -3, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 -2 D4 +4/3 Da0 +7/3 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 
-1/3 D0 +0 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +2/3 Da0 +2/3 Da1 
-2/3 D0 +0 D4 +4/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
2*D5*D6 - 20*D6^2 + 5*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 7], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 3, 4, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 4, 6, 7]]

The SR-ideal is generated by [z2*z4, z0*z5, z2*z5, z3*z5*z6, z0*z4*z7, z1*z4*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -4, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -6, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +2/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +5/3 Da0 +8/3 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 -2 D4 +4/3 Da0 +7/3 Da1 
-2/3 D0 -3 D4 +4/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 8*D5*D6 - 20*D6^2 + 6*D4*D7 + 8*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [0, 1, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [0, 1, 2, 3], [1, 5, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 2, 6, 7], [2, 3, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z5, z0*z6, z3*z5*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -8, -4, -18, -6, -12]
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +2 Da0 +2 Da1 
-1/3 D0 -4 D4 +8/3 Da0 +8/3 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
+0 D0 -9 D4 +5 Da0 +8 Da1 
-1/3 D0 -3 D4 +5/3 Da0 +8/3 Da1 
+0 D0 -6 D4 +5 Da0 +5 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-59/8*D5*D6 - 15/8*D6^2 + 19/2*D4*D7 + 15*D5*D7 + 105/8*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 7], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 3, 4, 6], [4, 5, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 6, 7], [1, 3, 5, 7], [3, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z2*z5, z3*z5*z6, z1*z4*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -4, -4, -6, -6]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -6, -6, -3]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +5 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-2/3 D0 -2 D4 +4/3 Da0 +7/3 Da1 
-2/3 D0 -3 D4 +4/3 Da0 +10/3 Da1 
-1/3 D0 -3 D4 +5/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-4/3*D5*D6 - 20*D6^2 + 14/3*D4*D7 + 16/3*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [1, 2, 6, 7], [1, 3, 4, 5], [0, 1, 2, 3], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z2*z5, z0*z6, z3*z5*z6, z1*z4*z7, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, -4, -6, -18, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
+0 D0 -6 D4 +5 Da0 +5 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 
-1/3 D0 -3 D4 +5/3 Da0 +8/3 Da1 
+0 D0 -9 D4 +5 Da0 +8 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18/5*D4*D7 + 16/5*D5*D7 + 132/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1558, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 2, 3, 1, 0]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [0, 1, 3, 7], [2, 3, 4, 6], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [1, 5, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4]]

The SR-ideal is generated by [z0*z5, z2*z5, z0*z6, z3*z5*z6, z0*z4*z7, z1*z4*z7, z2*z4*z7, z1*z2*z3, z1*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -6, -8]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +2/3 Da0 +2/3 Da1 
-1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +5/3 Da0 +8/3 Da1 
-1/3 D0 -4 D4 +8/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   16, 0, 14, 0
D7 = -1/3 D0 -2 D4 +5/3 Da0 +5/3 Da1 :   173, 0, 133, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(4, -1, -1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-14*D4^2 + 102*D5*D6 + 20*D6^2 + 20*D4*D7 - 20*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1566, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [2, 4, 5, 6], [2, 3, 5, 7], [4, 5, 6, 7], [3, 4, 6, 7], [2, 3, 5, 6], [0, 3, 4, 7], [3, 5, 6, 7], [0, 2, 3, 4], [0, 1, 4, 7], [0, 1, 2, 4], [2, 4, 5, 7], [0, 2, 3, 7], [2, 3, 4, 6], [1, 2, 4, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z3, z1*z5, z1*z6, z2*z6*z7, z3*z4*z5, z0*z2*z4*z7, z2*z3*z4*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -6, 0, -4, -6]
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D1 -2 D6 +3 Da0 +0 Da1 
-3 D1 -3 D6 +3 Da0 +1 Da1 
+0 D1 +0 D6 +0 Da0 +1 Da1 
+0 D1 -2 D6 +3 Da0 +0 Da1 
+0 D1 -3 D6 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-4/3*D6^2 - 2/3*D4*D7 + 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1566, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [2, 4, 5, 7], [0, 1, 2, 6], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [2, 4, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 1, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z3, z1*z5, z0*z2*z4, z0*z6*z7, z1*z6*z7, z2*z6*z7, z2*z3*z4, z3*z4*z5]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -6]
intersections of D1^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 -1 D6 +1 Da0 +0 Da1 
-3 D1 -4 D6 +4 Da0 +0 Da1 
-3 D1 -2 D6 +3 Da0 +0 Da1 
-3 D1 -3 D6 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
2/3*D4*D6 - 2/3*D5*D6 - 16/9*D6^2 - 2/3*D4*D7 + 2/3*D5*D7 + 2/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1566, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 3, 6], [2, 3, 5, 6], [2, 4, 5, 7], [2, 4, 5, 6], [4, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [1, 2, 4, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z3, z1*z5, z1*z6, z0*z6*z7, z2*z6*z7, z2*z3*z4, z3*z4*z5, z0*z2*z4*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -6, -4, -6, -4]
intersections of D1^2 with Kaehler cone generators:[0, -3, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 -1 D6 +1 Da0 +0 Da1 
-3 D1 -4 D6 +4 Da0 +0 Da1 
+0 D1 -3 D6 +3 Da0 +1 Da1 
-3 D1 -2 D6 +3 Da0 +0 Da1 
-3 D1 -3 D6 +3 Da0 +1 Da1 
+0 D1 -2 D6 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-2/3*D5*D6 - 2*D6^2 - 2/3*D4*D7 + 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1566, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 2, 3, 4], [0, 1, 4, 7], [0, 1, 2, 4], [2, 4, 5, 7], [3, 4, 5, 6], [3, 5, 6, 7], [4, 5, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z0*z6, z1*z3, z1*z5, z1*z6, z2*z6, z0*z2*z4*z7, z2*z3*z4*z7, z3*z4*z5*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D1 -2 D6 +3 Da0 +0 Da1 
-1 D1 +0 D6 +1 Da0 +0 Da1 
+0 D1 +0 D6 +0 Da0 +1 Da1 
+0 D1 -2 D6 +3 Da0 +0 Da1 
+0 D1 +0 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 4 D6 D6 + 12 Da0 Da0 + 2 Da0 Da1

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D7 + 2/3*D5*D7 + 10/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1567, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 5, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 2, 7], [0, 1, 4, 5], [0, 1, 2, 5], [3, 5, 6, 7], [0, 2, 5, 7], [1, 4, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z2*z4, z1*z6, z2*z6, z0*z6*z7, z3*z4*z5, z0*z4*z5*z7, z0*z1*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 +0 D6 +1 Da0 -1 Da1 
-3 D2 -3 D6 +4 Da0 -1 Da1 
+0 D2 -3 D6 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-4/3*D6^2 - 2/3*D4*D7 - 4/3*D5*D7 - 2/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1567, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z2*z4, z2*z6, z0*z4*z5, z0*z6*z7, z1*z6*z7, z3*z4*z5, z0*z1*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -4, -6, -6]
intersections of D2^2 with Kaehler cone generators:[0, -3, -3, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D2 -1 D6 +1 Da0 +0 Da1 
-3 D2 -4 D6 +4 Da0 +0 Da1 
-3 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -3 D6 +4 Da0 -1 Da1 
-3 D2 -3 D6 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
2/3*D4*D6 - 10/9*D6^2 - 2/3*D4*D7 - 4/3*D5*D7 - 8/9*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1567, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [1, 2, 5, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 1, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [3, 5, 6, 7], [0, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z6, z1*z3, z1*z6, z2*z3, z2*z4, z2*z6, z0*z1*z5*z7, z0*z4*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[0, -4, -4, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, -3, 0, 0, -1]

The generators of the Kaehler cone are: 
+0 D2 +0 D6 +1 Da0 -1 Da1 
-3 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 +0 D6 +1 Da0 +0 Da1 
-1 D2 +0 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 4 D6 D6 + 14 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D7 - 4/3*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1567, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 2, 5, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [1, 2, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z2*z4, z1*z3, z0*z1*z5, z0*z4*z5, z0*z6*z7, z2*z6*z7, z1*z6*z7, z3*z4*z5]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D2 -1 D6 +1 Da0 +0 Da1 
-3 D2 -4 D6 +4 Da0 +0 Da1 
-3 D2 -2 D6 +3 Da0 +0 Da1 
-3 D2 -3 D6 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 4/3*D5*D6 - 2/3*D6^2 - 2/3*D4*D7 - 4/3*D5*D7 - 4/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1568, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 7], [1, 2, 4, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 2, 3, 4], [2, 3, 4, 5], [1, 3, 4, 7], [2, 4, 5, 7], [3, 4, 5, 6], [3, 5, 6, 7], [4, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z6, z2*z6, z1*z2*z3*z7, z2*z3*z4*z7, z3*z4*z5*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  -2 Da0 Da0 Da0  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-4, 0, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D0 -2 D6 +6 Da0 +3 Da1 
-1 D0 +0 D6 +2 Da0 +1 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
+0 D0 +0 D6 +2 Da0 +1 Da1 
+0 D0 -2 D6 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 4 D6 D6 + 38 Da0 Da0 + 26 Da0 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
2/3*D4*D7 + 4/3*D5*D7 + 20/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1568, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [2, 4, 5, 7], [2, 4, 5, 6], [4, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [0, 1, 2, 6], [1, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z0*z6*z7, z1*z2*z3, z1*z6*z7, z2*z3*z4, z2*z6*z7, z3*z4*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  -2 Da0 Da0 Da0  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -6]
intersections of D0^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D0 -1 D6 +2 Da0 +1 Da1 
-3 D0 -4 D6 +8 Da0 +4 Da1 
-3 D0 -2 D6 +6 Da0 +3 Da1 
-3 D0 -3 D6 +7 Da0 +4 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0  + 4 D6 D6  + 38 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2/3*D4*D6 - 4/3*D5*D6 - 26/9*D6^2 + 2/3*D4*D7 + 4/3*D5*D7 + 16/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1568, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [4, 5, 6, 7], [2, 4, 5, 7], [2, 4, 5, 6], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z6*z7, z2*z3*z4, z2*z6*z7, z3*z4*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  -2 Da0 Da0 Da0  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -4, -8, -6, -6, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-3 D0 -2 D6 +6 Da0 +3 Da1 
+0 D0 -2 D6 +6 Da0 +3 Da1 
-3 D0 -4 D6 +8 Da0 +4 Da1 
-3 D0 -3 D6 +7 Da0 +4 Da1 
+0 D0 -3 D6 +7 Da0 +4 Da1 
+0 D0 -1 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0  + 4 D6 D6  + 38 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2/3*D5*D6 - 2*D6^2 + 2/3*D4*D7 + 4/3*D5*D7 + 14/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1568, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 7], [1, 2, 4, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 4], [4, 5, 6, 7], [3, 5, 6, 7], [1, 3, 4, 7], [2, 4, 5, 7], [0, 2, 3, 7], [2, 3, 4, 6], [2, 4, 5, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z6, z2*z6*z7, z3*z4*z5, z1*z2*z3*z7, z2*z3*z4*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  -2 Da0 Da0 Da0  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -6, -4, 0, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D0 -2 D6 +6 Da0 +3 Da1 
-3 D0 -3 D6 +7 Da0 +4 Da1 
+0 D0 -2 D6 +6 Da0 +3 Da1 
+0 D0 +0 D6 +1 Da0 +1 Da1 
+0 D0 -3 D6 +7 Da0 +4 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0  + 4 D6 D6  + 38 Da0 Da0  + 26 Da0 Da1 

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-4/3*D6^2 + 2/3*D4*D7 + 4/3*D5*D7 + 14/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1569, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [1, 3, 4, 6], [2, 3, 5, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z6*z7, z2*z6*z7, z3*z4*z5]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -6, -4]
intersections of D0^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D0 -1 D6 +2 Da0 +1 Da1 
-3 D0 -4 D6 +8 Da0 +4 Da1 
-3 D0 -3 D6 +7 Da0 +3 Da1 
-3 D0 -2 D6 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0  + 4 D6 D6  + 50 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-4/3*D4*D6 - 2/3*D5*D6 - 26/9*D6^2 + 4/3*D4*D7 + 2/3*D5*D7 + 16/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1569, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [1, 2, 3, 5], [0, 1, 2, 7], [3, 5, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z6, z2*z6, z2*z4, z0*z4, z1*z6*z7, z3*z4*z5, z1*z3*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -6, 0, -4, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D0 -2 D6 +6 Da0 +3 Da1 
-3 D0 -3 D6 +7 Da0 +3 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 -2 D6 +6 Da0 +3 Da1 
+0 D0 -3 D6 +7 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0  + 4 D6 D6  + 50 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-4/3*D6^2 + 4/3*D4*D7 + 2/3*D5*D7 + 14/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1569, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 3, 5], [0, 1, 2, 7], [1, 3, 4, 5], [1, 2, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z6, z2*z4, z2*z6, z1*z2*z3*z7, z1*z3*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -1, 0, 0, 0]

The generators of the Kaehler cone are: 
-3 D0 -2 D6 +6 Da0 +3 Da1 
-1 D0 +0 D6 +2 Da0 +1 Da1 
+0 D0 +0 D6 +1 Da0 +0 Da1 
+0 D0 -2 D6 +6 Da0 +3 Da1 
+0 D0 +0 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0 + 4 D6 D6 + 50 Da0 Da1 + 12 Da1 Da1

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
4/3*D4*D7 + 2/3*D5*D7 + 20/9*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1569, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 3], [2, 3, 5, 7], [4, 5, 6, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [3, 5, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z5, z1*z6*z7, z2*z6*z7, z3*z4*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 7]
Out of the 2 elements from [0, 6] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +2 D6 D6 D6  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 4/3*z6 - 1/3*z7], 0], [[z6], 6], [[z4 + z6], a0], [[-z4 + z5], a1]]

The divisors D6 and D0 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -4, -6, -6]
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1 D6 +2 Da0 +1 Da1 
-3 D0 -4 D6 +8 Da0 +4 Da1 
-3 D0 -2 D6 +6 Da0 +3 Da1 
+0 D0 -2 D6 +6 Da0 +3 Da1 
+0 D0 -3 D6 +7 Da0 +3 Da1 
-3 D0 -3 D6 +7 Da0 +3 Da1 

Irred. toric divisors meeting both D6 and D0 are [3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -2 D0 -1 D6 +2 Da0 +1 Da1 :   18, 0, 16, 0
D7 = -3 D0 -2 D6 +6 Da0 +3 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0  + 4 D6 D6  + 50 Da0 Da1  + 12 Da1 Da1 

Toric divisors in our base:
[D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
2/3*D5*D6 - 10/9*D6^2 + 4/3*D4*D7 + 2/3*D5*D7 + 4/3*D6*D7 + 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 2*Da0 + Da1
D6
-D6 + Da0 + Da1
-D6 + Da0

A basis for the lattice of integral cycles orthogonal to D0 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1570, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [1, 3, 4, 7], [0, 1, 2, 7], [1, 4, 5, 6], [0, 2, 5, 7], [1, 3, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 5, 6], [0, 3, 5, 7], [3, 5, 6, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z3, z2*z6, z2*z4, z0*z6*z7, z1*z3*z5, z1*z6*z7, z3*z4*z5, z0*z1*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -4, -8, -6, -2, -6]
intersections of D2^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-3 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -2 D6 +3 Da0 +0 Da1 
-3 D2 -4 D6 +4 Da0 +0 Da1 
-3 D2 -3 D6 +3 Da0 +1 Da1 
+0 D2 -1 D6 +1 Da0 +0 Da1 
+0 D2 -3 D6 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D6 - 2*D6^2 + 2/3*D4*D7 - 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1570, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 2, 5, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 2, 5, 7], [0, 3, 5, 7], [0, 1, 2, 5], [1, 3, 4, 7], [0, 1, 2, 7], [1, 4, 5, 6], [3, 5, 6, 7], [4, 5, 6, 7], [1, 4, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z2*z3, z0*z6, z2*z6, z0*z4, z2*z4, z1*z6*z7, z3*z4*z5, z1*z3*z5*z7, z0*z1*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 +0 D6 +0 Da0 +1 Da1 
-3 D2 -3 D6 +3 Da0 +1 Da1 
+0 D2 -3 D6 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-4/3*D6^2 + 2/3*D4*D7 - 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1570, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [1, 3, 4, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 2, 5, 7], [1, 3, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 5, 6], [0, 3, 5, 7], [1, 2, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z3, z2*z4, z0*z1*z5, z0*z6*z7, z1*z3*z5, z1*z6*z7, z2*z6*z7, z3*z4*z5]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -4, -6, -8]
intersections of D2^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D2 -1 D6 +1 Da0 +0 Da1 
-3 D2 -2 D6 +3 Da0 +0 Da1 
-3 D2 -3 D6 +3 Da0 +1 Da1 
-3 D2 -4 D6 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D6 + 2/3*D5*D6 - 16/9*D6^2 + 2/3*D4*D7 - 2/3*D5*D7 + 2/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1570, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [3, 4, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [0, 3, 5, 7], [0, 1, 2, 5], [1, 3, 4, 7], [0, 1, 2, 7], [1, 3, 4, 5], [0, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z1*z6, z2*z3, z2*z4, z2*z6, z0*z1*z5*z7, z1*z3*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [2, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 7]
Out of the 2 elements from [2, 6] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 1/3*z6 + 1/3*z7], 2], [[z6], 6], [[-z5 + 1/3*z6 + 2/3*z7], a0], [[z4 + z6], a1]]

The divisors D6 and D2 are small:
intersections of D6^2 with Kaehler cone generators:[0, 0, -4, -4, 0]
intersections of D2^2 with Kaehler cone generators:[0, -1, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D6 +0 Da0 +1 Da1 
-1 D2 +0 D6 +1 Da0 +0 Da1 
-3 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 -2 D6 +3 Da0 +0 Da1 
+0 D2 +0 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D2 are [5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -2 D2 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D2 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 + 4 D6 D6 + 12 Da0 Da0 + 2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
2/3*D4*D7 - 2/3*D5*D7 + 10/9*D6*D7 + 14/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da0
D6
-2*D2 - D6 + Da0
-D6 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1571, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [1, 2, 4, 6], [2, 4, 5, 7], [0, 1, 2, 6], [0, 2, 5, 7], [1, 2, 4, 7], [0, 3, 5, 6], [0, 2, 5, 6], [0, 3, 4, 6], [2, 4, 5, 6], [0, 1, 4, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z3, z1*z5, z2*z3, z0*z2*z4, z0*z6*z7, z1*z6*z7, z2*z6*z7, z0*z4*z5, z3*z4*z5]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -6]
intersections of D1^2 with Kaehler cone generators:[-1, -3, -3, -3]

The generators of the Kaehler cone are: 
-1 D1 -1 D6 +1 Da0 +0 Da1 
-3 D1 -4 D6 +4 Da0 +0 Da1 
-3 D1 -2 D6 +3 Da0 +0 Da1 
-3 D1 -3 D6 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
4/3*D4*D6 + 2/3*D5*D6 - 2/3*D6^2 - 4/3*D4*D7 - 2/3*D5*D7 - 4/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1571, triangulation 2

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 5], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [2, 4, 5, 7], [3, 4, 5, 6], [3, 5, 6, 7], [0, 2, 5, 7], [1, 2, 4, 7]]

The SR-ideal is generated by [z0*z6, z1*z3, z1*z5, z1*z6, z2*z3, z2*z6, z0*z2*z4*z7, z0*z4*z5*z7, z3*z4*z5*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[0, -4, -4, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -3, 0, -1]

The generators of the Kaehler cone are: 
+0 D1 +0 D6 +1 Da0 -1 Da1 
+0 D1 -2 D6 +3 Da0 +0 Da1 
-3 D1 -2 D6 +3 Da0 +0 Da1 
+0 D1 +0 D6 +1 Da0 +0 Da1 
-1 D1 +0 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 4 D6 D6 + 14 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-4/3*D4*D7 - 2/3*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1571, triangulation 3

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 2, 4], [1, 2, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 4, 5, 6], [2, 4, 5, 7], [3, 5, 6, 7], [4, 5, 6, 7], [0, 2, 4, 5], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z5, z1*z6, z2*z3, z2*z6, z0*z6*z7, z3*z4*z5, z0*z2*z4*z7, z0*z4*z5*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D1 -2 D6 +3 Da0 +0 Da1 
+0 D1 -2 D6 +3 Da0 +0 Da1 
+0 D1 +0 D6 +1 Da0 -1 Da1 
-3 D1 -3 D6 +4 Da0 -1 Da1 
+0 D1 -3 D6 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
-4/3*D6^2 - 4/3*D4*D7 - 2/3*D5*D7 - 2/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1571, triangulation 4

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, 2, -1, -1)
4:  (-1, 2, -1, 0)
5:  (-1, 2, 0, -1)
6:  (-1, 4, -2, -2)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +2 D5 +4 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 -1 D3 -1 D4 -2 D6 = 0 
 +1 D0 +2 D1 +1 D2 -1 D3 -1 D5 -2 D6 = 0 

The irreducible and rigid divisors are [6, 2, 5, 3, 4, 1, 0]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 6], [0, 1, 2, 7], [2, 4, 5, 6], [0, 2, 5, 7], [1, 2, 4, 7], [0, 3, 5, 6], [2, 4, 5, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 2, 4, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z2*z3, z1*z5, z1*z6, z1*z3, z0*z4*z5, z0*z6*z7, z2*z6*z7, z3*z4*z5, z0*z2*z4*z7]



The two divisors chosen are [1, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 5, 7]
Out of the 2 elements from [1, 6] , 2 are independent

The intersection form in our basis is  +1 D1 D1 D1  +2 D6 D6 D6  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 1/3*z6 + 1/3*z7], 1], [[z6], 6], [[-z4 + 1/3*z6 + 2/3*z7], a0], [[z5 + z6], a1]]

The divisors D6 and D1 are small:
intersections of D6^2 with Kaehler cone generators:[-2, -8, -4, -6, -6, -4]
intersections of D1^2 with Kaehler cone generators:[0, -3, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -1 D6 +1 Da0 +0 Da1 
-3 D1 -4 D6 +4 Da0 +0 Da1 
-3 D1 -2 D6 +3 Da0 +0 Da1 
-3 D1 -3 D6 +4 Da0 -1 Da1 
+0 D1 -3 D6 +4 Da0 -1 Da1 
+0 D1 -2 D6 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D6 and D1 are [4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D4 = -2 D1 -1 D6 +1 Da0 +0 Da1 :   18, 0, 16, 0
D7 = -3 D1 -2 D6 +3 Da0 +0 Da1 :   175, 0, 135, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 2, 0, 0, 0, 3)
(4, -1, -1, -5, 0, 0, 3, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0]

The 2nd Chern class in toric basis:
2/3*D5*D6 - 10/9*D6^2 - 4/3*D4*D7 - 2/3*D5*D7 - 8/9*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 + Da0
D6
-D6 + Da1
-2*D1 - D6 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1578, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, 0, 0, -1)
6:  (0, 0, 0, 1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [0, 1, 3, 4], [1, 2, 4, 6], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 2, 3], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [1, 2, 3, 6], [2, 4, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z1*z5, z5*z6, z0*z7, z1*z7, z0*z6, z2*z3*z4*z7, z1*z2*z3*z4, z2*z3*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +24 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - z5 + z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, 0]
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +1 Da0 +0 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D5 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 0, 0, 0, 0, 1, 0)
(-1, 1, 0, 0, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5 + 7/2 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 + 2/3*D6^2 + 14/3*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1578, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (0, -1, -1, -1)
5:  (0, 0, 0, -1)
6:  (0, 0, 0, 1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 5, 1, 6]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [1, 2, 4, 6], [0, 3, 4, 5], [2, 3, 6, 7], [1, 3, 4, 6], [0, 1, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [0, 2, 3, 5], [1, 2, 3, 6], [3, 4, 6, 7], [2, 4, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z5, z5*z6, z0*z7, z1*z7, z0*z6, z2*z3*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 7]
Out of the 3 elements from [0, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +24 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -15 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 - z5 + z6 + z7], 0], [[z5], 5], [[2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D5 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D5^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
+0 D0 -2 D5 +1 Da0 +0 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D5 are [2, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(1, -1, 0, 0, 0, 0, 1, 0)
(-1, 1, 0, 0, 0, 1, 0, 0)
(-3, 1, 1, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 7/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0]

The 2nd Chern class in toric basis:
-6*D4^2 + 2*D5^2 + 2/3*D6^2 + 17/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D5 + Da0
Da1
D5
-1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [1, 3, 4, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z0*z5, z2*z5, z4*z5, z2*z4, z0*z3*z6, z1*z4*z7, z1*z3*z6*z7, z0*z1*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, -1, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -2, -4, -2, -6, -6]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +5 Da0 -10 Da1 
-1 D4 -1 D5 +2 Da0 -4 Da1 
-2 D4 +0 D5 +5 Da0 -10 Da1 
-1 D4 +0 D5 +2 Da0 -4 Da1 
-3 D4 +0 D5 +2 Da0 -2 Da1 
-3 D4 -3 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   14, 0, 12, 0
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   28, 0, 24, 1
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [1, 3, 4, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z0*z5, z2*z5, z4*z5, z2*z4, z0*z3*z6, z1*z4*z7, z1*z3*z6*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-z5 - 2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, -1, 0, 0, 0, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +5 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 -3 D5 +5 Da0 -2 Da1 
+0 D2 -1 D5 +2 Da0 -1 Da1 
+0 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 +0 D5 +2 Da0 -1 Da1 
-2 D2 +0 D5 +6 Da0 -3 Da1 
-2 D2 -3 D5 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1 D2 -2 D5 +2 Da0 -1 Da1 :   28, 0, 24, 1
D7 = -2 D2 -3 D5 +5 Da0 -2 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D5 + 5*Da0 - 2*Da1
-D2 - 2*D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [1, 3, 4, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z0*z5, z2*z5, z4*z5, z2*z4, z0*z3*z6, z1*z4*z7, z1*z3*z6*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -2, -4, -2, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -8 Da1 
-2 D2 -2 D4 +5 Da0 -5 Da1 
+0 D2 -2 D4 +5 Da0 -8 Da1 
+0 D2 -1 D4 +2 Da0 -3 Da1 
+0 D2 -2 D4 +5 Da0 -5 Da1 
+0 D2 -1 D4 +2 Da0 -2 Da1 
-2 D2 -3 D4 +6 Da0 -6 Da1 
-2 D2 -3 D4 +6 Da0 -9 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -4 Da1 :   28, 0, 24, 1
D7 = -2 D2 -2 D4 +5 Da0 -8 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 8*Da1
-D2 - D4 + 2*Da0 - 4*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z4*z5, z2*z4, z0*z5*z7, z1*z3*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-1, -3, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
+0 D4 -1 D5 +1 Da0 -2 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +5 Da0 -10 Da1 
+0 D4 -3 D5 +5 Da0 -10 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   14, 0, 12, 0
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   28, 0, 24, 1
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-29/16*D6^2 - 19/8*D5*D7 - 63/32*D6*D7 + 39/16*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z4*z5, z2*z4, z0*z5*z7, z1*z3*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-z5 - 2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-1, -3, -3, -3, -3]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D5 +1 Da0 +0 Da1 
-2 D2 -3 D5 +5 Da0 +0 Da1 
-2 D2 -3 D5 +5 Da0 -2 Da1 
+0 D2 -3 D5 +5 Da0 -2 Da1 
+0 D2 -3 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1 D2 -2 D5 +2 Da0 -1 Da1 :   28, 0, 24, 1
D7 = -2 D2 -3 D5 +5 Da0 -2 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 - 19/8*D5*D7 - 63/32*D6*D7 + 39/16*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D5 + 5*Da0 - 2*Da1
-D2 - 2*D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z4*z5, z2*z4, z0*z5*z7, z1*z3*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4, 0]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 -2 Da1 
-2 D2 +0 D4 +5 Da0 -8 Da1 
-2 D2 -2 D4 +5 Da0 -8 Da1 
+0 D2 -2 D4 +5 Da0 -8 Da1 
+0 D2 +0 D4 +5 Da0 -8 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -4 Da1 :   28, 0, 24, 1
D7 = -2 D2 -2 D4 +5 Da0 -8 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 - 19/8*D5*D7 - 63/32*D6*D7 + 39/16*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 8*Da1
-D2 - D4 + 2*Da0 - 4*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z1*z4, z2*z4, z4*z5, z2*z5, z0*z3*z6*z7, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, -3, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +5 Da0 -10 Da1 
-2 D4 +0 D5 +5 Da0 -10 Da1 
+0 D4 +0 D5 +1 Da0 -2 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +5 Da0 -10 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   14, 0, 12, 0
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   28, 0, 24, 1
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 + 10 D5 D5 + 14/5 Da0 Da0-18/5 Da0 Da1

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-32/15*D5*D7 - 18/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z1*z4, z2*z4, z4*z5, z2*z5, z0*z3*z6*z7, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-z5 - 2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, -3, 0, 0, 0, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +5 Da0 +0 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 -3 D5 +5 Da0 -2 Da1 
+0 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 +0 D5 +1 Da0 +0 Da1 
-2 D2 +0 D5 +5 Da0 +0 Da1 
+0 D2 -3 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1 D2 -2 D5 +2 Da0 -1 Da1 :   28, 0, 24, 1
D7 = -2 D2 -3 D5 +5 Da0 -2 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D5 D5 + 34 Da0 Da0 + 4 Da1 Da1

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-32/15*D5*D7 - 18/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D5 + 5*Da0 - 2*Da1
-D2 - 2*D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z1*z4, z2*z4, z4*z5, z2*z5, z0*z3*z6*z7, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, -4, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -8 Da1 
-2 D2 +0 D4 +5 Da0 -8 Da1 
-2 D2 -2 D4 +5 Da0 -5 Da1 
+0 D2 -2 D4 +5 Da0 -8 Da1 
+0 D2 -2 D4 +5 Da0 -5 Da1 
+0 D2 +0 D4 +1 Da0 -1 Da1 
-2 D2 +0 D4 +5 Da0 -5 Da1 
+0 D2 +0 D4 +5 Da0 -8 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -4 Da1 :   28, 0, 24, 1
D7 = -2 D2 -2 D4 +5 Da0 -8 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 34 Da0 Da0-24 Da0 Da1

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-32/15*D5*D7 - 18/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 8*Da1
-D2 - D4 + 2*Da0 - 4*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -1, -3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -1 D5 +0 Da0 +1 Da1 
-2 D4 -3 D5 +0 Da0 +3 Da1 
-2 D4 +0 D5 +0 Da0 +3 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   14, 0, 12, 0
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   28, 0, 24, 1
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-z5 - 2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -1, -3, 0, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -6, -6, -2, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +5 Da0 +0 Da1 
-1 D2 -1 D5 +2 Da0 +0 Da1 
-3 D2 -3 D5 +6 Da0 -2 Da1 
-3 D2 +0 D5 +6 Da0 -2 Da1 
-1 D2 +0 D5 +2 Da0 +0 Da1 
-2 D2 +0 D5 +5 Da0 +0 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1 D2 -2 D5 +2 Da0 -1 Da1 :   28, 0, 24, 1
D7 = -2 D2 -3 D5 +5 Da0 -2 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D5 + 5*Da0 - 2*Da1
-D2 - 2*D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, -4, 0, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -6, -6, -2, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -8 Da1 
-2 D2 +0 D4 +5 Da0 -8 Da1 
-1 D2 +0 D4 +2 Da0 -3 Da1 
-3 D2 -2 D4 +6 Da0 -9 Da1 
-3 D2 -2 D4 +6 Da0 -6 Da1 
-1 D2 +0 D4 +2 Da0 -2 Da1 
-2 D2 +0 D4 +5 Da0 -5 Da1 
-2 D2 -2 D4 +5 Da0 -5 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -4 Da1 :   28, 0, 24, 1
D7 = -2 D2 -2 D4 +5 Da0 -8 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 8*Da1
-D2 - D4 + 2*Da0 - 4*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -1]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -6, -6, -2, -2]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-3 D4 +0 D5 +2 Da0 -2 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 
-1 D4 -1 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   14, 0, 12, 0
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   28, 0, 24, 1
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 - 8/3*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-z5 - 2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -1]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -4, -2, -2]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +5 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +6 Da0 -3 Da1 
-2 D2 +0 D5 +6 Da0 -3 Da1 
-1 D2 +0 D5 +2 Da0 -1 Da1 
-1 D2 -1 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1 D2 -2 D5 +2 Da0 -1 Da1 :   28, 0, 24, 1
D7 = -2 D2 -3 D5 +5 Da0 -2 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 - 8/3*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D5 + 5*Da0 - 2*Da1
-D2 - 2*D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -6, -6, -2, -2]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -4, -2, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -8 Da1 
-2 D2 -2 D4 +5 Da0 -5 Da1 
-2 D2 -3 D4 +6 Da0 -9 Da1 
-2 D2 -3 D4 +6 Da0 -6 Da1 
-1 D2 -1 D4 +2 Da0 -2 Da1 
-1 D2 -1 D4 +2 Da0 -3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -4 Da1 :   28, 0, 24, 1
D7 = -2 D2 -2 D4 +5 Da0 -8 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 - 8/3*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 8*Da1
-D2 - D4 + 2*Da0 - 4*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -1, -3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -2, -4, -4, -4, -2]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-1 D4 -1 D5 +0 Da0 +1 Da1 
-2 D4 -3 D5 +0 Da0 +3 Da1 
-2 D4 +0 D5 +0 Da0 +3 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   14, 0, 12, 0
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   28, 0, 24, 1
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D4*D6 - 24*D6^2 + 2*D4*D7 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-z5 - 2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -1, -3, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -2, -6, -6, -4, -2]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +5 Da0 -2 Da1 
-1 D2 -1 D5 +2 Da0 -1 Da1 
-3 D2 -3 D5 +6 Da0 -2 Da1 
-3 D2 +0 D5 +6 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
-1 D2 +0 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1 D2 -2 D5 +2 Da0 -1 Da1 :   28, 0, 24, 1
D7 = -2 D2 -3 D5 +5 Da0 -2 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 24*D6^2 + 2*D4*D7 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 3*D5 + 5*Da0 - 2*Da1
-D2 - 2*D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1588, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, -3)
6:  (-1, 2, 2, -2)
7:  (1, -1, -1, 1)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 -1 D1 -1 D3 -3 D5 -2 D6 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +1 Da1 Da0 Da0  +1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 4*z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -4, -4, -4, -2]
intersections of D2^2 with Kaehler cone generators:[-4, -2, -6, -6, -4, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -8 Da1 
-1 D2 -1 D4 +2 Da0 -3 Da1 
-3 D2 -2 D4 +6 Da0 -9 Da1 
-3 D2 -2 D4 +6 Da0 -6 Da1 
-2 D2 -2 D4 +5 Da0 -5 Da1 
-1 D2 -1 D4 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -4 Da1 :   28, 0, 24, 1
D7 = -2 D2 -2 D4 +5 Da0 -8 Da1 :   174, 0, 134, 19

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(3, 2, -4, -2, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 24*D6^2 + 2*D4*D7 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 8*Da1
-D2 - D4 + 2*Da0 - 4*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1592, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [2, 4, 5, 7], [0, 1, 4, 5], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z6, z4*z6, z0*z7, z1*z2*z5, z1*z4*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -99 Da0 Da0 Da0  +117 Da1 Da0 Da0  -135 Da1 Da1 Da0  +153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z7], 0], [[-z4 - 3*z5 + z6 + z7], 3], [[-3*z4 + z7], a0], [[3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -9, -12, -9]
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +4 Da0 +3 Da1 
+0 D0 +0 D3 +4 Da0 +3 Da1 
-1/3 D0 +0 D3 +4/3 Da0 +1 Da1 
-1 D0 +0 D3 +5 Da0 +4 Da1 
-4/3 D0 -3 D3 +16/3 Da0 +4 Da1 
-1 D0 -3 D3 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +4/3 Da0 +1 Da1 :   18, 0, 16, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 35/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 4/3*Da0 + Da1, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -D0 + Da0 + Da1, -3*D3 + 4*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-18*D5^2 + 4/3*D6^2 - 2/3*D4*D7 + 3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 4*Da0 + 3*Da1
-D0 + Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1592, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [2, 4, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z6, z4*z6, z0*z7, z1*z4*z5, z1*z2*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -99 Da0 Da0 Da0  +117 Da1 Da0 Da0  -135 Da1 Da1 Da0  +153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z7], 0], [[-z4 - 3*z5 + z6 + z7], 3], [[-3*z4 + z7], a0], [[3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -12, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -1, -3, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +4 Da0 +3 Da1 
-1/3 D0 -1 D3 +4/3 Da0 +1 Da1 
-4/3 D0 -3 D3 +16/3 Da0 +4 Da1 
-1 D0 -3 D3 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +4/3 Da0 +1 Da1 :   18, 0, 16, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 35/3 Da0 Da0  + 31/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 4/3*Da0 + Da1, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -D0 + Da0 + Da1, -3*D3 + 4*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 24*D5^2 + 2*D6^2 + 3*D6*D7 + 4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 4*Da0 + 3*Da1
-D0 + Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1592, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 5, 6], [0, 1, 2, 5], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [2, 5, 6, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z6, z0*z4, z4*z6, z0*z7, z1*z4*z5*z7, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -99 Da0 Da0 Da0  +117 Da1 Da0 Da0  -135 Da1 Da1 Da0  +153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z7], 0], [[-z4 - 3*z5 + z6 + z7], 3], [[-3*z4 + z7], a0], [[3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -9, 0, -9]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +4 Da0 +3 Da1 
+0 D0 +0 D3 +4 Da0 +3 Da1 
-1 D0 -3 D3 +5 Da0 +4 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
-1 D0 +0 D3 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2 D3 +4/3 Da0 +1 Da1 :   18, 0, 16, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 35/3 Da0 Da0 + 31/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2*D3 + 4/3*Da0 + Da1, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -D0 + Da0 + Da1, -3*D3 + 4*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-2/3*D6^2 - 2/3*D4*D7 + 3*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 4*Da0 + 3*Da1
-D0 + Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1593, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 5, 6, 7], [0, 2, 3, 5], [2, 3, 4, 5], [1, 2, 6, 7], [2, 4, 5, 7], [1, 3, 5, 7], [2, 3, 4, 7], [1, 2, 3, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z6, z0*z4, z1*z4, z4*z6, z0*z7, z1*z2*z5, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -9, -9, -12]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +0 Da1 
-1 D0 +0 D4 +2 Da0 +1 Da1 
-1 D0 -3 D4 +2 Da0 +1 Da1 
-4/3 D0 -3 D4 +4/3 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -2 D4 +1/3 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - 2*D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-18*D5^2 + 4/3*D6^2 + 2/3*D4*D7 + 7/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1593, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [1, 2, 3, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z1*z4, z4*z6, z0*z7, z2*z3*z5, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -12, -3, -9]
intersections of D4^2 with Kaehler cone generators:[-3, -3, -1, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
-4/3 D0 -3 D4 +4/3 Da0 +0 Da1 
-1/3 D0 -1 D4 +1/3 Da0 +0 Da1 
-1 D0 -3 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -2 D4 +1/3 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - 2*D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
2*D4*D5 - 18*D5^2 + 4/3*D6^2 + 7/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1593, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 82)
The Euler characteristic is -156
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 4, 2, 1, 3]

The triangulation is [[3, 4, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 5], [1, 2, 3, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z4, z1*z4, z4*z6, z0*z7, z2*z3*z5*z7, z1*z2*z5*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z5 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -9, -9]
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
-1 D0 +0 D4 +2 Da0 +1 Da1 
-1 D0 -3 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -2 D4 +1/3 Da0 +0 Da1 :   18, 0, 16, 0
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   35, 0, 29, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 11/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - 2*D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-2/3*D6^2 + 2/3*D4*D7 + 7/3*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1609, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (0, -1, 0, 1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 84)
The Euler characteristic is -160
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 +1 D6 = 0 

The irreducible and rigid divisors are [6, 3, 1, 0]

The triangulation is [[0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 4, 5], [2, 3, 4, 7], [1, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [1, 4, 6, 7], [4, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z3*z5, z3*z6, z1*z2*z4, z2*z4*z6, z1*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + z7], 0], [[-2*z4 + z5 + z6], 3], [[-2*z4 + z5 + 2*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-6, -3, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 +1/3 Da0 +1 Da1 
-1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 
+0 D0 -1/2 D3 +1/2 Da0 +1/2 Da1 
+0 D0 -1/2 D3 +1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D3 +1/6 Da0 -1/2 Da1 :   14, 0, 12, 0
D2 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3  + 5/9 Da0 Da0  + 23/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 - 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 - 1/2*D5^2 - 1/6*D6^2 + 2*D5*D7 + 10/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/2*Da0 + 1/2*Da1
Da1
-2/3*D0 + 1/3*Da0
-1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1609, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (0, -1, 0, 1)
7:  (1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 84)
The Euler characteristic is -160
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 +1 D6 = 0 

The irreducible and rigid divisors are [6, 3, 1, 0]

The triangulation is [[2, 4, 5, 7], [4, 5, 6, 7], [1, 2, 3, 4], [1, 2, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [2, 3, 4, 7], [1, 4, 5, 6], [1, 2, 3, 7], [2, 5, 6, 7], [0, 2, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z0*z7, z0*z6, z3*z6, z0*z3, z2*z4*z6, z1*z5*z7, z1*z2*z4*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +72 Da0 Da0 Da0  +36 Da1 Da0 Da0  -4 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + z7], 0], [[-2*z4 + z5 + z6], 3], [[-2*z4 + z5 + 2*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +1/2 Da0 +1/2 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +1 Da1 
+0 D0 +0 D3 +1 Da0 +3 Da1 
+0 D0 -1/2 D3 +1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D3 +1/6 Da0 -1/2 Da1 :   14, 0, 12, 0
D2 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/2 D3 +1/6 Da0 +1/2 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3  + 5/9 Da0 Da0  + 23/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 - 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-3/2*D5^2 - 1/2*D6^2 + 8*D5*D7 + 4*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/2*Da0 + 1/2*Da1
Da1
-2/3*D0 + 1/3*Da0
-1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[0, 2, 3, 6], [0, 1, 2, 6], [2, 3, 5, 7], [3, 4, 5, 6], [2, 3, 4, 5], [2, 3, 4, 6], [1, 2, 6, 7], [0, 1, 3, 6], [1, 3, 6, 7], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z1*z4, z1*z5, z4*z7, z1*z2*z3*z6, z2*z3*z5*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -2, 0, -6]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +8/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
+0 D0 -3 D4 +2 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 2 Da0 Da0 + 20 Da0 Da1

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 + 37/2*D6*D7 - 12*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [3, 4, 5, 6], [0, 1, 2, 3], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 2, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z0*z7, z2*z3*z5, z2*z3*z7, z4*z6*z7, z1*z4*z6, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -6]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +0 Da0 +1 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
+0 D0 -3 D4 +2 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
4*D4*D6 + 18*D5*D6 - 6*D6^2 + 25/2*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 3, 4], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 6, 7], [0, 2, 5, 7], [0, 1, 2, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z5, z4*z7, z0*z6*z7, z1*z2*z3, z2*z3*z7, z0*z4*z6, z0*z5*z6, z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -6, -4, -4, -6]
intersections of D0^2 with Kaehler cone generators:[-6, -15, -12, -3, -9, -6]

The generators of the Kaehler cone are: 
-2/3 D0 -1 D4 +2/3 Da0 +4/3 Da1 
-5/3 D0 -2 D4 +5/3 Da0 +10/3 Da1 
-4/3 D0 -3 D4 +4/3 Da0 +11/3 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
-2/3 D0 -3 D4 +5/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
-24*D5^2 + 2*D4*D6 + 28*D5*D6 - 6*D6^2 - 36*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 2, 6], [3, 4, 5, 6], [2, 3, 4, 6], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 7], [1, 3, 6, 7], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z0*z5, z1*z5, z0*z7, z2*z3*z5, z4*z6*z7, z1*z2*z3*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -2, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
+0 D0 -3 D4 +2 Da0 +4 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 - 16*D5*D7 + 49/2*D6*D7 - 20*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 3, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 6], [1, 3, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z1*z5, z4*z7, z0*z6*z7, z1*z2*z3, z2*z3*z5*z6, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, 0, -2]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -9, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +8/3 Da1 
-1 D0 +0 D4 +1 Da0 +3 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 - 4*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [1, 2, 6, 7], [2, 3, 4, 6], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 7], [1, 3, 6, 7], [0, 3, 4, 7], [2, 4, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [0, 2, 4, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z1*z5, z0*z6*z7, z1*z2*z3, z2*z3*z7, z0*z4*z6, z2*z3*z5, z4*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -4, -6]
intersections of D0^2 with Kaehler cone generators:[0, -6, -3, -9, -12]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +0 Da0 +1 Da1 
-2/3 D0 -3 D4 +5/3 Da0 +10/3 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
-4/3 D0 -3 D4 +4/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
2*D4*D6 + 16*D5*D6 - 6*D6^2 - D4*D7 - 12*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 6], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 3, 6, 7], [0, 2, 5, 7], [0, 1, 2, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 3, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z1*z5, z4*z7, z0*z6*z7, z1*z2*z3, z2*z3*z7, z0*z5*z6, z2*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-15, -3, -3, -9, -3, -9]

The generators of the Kaehler cone are: 
-5/3 D0 -2 D4 +5/3 Da0 +10/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +8/3 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-1 D0 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
22/5*D4*D6 + 92/5*D5*D6 - 6*D6^2 - 108/5*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 7], [0, 1, 3, 6], [2, 4, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 7], [1, 3, 6, 7], [0, 1, 2, 6], [0, 2, 3, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z1*z5, z0*z6*z7, z1*z2*z3, z2*z3*z5, z4*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -4, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -9, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
14*D5*D6 - 6*D6^2 + 3*D4*D7 - 4*D5*D7 + 20*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1655, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 +2 D5 -1 D6 +2 D7 = 0 

The irreducible and rigid divisors are [4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [3, 4, 5, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 2, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z5, z0*z7, z2*z3*z5, z2*z3*z7, z4*z6*z7, z0*z4*z6, z1*z2*z3, z1*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  -16 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 8*z5 - 3*z6 + 4*z7], 0], [[z4], 4], [[z7], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -6, -4]
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +0 Da0 +1 Da1 
-1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 
-2/3 D0 -3 D4 +5/3 Da0 +10/3 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   25, 0, 21, 1
D6 = -1/3 D0 -2 D4 +4/3 Da0 +8/3 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(4, -3, -1, -1, 0, 0, 0, 1)
(-3, 2, 1, 1, 0, 0, 1, 0)
(8, -5, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 

Toric divisors in our base:
[D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D4^2 + 10*D4*D6 + 26*D5*D6 - 6*D6^2 + 1/2*D6*D7 + 12*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1657, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -2 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 2, 5, 7], [0, 4, 5, 7], [1, 3, 4, 6], [2, 5, 6, 7], [0, 3, 4, 6], [0, 1, 6, 7], [1, 5, 6, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 4, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z2*z3, z3*z5, z2*z4, z0*z1*z4, z0*z1*z5, z3*z6*z7, z4*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3/2*z4 - 5/2*z5 + z6 + 1/2*z7], a0], [[-3*z4 - 4*z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -3, -4, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 -2 Da0 +4 Da1 
+0 D2 -3 D3 -2 Da0 +4 Da1 
-2 D2 -4 D3 -3 Da0 +5 Da1 
+0 D2 +0 D3 -1 Da0 +1 Da1 
+0 D2 -4 D3 -3 Da0 +5 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D3 -2 Da0 +4 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, -1, 0, 0, 0, 0, 2)
(-1, 0, 1, 1, 0, 0, 1, 0)
(6, 1, -5, -4, 0, 2, 0, 0)
(4, 1, -3, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0]

The 2nd Chern class in toric basis:
19/18*D5*D6 + 10/9*D6^2 - 4*D4*D7 - 64/9*D5*D7 + 32/9*D6*D7 - 23/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + Da1
-2*D2 - 3*D3 - 2*Da0 + 4*Da1
-D2 - Da0 + Da1
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1657, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -2 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 4]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 5], [0, 2, 5, 7], [1, 5, 6, 7], [0, 3, 4, 5], [0, 1, 3, 6], [0, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [1, 3, 4, 5], [0, 1, 6, 7], [2, 5, 6, 7], [0, 1, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z7, z2*z4, z4*z7, z1*z2, z0*z1*z4, z3*z5*z6, z0*z1*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3/2*z4 - 5/2*z5 + z6 + 1/2*z7], a0], [[-3*z4 - 4*z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -1, -5, -3, -5, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
+0 D2 -3 D3 +0 Da0 +4 Da1 
+0 D2 -1 D3 +0 Da0 +1 Da1 
+0 D2 -5 D3 -2 Da0 +5 Da1 
-2 D2 -3 D3 -2 Da0 +4 Da1 
-2 D2 -5 D3 -2 Da0 +5 Da1 
+0 D2 -3 D3 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D3 -2 Da0 +4 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, -1, 0, 0, 0, 0, 2)
(-1, 0, 1, 1, 0, 0, 1, 0)
(6, 1, -5, -4, 0, 2, 0, 0)
(4, 1, -3, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0]

The 2nd Chern class in toric basis:
-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 - 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + Da1
-2*D2 - 3*D3 - 2*Da0 + 4*Da1
-D2 - Da0 + Da1
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1657, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -2 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 4, 5, 6], [0, 2, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [1, 3, 4, 6], [0, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 4, 5, 6], [0, 2, 3, 5]]

The SR-ideal is generated by [z1*z2, z4*z7, z2*z4, z0*z1*z4, z0*z1*z5, z0*z5*z7, z3*z6*z7, z2*z3*z6, z3*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3/2*z4 - 5/2*z5 + z6 + 1/2*z7], a0], [[-3*z4 - 4*z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-5, -3, -2, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -5 D3 -2 Da0 +5 Da1 
-2 D2 -3 D3 -2 Da0 +4 Da1 
-1 D2 -2 D3 -1 Da0 +2 Da1 
-2 D2 -4 D3 -3 Da0 +5 Da1 
-2 D2 -6 D3 -3 Da0 +6 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D3 -2 Da0 +4 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, -1, 0, 0, 0, 0, 2)
(-1, 0, 1, 1, 0, 0, 1, 0)
(6, 1, -5, -4, 0, 2, 0, 0)
(4, 1, -3, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0]

The 2nd Chern class in toric basis:
-26/9*D5^2 + 5/3*D4*D6 + 41/9*D5*D6 - 62/9*D5*D7 + 31/9*D6*D7 - 20/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + Da1
-2*D2 - 3*D3 - 2*Da0 + 4*Da1
-D2 - Da0 + Da1
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1657, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -2 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 4]

The triangulation is [[0, 3, 4, 6], [0, 4, 5, 6], [0, 2, 5, 7], [1, 5, 6, 7], [0, 1, 3, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 4, 5], [0, 1, 3, 4], [0, 1, 6, 7], [2, 5, 6, 7], [0, 1, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z3*z7, z2*z4, z4*z7, z1*z2, z0*z1*z4*z6, z0*z1*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3/2*z4 - 5/2*z5 + z6 + 1/2*z7], a0], [[-3*z4 - 4*z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, -3, -3, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 +0 Da0 +1 Da1 
+0 D2 -3 D3 +0 Da0 +4 Da1 
-1 D2 +0 D3 -1 Da0 +2 Da1 
-2 D2 -3 D3 -2 Da0 +4 Da1 
+0 D2 -3 D3 -2 Da0 +4 Da1 
+0 D2 +0 D3 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D3 -2 Da0 +4 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, -1, 0, 0, 0, 0, 2)
(-1, 0, 1, 1, 0, 0, 1, 0)
(6, 1, -5, -4, 0, 2, 0, 0)
(4, 1, -3, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 10 D3 D3 + 4 Da0 Da0 + 22 Da1 Da1

Toric divisors in our base:
[-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0]

The 2nd Chern class in toric basis:
19/18*D5*D6 + 10/9*D6^2 - 23/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + Da1
-2*D2 - 3*D3 - 2*Da0 + 4*Da1
-D2 - Da0 + Da1
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1657, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -2 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 4]

The triangulation is [[0, 3, 4, 6], [0, 4, 5, 6], [0, 1, 6, 7], [1, 5, 6, 7], [0, 1, 3, 6], [0, 1, 4, 7], [0, 2, 6, 7], [0, 1, 3, 4], [1, 4, 5, 6], [0, 2, 5, 7], [0, 4, 5, 7], [1, 4, 5, 7], [1, 3, 4, 6], [2, 5, 6, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z3*z7, z2*z4, z1*z2, z4*z6*z7, z0*z1*z5, z0*z1*z4*z6, z0*z5*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3/2*z4 - 5/2*z5 + z6 + 1/2*z7], a0], [[-3*z4 - 4*z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, 0, -3]
intersections of D2^2 with Kaehler cone generators:[-2, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 +0 D3 -1 Da0 +2 Da1 
-2 D2 -3 D3 -2 Da0 +4 Da1 
+0 D2 +0 D3 -1 Da0 +1 Da1 
+0 D2 +0 D3 -1 Da0 +2 Da1 
+0 D2 -3 D3 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D3 -2 Da0 +4 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, -1, 0, 0, 0, 0, 2)
(-1, 0, 1, 1, 0, 0, 1, 0)
(6, 1, -5, -4, 0, 2, 0, 0)
(4, 1, -3, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0]

The 2nd Chern class in toric basis:
19/18*D5*D6 + 10/9*D6^2 - 28/9*D5*D7 + 14/9*D6*D7 - 23/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + Da1
-2*D2 - 3*D3 - 2*Da0 + 4*Da1
-D2 - Da0 + Da1
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1657, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, 1)
1:  (-1, 0, -1, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, -1, 1)
4:  (-1, 2, 2, -1)
5:  (-1, 2, 4, -2)
6:  (1, -1, -1, 0)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +2 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +2 D4 +4 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D3 -1 D4 -2 D5 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 3, 6], [1, 4, 5, 6], [0, 2, 6, 7], [1, 3, 4, 5], [0, 1, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [0, 3, 4, 6], [0, 2, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 3, 5, 7], [0, 4, 5, 6]]

The SR-ideal is generated by [z1*z2, z2*z3, z4*z7, z2*z4, z0*z1*z4, z0*z1*z5, z3*z6*z7, z3*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +1 D3 D3 D3  +2 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[-2*z4 - 2*z5 + z6], 3], [[-3/2*z4 - 5/2*z5 + z6 + 1/2*z7], a0], [[-3*z4 - 4*z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -4, -5, -2, -3, -5, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D3 -2 Da0 +4 Da1 
-2 D2 -4 D3 -3 Da0 +5 Da1 
-2 D2 -5 D3 -2 Da0 +5 Da1 
+0 D2 -2 D3 -1 Da0 +2 Da1 
+0 D2 -3 D3 -2 Da0 +4 Da1 
+0 D2 -5 D3 -2 Da0 +5 Da1 
+0 D2 -4 D3 -3 Da0 +5 Da1 
-2 D2 -6 D3 -3 Da0 +6 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D3 -1 Da0 +1 Da1 :   15, 0, 13, 0
D6 = -2 D2 -3 D3 -2 Da0 +4 Da1 :   183, 0, 141, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, -1, 0, 0, 0, 0, 2)
(-1, 0, 1, 1, 0, 0, 1, 0)
(6, 1, -5, -4, 0, 2, 0, 0)
(4, 1, -3, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0]

The 2nd Chern class in toric basis:
-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 - 4/3*D5*D7 + 2/3*D6*D7 - 10/9*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D3 + Da1
-2*D2 - 3*D3 - 2*Da0 + 4*Da1
-D2 - Da0 + Da1
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1663, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, -1)
6:  (0, -1, -1, 0)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [6, 0, 4, 1]

The triangulation is [[0, 1, 3, 5], [0, 2, 3, 5], [0, 2, 3, 4], [0, 1, 2, 5], [2, 3, 4, 7], [1, 3, 6, 7], [2, 5, 6, 7], [1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z4*z5, z4*z6, z1*z2*z3, z1*z5*z7, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +48 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  -3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, 0, -4, -4]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 0, 1, 1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 54/25 Da0 Da0  + 12/25 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 6*D5^2 + 5/3*D6^2 + 2*D5*D7 - 1/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1663, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, -1)
6:  (0, -1, -1, 0)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [6, 0, 4, 1]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 3, 4], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [0, 1, 2, 5], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 3, 6, 7]]

The SR-ideal is generated by [z4*z5, z0*z6, z4*z6, z0*z7, z0*z4, z1*z5*z7, z2*z3*z6, z1*z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +48 Da0 Da0 Da0  +9 Da1 Da0 Da0  -3 Da1 Da1 Da0  -3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3*z5 - 2*z6 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-2, 0, 1, 1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 54/25 Da0 Da0  + 12/25 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 5/3*D6^2 + 5*D5*D7 + 5/3*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
Da1
-1/3*D0 + 1/3*Da0 - 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -6, -9, -9, -3, -5, -10]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +7/3 Da1 
+0 D0 -6 D5 +4 Da0 +1 Da1 
+0 D0 -9 D5 +7 Da0 +7 Da1 
+0 D0 -9 D5 +7 Da0 +1 Da1 
+0 D0 -3 D5 +2 Da0 +2 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +10/3 Da1 
-2/3 D0 -10 D5 +20/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 3*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -6, -9, -9, -3, -5, -10]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -6, 0, -12, 0, 0, -10]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -6 D5 +0 Da0 +4 Da1 
+0 D4 -9 D5 +0 Da0 +7 Da1 
-6 D4 -9 D5 +0 Da0 +7 Da1 
+0 D4 -3 D5 +0 Da0 +2 Da1 
+0 D4 -5 D5 +1 Da0 +1 Da1 
-5 D4 -10 D5 +2 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D6^2 + 3*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -3, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -6, 0, -12, 0, 0, -10]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
+0 D0 -3 D4 +4 Da0 +2 Da1 
+0 D0 +0 D4 +7 Da0 +5 Da1 
+0 D0 -6 D4 +7 Da0 +5 Da1 
+0 D0 +0 D4 +2 Da0 +1 Da1 
-1/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -5 D4 +20/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 3*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, -9, -9, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +1/3 Da1 
+0 D0 -9 D5 +7 Da0 +1 Da1 
+0 D0 -9 D5 +7 Da0 +7 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +7 Da0 +1 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D5 D5 + 22/3 Da0 Da0 + 10/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, -9, -9, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0, -12, 0]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-6 D4 -9 D5 +0 Da0 +7 Da1 
+0 D4 -9 D5 +0 Da0 +7 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-6 D4 +0 D5 +0 Da0 +7 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 + 10 D5 D5-6 Da0 Da0 + 120/7 Da0 Da1

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +14/3 Da1 
+0 D0 -6 D4 +7 Da0 +5 Da1 
+0 D0 +0 D4 +7 Da0 +5 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
+0 D0 -6 D4 +7 Da0 +14 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0 + 29/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z5*z7, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -2, -2, -5, -10]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +4/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +1/3 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +10/3 Da1 
-2/3 D0 -10 D5 +20/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 29/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z5*z7, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -2, -2, -5, -10]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -2, 0, -10]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 -1 Da1 
-1 D4 -2 D5 +1 Da0 -1 Da1 
+0 D4 -5 D5 +1 Da0 +1 Da1 
-5 D4 -10 D5 +2 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 29/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z5*z7, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -2, 0, -10]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 -1 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -5 D4 +20/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 29/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -5, -10, -3]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +4/3 Da0 +1/3 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +1/3 Da1 
-2/3 D0 -10 D5 +20/3 Da0 +5/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -5, -10, -3]
intersections of D4^2 with Kaehler cone generators:[-2, -6, -10, -4]

The generators of the Kaehler cone are: 
-1 D4 -2 D5 +1 Da0 -1 Da1 
-3 D4 -5 D5 +1 Da0 +1 Da1 
-5 D4 -10 D5 +2 Da0 +2 Da1 
-2 D4 -3 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 5, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -3]
intersections of D4^2 with Kaehler cone generators:[-2, -6, -10, -4]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -5 D4 +20/3 Da0 +10/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 -2 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z5*z7, z0*z2*z6, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -2, -3, -2, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 -2 D5 +4/3 Da0 +4/3 Da1 
-1 D0 -4 D5 +3 Da0 +3 Da1 
-1 D0 -4 D5 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z5*z7, z0*z2*z6, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -2, -3, -2, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-4, -2, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-1 D4 -2 D5 +1 Da0 -1 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 -1 Da1 
+0 D4 -4 D5 +3 Da0 -4 Da1 
-2 D4 -4 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 5, 6, 7], [0, 3, 5, 6], [1, 4, 6, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5, z1*z5*z7, z0*z2*z6, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -9, -9]
intersections of D4^2 with Kaehler cone generators:[-4, -2, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -1 D4 +4/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 +0 D4 +4/3 Da0 +2/3 Da1 
-1 D0 +0 D4 +3 Da0 +2 Da1 
-1 D0 -2 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z3*z5, z1*z3*z6, z1*z5*z7, z2*z3*z6, z2*z4*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -5, -4, -9, -3, -15]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +1/3 Da1 
+0 D0 -4 D5 +3 Da0 +0 Da1 
+0 D0 -9 D5 +7 Da0 +1 Da1 
+0 D0 -3 D5 +2 Da0 +0 Da1 
+0 D0 -15 D5 +10 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-25*D5^2 - 65*D5*D6 - 44*D6^2 + 27*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z3*z5, z1*z3*z6, z1*z5*z7, z2*z3*z6, z2*z4*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -5, -4, -9, -3, -15]
intersections of D4^2 with Kaehler cone generators:[-4, -6, -6, -12, -4, -18]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-3 D4 -5 D5 +1 Da0 +1 Da1 
-3 D4 -4 D5 +0 Da0 +3 Da1 
-6 D4 -9 D5 +0 Da0 +7 Da1 
-2 D4 -3 D5 +0 Da0 +2 Da1 
-9 D4 -15 D5 +0 Da0 +10 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-25*D5^2 - 65*D5*D6 - 44*D6^2 + 27*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z3*z5, z1*z3*z6, z1*z5*z7, z2*z3*z6, z2*z4*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -6, -6, -12, -4, -18]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +10/3 Da0 +5/3 Da1 
+0 D0 -3 D4 +3 Da0 +2 Da1 
+0 D0 -6 D4 +7 Da0 +5 Da1 
+0 D0 -2 D4 +2 Da0 +1 Da1 
+0 D0 -9 D4 +10 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-25*D5^2 - 65*D5*D6 - 44*D6^2 + 27*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -9, -5, -10, -6, -15]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
+0 D0 -9 D5 +7 Da0 +1 Da1 
-1/3 D0 -5 D5 +10/3 Da0 +1/3 Da1 
-2/3 D0 -10 D5 +20/3 Da0 +5/3 Da1 
+0 D0 -6 D5 +4 Da0 +1 Da1 
+0 D0 -15 D5 +10 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-5*D5*D6 - 9*D6^2 + 5/2*D4*D7 + 12*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -9, -5, -10, -6, -15]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -6, -10, -6, -18]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-6 D4 -9 D5 +0 Da0 +7 Da1 
-3 D4 -5 D5 +1 Da0 +1 Da1 
-5 D4 -10 D5 +2 Da0 +2 Da1 
-3 D4 -6 D5 +0 Da0 +4 Da1 
-9 D4 -15 D5 +0 Da0 +10 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-5*D5*D6 - 9*D6^2 + 5/2*D4*D7 + 12*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -6, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -6, -10, -6, -18]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
+0 D0 -6 D4 +7 Da0 +5 Da1 
-1/3 D0 -3 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -5 D4 +20/3 Da0 +10/3 Da1 
+0 D0 -3 D4 +4 Da0 +2 Da1 
+0 D0 -9 D4 +10 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-5*D5*D6 - 9*D6^2 + 5/2*D4*D7 + 12*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1 D0 -4 D5 +3 Da0 +1 Da1 
-1 D0 -4 D5 +3 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -4, -4]
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +1 Da0 -2 Da1 
+0 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 -4 D5 +3 Da0 -4 Da1 
+0 D4 -4 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 3, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 3, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -9, -9]
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1 D0 -2 D4 +3 Da0 +2 Da1 
-1 D0 +0 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -9, -6, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +1/3 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -9 D5 +7 Da0 +1 Da1 
+0 D0 -6 D5 +5 Da0 +0 Da1 
+0 D0 +0 D5 +7 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 - 8*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -9, -6, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -2, -12, -10, -12]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 
-6 D4 -9 D5 +0 Da0 +7 Da1 
-5 D4 -6 D5 +0 Da0 +5 Da1 
-6 D4 +0 D5 +0 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-44*D6^2 - 8*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -2, -12, -10, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +14/3 Da1 
+0 D0 -1 D4 +1 Da0 +2 Da1 
+0 D0 -6 D4 +7 Da0 +5 Da1 
+0 D0 -5 D4 +5 Da0 +4 Da1 
+0 D0 -6 D4 +7 Da0 +14 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 - 8*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -9, -4, -6]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 
+0 D0 -9 D5 +7 Da0 +1 Da1 
+0 D0 -4 D5 +3 Da0 +0 Da1 
+0 D0 -6 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -3 D5 +7/3 Da0 +1/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-135/4*D5*D6 - 44*D6^2 + 29/2*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +1 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 3*z5 + z7], a0], [[z4 + 2*z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -9, -4, -6]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -6, -10]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +1 Da0 +0 Da1 
-6 D4 -9 D5 +0 Da0 +7 Da1 
-3 D4 -4 D5 +0 Da0 +3 Da1 
-5 D4 -6 D5 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   27, 0, 23, 1
D6 = -1 D4 -2 D5 +0 Da0 +1 Da1 :   37, 0, 31, 2
D7 = -2 D4 -3 D5 +1 Da0 +0 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0]

The 2nd Chern class in toric basis:
-135/4*D5*D6 - 44*D6^2 + 29/2*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 3*D5 + Da0
-D4 - 2*D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1671, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 2, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  -2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -6, -10]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 
+0 D0 -6 D4 +7 Da0 +5 Da1 
+0 D0 -3 D4 +3 Da0 +2 Da1 
+0 D0 -5 D4 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +2/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +5/3 Da1 :   181, 0, 139, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(5, -1, -2, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-135/4*D5*D6 - 44*D6^2 + 29/2*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 6], [0, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z4, z3*z6, z4*z5, z1*z2*z4*z7, z1*z2*z5*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, -9, 0]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D3 +0 Da0 +7/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
+0 D0 +0 D3 +5 Da0 +2 Da1 
-1 D0 +0 D3 +5 Da0 +2 Da1 
+0 D0 -1 D3 +5 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D3 D3 + 10/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
36/7*D3*D7 + 108/7*D5*D7 + 12*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z4, z3*z6, z1*z2*z6, z4*z5*z7, z1*z2*z4*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -9, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, -9, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1 D0 +0 D3 +5 Da0 +2 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
+0 D0 -1 D3 +5 Da0 +2 Da1 
+0 D0 +0 D3 +5 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-65/36*D6^2 + 29/6*D3*D7 + 29/2*D5*D7 + 157/12*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 6], [0, 2, 4, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [1, 4, 6, 7], [1, 2, 3, 7], [0, 1, 4, 6], [0, 1, 2, 6], [2, 5, 6, 7], [2, 4, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z3*z4, z4*z5, z3*z6, z0*z6*z7, z1*z2*z4, z1*z2*z5*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-9, -3, 0, -6, 0, -18]
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D3 +5 Da0 +2 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
+0 D0 -1/3 D3 +0 Da0 +7/3 Da1 
-2/3 D0 -1/3 D3 +4/3 Da0 +1 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-2 D0 +0 D3 +4 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-20*D6^2 + 12/7*D3*D7 + 36/7*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [1, 5, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z4, z4*z5, z1*z2*z5, z3*z6*z7, z1*z2*z4*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -9, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 -1/3 D3 +0 Da0 +7/3 Da1 
+0 D0 -1 D3 +5 Da0 +2 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 - 6/5*D3*D7 - 18/5*D5*D7 + 171/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z3*z4, z4*z5, z0*z6*z7, z1*z2*z4, z1*z2*z5, z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -6]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -3, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 -1/3 D3 +0 Da0 +7/3 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
-2/3 D0 -1/3 D3 +4/3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
17/2*D5*D6 - 20*D6^2 + 1/2*D3*D7 + 3/2*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z5, z0*z6, z1*z2*z5, z1*z2*z6, z3*z4*z7, z4*z5*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[0, -3, -3, -9]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
+0 D0 -1/3 D3 +1 Da0 +1/3 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
+0 D0 -1 D3 +5 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-29*D5^2 + 55/3*D6^2 + 29*D5*D7 + D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 7

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [1, 4, 5, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 4, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z6, z0*z6, z1*z2*z4, z1*z2*z6, z0*z5*z7, z4*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -9, -3, -6]
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1 D0 +0 D3 +5 Da0 +2 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
-2/3 D0 +0 D3 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-29*D5^2 + 55/3*D6^2 + 29*D5*D7 + D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 8

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z4*z5, z1*z2*z5, z1*z2*z6, z3*z6*z7, z3*z4*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -3, -3, -9]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 -1/3 D3 +1 Da0 +1/3 Da1 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
+0 D0 -1 D3 +5 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
6*D5*D6 - 25*D6^2 + 27*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 9

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 2, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z4*z5, z3*z6, z3*z4, z0*z5*z7, z0*z6*z7, z1*z2*z6, z1*z2*z4, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -12, -3, -18, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
-2/3 D0 -1/3 D3 +4/3 Da0 +1 Da1 
-4/3 D0 +0 D3 +11/3 Da0 +4/3 Da1 
-1/3 D0 +0 D3 +2/3 Da0 +1/3 Da1 
-2 D0 +0 D3 +4 Da0 +3 Da1 
-1 D0 +0 D3 +5 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
12*D5*D6 - 20*D6^2 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1675, triangulation 10

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 1, 3, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 86)
The Euler characteristic is -164
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +3 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 0, 2, 3]

The triangulation is [[0, 2, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 4, 5], [1, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z6, z3*z4, z0*z5*z7, z0*z1*z6, z0*z6*z7, z2*z4*z5, z1*z2*z6, z1*z2*z4, z4*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 6*z5 + 5*z6 - 3*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 3*z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -9, -6, -12]
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 
-1 D0 +0 D3 +5 Da0 +2 Da1 
-2/3 D0 +0 D3 +7/3 Da0 +2/3 Da1 
-4/3 D0 +0 D3 +11/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D3 +2/3 Da0 +0 Da1 :   27, 0, 23, 1
D2 = -2/3 D0 -1/3 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/3 D0 -1/3 D3 +5/3 Da0 +2/3 Da1 :   180, 0, 138, 20

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 2, 0, 1, 0, 0, 1)
(5, -1, -3, 0, -2, 0, 1, 0)
(6, -2, -4, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-29*D5^2 - 46*D5*D6 - 20*D6^2 + 29*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1
Da0
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1702, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 4, 7], [1, 2, 4, 7], [0, 2, 3, 7], [0, 3, 4, 7], [2, 3, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [0, 2, 3, 4], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z5, z0*z6, z5*z7, z6*z7, z3*z5, z2*z3*z4*z7, z1*z2*z3*z4, z1*z2*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 - 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 3/4*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -10, 0, -4, -12, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D5 -1 Da0 +1 Da1 
+0 D0 -5 D5 +0 Da0 +3 Da1 
+0 D0 +0 D5 +0 Da0 +1 Da1 
-1/3 D0 -2 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -6 D5 -1 Da0 +4 Da1 
-1/3 D0 +0 D5 -1/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5-2 Da0 Da0 + 6 Da0 Da1

Toric divisors in our base:
[D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
54/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D5 + 2/3*Da0 + 1/3*Da1
-2*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1702, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[2, 4, 5, 7], [0, 2, 4, 7], [0, 2, 3, 7], [0, 3, 4, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 4, 5, 6], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 4, 5, 7], [1, 3, 4, 6], [0, 2, 3, 4]]

The SR-ideal is generated by [z0*z5, z3*z5, z6*z7, z0*z1, z0*z6, z1*z2*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 - 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 3/4*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, 0, -12]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D5 -1 Da0 +1 Da1 
-1/3 D0 -2 D5 -1/3 Da0 +4/3 Da1 
+0 D0 +0 D5 -1 Da0 +1 Da1 
+0 D0 -6 D5 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5-2 Da0 Da0 + 6 Da0 Da1

Toric divisors in our base:
[D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
54/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D5 + 2/3*Da0 + 1/3*Da1
-2*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1702, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 3, 4, 6], [0, 2, 4, 7], [0, 2, 3, 6], [1, 2, 4, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 2, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z5, z3*z5, z6*z7, z5*z7, z2*z3*z4, z1*z2*z4*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 - 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 3/4*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 -1/3 Da0 +1/3 Da1 
+0 D0 +0 D5 -1 Da0 +1 Da1 
-1/3 D0 -2 D5 -1/3 Da0 +4/3 Da1 
-1/3 D0 +0 D5 -1/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
21/5*D4*D6 + 3*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D5 + 2/3*Da0 + 1/3*Da1
-2*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1702, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[2, 3, 5, 6], [3, 4, 5, 6], [0, 2, 3, 4], [1, 4, 5, 6], [2, 4, 5, 7], [0, 2, 4, 7], [1, 3, 4, 6], [0, 2, 3, 7], [0, 3, 4, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z6*z7, z0*z1, z2*z4*z6, z1*z3*z5, z3*z5*z7, z1*z2*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 - 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 3/4*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, -2]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +0 Da0 +1 Da1 
-1/3 D0 -2 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -6 D5 -1 Da0 +4 Da1 
+0 D0 -1 D5 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-12/25*D5^2 + 48/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 19/25*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D5 + 2/3*Da0 + 1/3*Da1
-2*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1702, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[0, 2, 3, 6], [0, 2, 4, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 2, 4, 7], [2, 4, 5, 6], [1, 3, 4, 6], [0, 3, 4, 6], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z5, z3*z5, z6*z7, z2*z3*z4, z1*z2*z4]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 - 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 3/4*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D5 -1/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -1 D5 -1 Da0 +1 Da1 
+0 D0 +0 D5 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
21/5*D4*D6 + 3*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D5 + 2/3*Da0 + 1/3*Da1
-2*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1702, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (0, -1, 0, 0)
5:  (0, -1, 1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D3 +1 D5 = 0 
 +2 D1 -1 D3 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 0, 2]

The triangulation is [[1, 2, 4, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 3, 4, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [0, 2, 3, 4], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z5*z7, z6*z7, z0*z5, z0*z6, z2*z4*z6, z1*z3*z5, z1*z2*z3*z4, z2*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +5 Da0 Da0 Da0  +8 Da1 Da0 Da0  +20 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/4*z4 - 1/4*z5 + 1/2*z6 - 1/2*z7], 0], [[z5], 5], [[-1/4*z4 + 3/4*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, -10]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +0 Da0 +1 Da1 
-1/3 D0 -2 D5 -1/3 Da0 +4/3 Da1 
+0 D0 -6 D5 -1 Da0 +4 Da1 
+0 D0 -5 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 -1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D4 = -2/3 D0 -1 D5 -2/3 Da0 +2/3 Da1 :   38, 0, 32, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 1, -2, 2, 0, 4, 0, 0)
(-5, 1, 2, 2, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-12/25*D5^2 + 48/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D5 + 2/3*Da0 + 1/3*Da1
-2*D5 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
-2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1707, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 3, 5, 7], [0, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 2, 3, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 2, 4, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z4*z5, z0*z6, z6*z7, z0*z4, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 -1 Da0 +1 Da1 
+0 D0 -1 D4 -1 Da0 +1 Da1 
-1/2 D0 -2 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -4 D4 -1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1

Toric divisors in our base:
[D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-2*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1707, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 2, 4, 6], [0, 2, 3, 5], [1, 3, 4, 7], [2, 3, 4, 7], [2, 4, 5, 6], [1, 2, 4, 7], [2, 3, 4, 5], [1, 3, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 3, 4, 6], [0, 3, 5, 7], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z4, z0*z6, z6*z7, z1*z2*z3, z1*z4*z5, z2*z3*z6, z4*z5*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -2, -8]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +1 Da1 
-1/2 D0 -2 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -1 D4 -1 Da0 +1 Da1 
+0 D0 -4 D4 -1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-2*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1707, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [0, 3, 5, 6], [2, 3, 4, 6], [0, 3, 5, 7], [1, 2, 5, 6], [1, 3, 5, 7], [1, 2, 3, 7], [1, 2, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z1, z4*z5, z6*z7, z0*z4, z4*z7, z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 -1/2 Da0 +1/2 Da1 
+0 D0 +0 D4 -1 Da0 +1 Da1 
-1/2 D0 -2 D4 -1/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-2*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1707, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 3, 5, 7], [1, 3, 4, 6], [1, 2, 5, 7], [0, 3, 5, 7], [1, 2, 5, 6], [0, 2, 3, 5], [1, 2, 3, 4], [1, 2, 3, 7], [2, 4, 5, 6], [3, 4, 5, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z0*z6, z6*z7, z0*z4, z4*z7, z1*z4*z5, z2*z3*z6, z1*z2*z3*z5, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -8, -6]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +1 Da1 
-1/2 D0 -2 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -4 D4 -1 Da0 +3 Da1 
+0 D0 -3 D4 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-2*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1707, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [1, 3, 4, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [1, 3, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 3, 5, 6], [0, 3, 5, 7], [1, 2, 5, 6], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z4, z6*z7, z4*z5, z1*z2*z3, z2*z3*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -2, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 -1/2 Da0 +1/2 Da1 
-1/2 D0 -2 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -1 D4 -1 Da0 +1 Da1 
+0 D0 +0 D4 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 

Toric divisors in our base:
[D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-2*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1707, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (1, -1, -1, -1)
6:  (1, 0, 0, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 88)
The Euler characteristic is -168
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 -1 D5 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +2 D1 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 2, 3, 4], [1, 3, 4, 6], [2, 3, 4, 6], [0, 3, 5, 7], [1, 2, 5, 6], [1, 3, 5, 7], [0, 2, 3, 7], [1, 2, 3, 7], [1, 2, 5, 7], [0, 2, 3, 5]]

The SR-ideal is generated by [z0*z1, z4*z5, z0*z6, z6*z7, z0*z4, z4*z7, z1*z2*z3*z5, z1*z2*z3*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da0 Da0 Da0  +4 Da1 Da0 Da0  +12 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3/2*z5 + 1/2*z6 - 1/2*z7], 0], [[z4], 4], [[z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[2*z4 + z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, 0, 0, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -3 D4 +0 Da0 +2 Da1 
+0 D0 +0 D4 -1 Da0 +1 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +3/2 Da1 
+0 D0 -4 D4 -1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 -1/2 Da0 +1/2 Da1 :   26, 0, 22, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-3, 1, 2, 2, 0, 2, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1

Toric divisors in our base:
[D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
5*D5*D6 + D6^2 - D5*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1
-2*D4 + Da1
-1/2*D0 - 1/2*Da0 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
244

==> results_arxiv/h11_4_3_mf.txt <==
{{1446,9,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D4*D5 - 8*D5^2 - 6*D6^2 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1446,10,4,76,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 8/3 Da0 Da0  + 1/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 28, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/3, -1/6}, 25, 0, 21, 1}},{-1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D1, -1/3*D1 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -2/3*D1 + 2/3*Da0 - 1/3*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-4*D4^2 + 7*D5^2 + 10*D4*D6 - 6*D6^2 + 5*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,1,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},1/6*D5^2 - 2/3*D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,1,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},1/6*D5^2 - 2/3*D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,1,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},1/6*D5^2 - 2/3*D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,2,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,2,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,2,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-D5*D6 - 6*D6^2 + 26/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,3,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-2/3*D5*D6 - 6*D6^2 + 23/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,3,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-2/3*D5*D6 - 6*D6^2 + 23/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,3,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-2/3*D5*D6 - 6*D6^2 + 23/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,4,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-8*D4^2 - 6*D6^2 + D5*D7 + 4*D6*D7 + 2*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,4,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-8*D4^2 - 6*D6^2 + D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,4,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-8*D4^2 - 6*D6^2 + D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,5,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-8*D4^2 - D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,5,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-8*D4^2 - D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,5,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-8*D4^2 - D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,6,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4-1/2 D5 D5 + 4 Da0 Da0-5 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-6*D6^2 + 17/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,6,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0-1/2 D5 D5 + 2/3 Da0 Da0 + 7/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-6*D6^2 + 17/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,6,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0 + 10 D4 D4 + 8/3 Da0 Da0 + 7/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-6*D6^2 + 17/9*D5*D7 + 20/3*D6*D7 + 10/9*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,7,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-8*D4^2 + 2*D5*D6 - 6*D6^2 - D5*D7 + 4*D6*D7 + 2*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,7,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-8*D4^2 + 2*D5*D6 - 6*D6^2 - D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,7,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-8*D4^2 + 2*D5*D6 - 6*D6^2 - D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,8,4,76,{D4,D5,Da0,Da1}, + 10 D4 D4 -1/2 D5 D5  + 4 Da0 Da0 -5 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 85, 42}, {0, 0, 42, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 20}, {0, 0, 20, 8}}},{{{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-1, -1/2, 0, 1/2}, 25, 0, 21, 1}, {{-3, -1/2, 1, -1/2}, 76, 0, 62, 6}},{Da0 - 2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 + Da1, D4, D5, -1/2*D5 + 1/2*Da1, -3*D4 - 1/2*D5 + Da0 - 1/2*Da1},-8*D4^2 + 3/2*D5^2 + 2*D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2,{{-3, -1/2, 1, -1/2}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,8,4,76,{D0,D5,Da0,Da1},-2/3 D0 D0 -1/2 D5 D5  + 2/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -6}, {0, 0, -6, 1}}},{{{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 0}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -1/3*D0 - 1/2*D5 + 1/6*Da0, -2/3*D0 + 1/3*Da0, Da1, D5, -1/3*D0 - 1/2*D5 + 1/6*Da0 + Da1, -1/2*D5 + 1/2*Da0},-8*D4^2 + 3/2*D5^2 + 2*D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -1/2, 1/2, 0}, {-1/3, -1/2, 1/6, 1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1447,8,4,76,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 8/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 35, 2}, {0, 0, 2, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -4}, {0, 0, -4, 8}}},{{{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, -1/3}, 25, 0, 21, 1}, {{-2/3, -2, 2/3, 1/3}, 48, 0, 40, 3}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - 2*D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -3*D4 + Da0},-8*D4^2 + 3/2*D5^2 + 2*D5*D6 - 6*D6^2 + 2*D5*D7 + 4*D6*D7 + 2*D7^2,{{0, -3, 1, 0}, {-1/3, 0, 1/3, -1/3}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1509,1,4,82,{D3,D6,Da0,Da1}, + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, -1/3, 2/3}, 35, 0, 29, 2}, {{-1, -1/3, -1/3, 2/3}, 35, 0, 29, 2}},{-1/3*D6 - 1/3*Da0 - 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1},4/3*D5^2 + 2*D4*D6 - 2/3*D6^2 + 7/3*D5*D7 - 7/3*D6*D7 - 4*D7^2,{{-1, 0, 0, 1}, {-2, 1/3, -2/3, 4/3}, {-3, 0, -1, 2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1509,2,4,82,{D3,D6,Da0,Da1}, + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, -1/3, 2/3}, 35, 0, 29, 2}, {{-1, -1/3, -1/3, 2/3}, 35, 0, 29, 2}},{-1/3*D6 - 1/3*Da0 - 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 2/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1},4/3*D5^2 - 2/3*D6^2 + 7/3*D5*D7 - 1/3*D6*D7 - 4*D7^2,{{-1, 0, 0, 1}, {-2, 1/3, -2/3, 4/3}, {-3, 0, -1, 2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1510,1,4,82,{D3,D6,Da0,Da1}, + 10 D3 D3 -2/3 D6 D6  + 4/3 Da0 Da0 -23/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}, {{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}},{-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1},8/3*D4*D5 + 4/3*D5^2 - 2/3*D6^2 - 1/3*D5*D7 - 1/3*D6*D7,{{-1, 0, 0, 1}, {-2, 1/3, -2/3, 5/3}, {-3, 0, -1, 2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1510,2,4,82,{D3,D6,Da0,Da1}, + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}, {{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}},{-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1},4/3*D5^2 + 2*D4*D6 - 2/3*D6^2 + 7/3*D5*D7 - 7/3*D6*D7 - 4*D7^2,{{-1, 0, 0, 1}, {-2, 1/3, -2/3, 5/3}, {-3, 0, -1, 2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1510,3,4,82,{D3,D6,Da0,Da1}, + 10 D3 D3 -2/3 D6 D6  + 4/3 Da0 Da0 -23/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}, {{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}},{-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1},8/3*D4*D5 + 4/3*D5^2 - 2/3*D4*D6 - 2/3*D6^2 - 1/3*D5*D7 + 1/3*D6*D7,{{-1, 0, 0, 1}, {-2, 1/3, -2/3, 5/3}, {-3, 0, -1, 2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1510,4,4,82,{D3,D6,Da0,Da1}, + 10 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0-23/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}, {{-1, -1/3, -1/3, 1/3}, 25, 0, 21, 1}},{-D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D6 - 1/3*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, Da1, -3*D3 - Da0 + 2*Da1, D6, -2*D3 + Da1},4/3*D5^2 - 2/3*D6^2 + 7/3*D5*D7 - 1/3*D6*D7 - 4*D7^2,{{-1, 0, 0, 1}, {-2, 1/3, -2/3, 5/3}, {-3, 0, -1, 2}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1513,1,4,82,{D1,D3,Da0,Da1}, + 10 D1 D1  + 4 D3 D3 -50 Da0 Da1  + 12 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -8}}},{{{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-3, -2, -6, 3}, 175, 0, 135, 19}},{-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0},D5^2 + 2*D5*D6 - 3*D6^2 + 23/10*D5*D7 - 49/10*D6*D7 - 16/5*D7^2,{{-2, -1, -3, 2}, {0, 0, 0, 1}, {-3, -2, -6, 3}, {-1, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1513,2,4,82,{D1,D3,Da0,Da1}, + 10 D1 D1 + 4 D3 D3-50 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -8}}},{{{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-3, -2, -6, 3}, 175, 0, 135, 19}},{-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0},D5^2 + 3*D6^2 + 14*D6*D7 + 1/4*D7^2,{{-2, -1, -3, 2}, {0, 0, 0, 1}, {-3, -2, -6, 3}, {-1, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1513,3,4,82,{D1,D3,Da0,Da1}, + 10 D1 D1  + 4 D3 D3 -50 Da0 Da1  + 12 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -8}}},{{{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-3, -2, -6, 3}, 175, 0, 135, 19}},{-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0},D5^2 + 2*D5*D6 - 3*D6^2 + 2*D6*D7 + 1/4*D7^2,{{-2, -1, -3, 2}, {0, 0, 0, 1}, {-3, -2, -6, 3}, {-1, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1513,4,4,82,{D1,D3,Da0,Da1}, + 10 D1 D1  + 4 D3 D3 -50 Da0 Da1  + 12 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -8}}},{{{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-1, -1, -2, 1}, 35, 0, 29, 2}, {{-3, -2, -6, 3}, 175, 0, 135, 19}},{-D3 - Da0, D1, -D1 - D3 - 2*Da0 + Da1, D3, -D1 - D3 - 2*Da0 + Da1, -3*D1 - 2*D3 - 6*Da0 + 3*Da1, Da1, -2*D1 - Da0},-6/5*D4*D5 + 8/5*D5^2 + 7/5*D5*D6 - 3*D6^2 + 14/25*D5*D7 - 82/25*D6*D7 - 26/25*D7^2,{{-2, -1, -3, 2}, {0, 0, 0, 1}, {-3, -2, -6, 3}, {-1, -1, -2, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1515,1,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 10 D3 D3 -14 Da0 Da0  + 23/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 72}, {0, 0, 72, 108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 108}, {0, 0, 108, 144}}},{{{-1/3, -1, 1, -2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1, -2/3}, 35, 0, 29, 2}},{-1/3*D1 - Da0 + 1/3*Da1, D1, -1/3*D1 - D3 + Da0 - 2/3*Da1, D3, -1/3*D1 - D3 + Da0 - 2/3*Da1, -3*D3 + 3*Da0 - 2*Da1, -2*D3 + 2*Da0 - Da1, -2*D1 + 2*Da0 - Da1},4/3*D5^2 + 5/4*D4*D6 - 9/8*D6^2 + 23/12*D5*D7 - 1/6*D7^2,{{-1, -1, 2, -1}, {0, -2, 2, -1}, {0, -3, 3, -2}, {-1/3, -1, 1, -2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1515,2,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1 + 10 D3 D3-14 Da0 Da0 + 23/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 72}, {0, 0, 72, 108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 108}, {0, 0, 108, 144}}},{{{-1/3, -1, 1, -2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1, -2/3}, 35, 0, 29, 2}},{-1/3*D1 - Da0 + 1/3*Da1, D1, -1/3*D1 - D3 + Da0 - 2/3*Da1, D3, -1/3*D1 - D3 + Da0 - 2/3*Da1, -3*D3 + 3*Da0 - 2*Da1, -2*D3 + 2*Da0 - Da1, -2*D1 + 2*Da0 - Da1},4/3*D5^2 - 1/2*D6^2 + 7/3*D5*D7 - 1/6*D7^2,{{-1, -1, 2, -1}, {0, -2, 2, -1}, {0, -3, 3, -2}, {-1/3, -1, 1, -2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1515,3,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 10 D3 D3 -14 Da0 Da0  + 23/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, 72}, {0, 0, 72, 108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 108}, {0, 0, 108, 144}}},{{{-1/3, -1, 1, -2/3}, 35, 0, 29, 2}, {{-1/3, -1, 1, -2/3}, 35, 0, 29, 2}},{-1/3*D1 - Da0 + 1/3*Da1, D1, -1/3*D1 - D3 + Da0 - 2/3*Da1, D3, -1/3*D1 - D3 + Da0 - 2/3*Da1, -3*D3 + 3*Da0 - 2*Da1, -2*D3 + 2*Da0 - Da1, -2*D1 + 2*Da0 - Da1},4/3*D5^2 + 5/9*D5*D6 - 4/3*D6^2 + 16/9*D5*D7 - 1/6*D7^2,{{-1, -1, 2, -1}, {0, -2, 2, -1}, {0, -3, 3, -2}, {-1/3, -1, 1, -2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1517,1,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/3 Da0 Da1  + 4/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 63}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0},4/3*D5^2 + 1/3*D5*D6 - D6^2 + 2*D5*D7 - 1/6*D7^2,{{-1/3, -2, 2/3, 1/3}, {0, -2, 1, 0}, {0, -3, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1517,2,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 7/3 Da0 Da1 + 4/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 63}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0},4/3*D5^2 - 1/2*D6^2 + 7/3*D5*D7 - 1/6*D7^2,{{-1/3, -2, 2/3, 1/3}, {0, -2, 1, 0}, {0, -3, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1517,3,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/3 Da0 Da1  + 4/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 63}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0},4/3*D5^2 + 1/3*D5*D6 - D6^2 - 1/3*D3*D7 + 2*D5*D7 - 1/6*D7^2,{{-1/3, -2, 2/3, 1/3}, {0, -2, 1, 0}, {0, -3, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1517,4,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 7/3 Da0 Da1 + 4/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 63}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -2*D3 + Da0, -2*D0 + Da0},4/3*D5^2 - 1/2*D6^2 + 7/3*D5*D7 - 1/6*D7^2,{{-1/3, -2, 2/3, 1/3}, {0, -2, 1, 0}, {0, -3, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1519,1,4,82,{D3,D7,Da0,Da1}, + 10 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 31/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -99, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 1}, 35, 0, 29, 2}, {{-2, -1/3, 1/3, 1}, 18, 0, 16, 0}},{-D3 - 1/3*D7 + 1/3*Da0 + Da1, -2*D3 - 1/3*D7 + 1/3*Da0 + Da1, -1/3*D7 + 1/3*Da0, D3, -D3 + Da1, Da1, -3*D3 + Da0 + 3*Da1, D7},-2/3*D4*D6 + 3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2,{{-2, 1/3, 2/3, 2}, {-3, 0, 1, 3}, {0, 0, 0, 1}, {-1, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1519,2,4,82,{D3,D7,Da0,Da1}, + 10 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 31/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -99, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 1}, 35, 0, 29, 2}, {{-2, -1/3, 1/3, 1}, 18, 0, 16, 0}},{-D3 - 1/3*D7 + 1/3*Da0 + Da1, -2*D3 - 1/3*D7 + 1/3*Da0 + Da1, -1/3*D7 + 1/3*Da0, D3, -D3 + Da1, Da1, -3*D3 + Da0 + 3*Da1, D7},-2/3*D4*D6 + 3*D5*D6 + 4/3*D6^2 + 2/3*D4*D7 - D5*D7 - 2/3*D7^2,{{-2, 1/3, 2/3, 2}, {-3, 0, 1, 3}, {0, 0, 0, 1}, {-1, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1520,1,4,82,{D4,D7,Da0,Da1}, + 10 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 0}, 35, 0, 29, 2}, {{-2, -1/3, 1/3, 0}, 18, 0, 16, 0}},{-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -2*D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -3*D4 + Da0, D7},2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 2/3*D4*D7 - 1/3*D5*D7 - 2/3*D7^2,{{-2, 1/3, 2/3, 0}, {-3, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1520,2,4,82,{D4,D7,Da0,Da1}, + 10 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 0}, 35, 0, 29, 2}, {{-2, -1/3, 1/3, 0}, 18, 0, 16, 0}},{-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -2*D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -3*D4 + Da0, D7},2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2,{{-2, 1/3, 2/3, 0}, {-3, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,1,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},14*D5*D6 - 6*D6^2 - 21*D5*D7 + 69/2*D6*D7 - 75/2*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,2,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},-6*D4*D6 + 8*D5*D6 + 4*D4*D7 - 8*D5*D7 + 14*D6*D7 - 16*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,3,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},14*D5*D6 - 6*D6^2 - 14*D4*D7 - 14*D5*D7 + 38*D6*D7 - 34*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,4,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},-14*D4^2 + 8*D4*D6 + D5*D6 + D5*D7 + D6*D7 - D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,5,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1 + 4 D3 D3-82/3 Da0 Da0 + 92/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},14*D5*D6 - 6*D6^2 + 141/5*D6*D7 - 27*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,6,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},-8*D4*D6 + 6*D5*D6 + 2*D6^2 - 26*D5*D7 + 16*D6*D7 - 20*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,7,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},-19/2*D4*D6 + 9/2*D5*D6 + 7/2*D6^2 + 11/4*D5*D7 + 29/8*D6*D7 - 15/8*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,8,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},-12*D5^2 - 6*D4*D6 + 14*D5*D6 - 34*D5*D7 + 18*D6*D7 - 20*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1521,9,4,82,{D1,D3,Da0,Da1},-2/3 D1 D1  + 4 D3 D3 -82/3 Da0 Da0  + 92/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -7}, {0, 0, -7, -5}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -7, -5}, {0, 0, -5, -1}}},{{{-2/3, -1, -1/3, 2/3}, 16, 0, 14, 0}, {{-1/3, -1, -2/3, 4/3}, 45, 0, 37, 3}, {{-1/3, -2, -5/3, 10/3}, 173, 0, 133, 19}},{-2/3*D1 - D3 - 1/3*Da0 + 2/3*Da1, D1, -1/3*D1 - 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - D3 - 2/3*Da0 + 4/3*Da1, -D3 - Da0 + Da1, -1/3*D1 - 2*D3 - 5/3*Da0 + 10/3*Da1, Da0},14*D5*D6 - 6*D6^2 + 14*D5*D7 + 24*D6*D7 - 20*D7^2,{{0, 0, 1, 0}, {-1/3, -2, -5/3, 10/3}, {0, -1, -1, 1}, {-1/3, -1, -2/3, 4/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,1,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1 + 10 D5 D5-14 Da0 Da1 + 12 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-2*D4*D6 + 2*D6^2 - 1/2*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,2,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-2*D4*D6 + 2*D6^2 + 3*D4*D7 - D5*D7 - D6*D7 - D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,3,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-2*D4*D6 - 6/5*D5*D6 + 2*D6^2 - 6/5*D5*D7 - 2*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,4,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-2*D4*D6 - 6*D5*D6 + 2*D6^2 + 3*D4*D7 + 8*D5*D7 - D6*D7 - D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,5,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-12*D4^2 + 8*D4*D6 + 31/3*D5*D7 + 2/3*D6*D7 + 11/3*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,6,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-6*D5^2 - 2*D4*D6 + 2*D6^2 - 6*D5*D7 - 2*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,7,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-2*D4*D6 + 2*D6^2 - 3*D5*D7 - 2*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,8,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-12*D4^2 + 8*D4*D6 + 2/3*D6*D7 - 3/2*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1524,9,4,82,{D1,D5,Da0,Da1}, + 4 D1 D1  + 10 D5 D5 -14 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 8}}},{{{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-1, -1, -1, 1}, 25, 0, 21, 1}, {{-2, -3, -2, 3}, 175, 0, 135, 19}},{-D1 + Da0, D1, -D1 - D5 - Da0 + Da1, -2*Da0 + Da1, -D1 - D5 - Da0 + Da1, D5, -2*D1 - 3*D5 - 2*Da0 + 3*Da1, -2*D5 + Da0},-12*D4^2 + 8*D4*D6 + 18*D5*D6 - 50/3*D5*D7 + 2/3*D6*D7 + 11/3*D7^2,{{0, -2, 1, 0}, {-2, -3, -2, 3}, {0, 1, 0, 0}, {-1, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1525,1,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4  + 2 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},-12*D5^2 + 8*D5*D6 + 2/3*D6*D7 - 3/2*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1525,2,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4  + 2 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},-12*D5^2 + 8*D5*D6 - 5/2*D5*D7 + 3/2*D6*D7 - 3/2*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1525,3,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2 + 10 D4 D4 + 2 Da0 Da1 + 12 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},-2*D5*D6 + 2*D6^2 + 2/3*D6*D7 - 3/2*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1525,4,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4  + 2 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},-12*D5^2 + 6/5*D4*D6 + 8*D5*D6 + 1/5*D5*D7 + 3/5*D6*D7 - 3/5*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1526,1,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2 + 10 D4 D4-14 Da0 Da0 + 26 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},D6^2 - 5/2*D4*D7 + 8/3*D6*D7 - 5*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1526,2,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4 -14 Da0 Da0  + 26 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},24/5*D4*D6 + 2*D5*D6 - 56/5*D4*D7 - 10*D5*D7 + 8*D6*D7 - 8*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1526,3,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4 -14 Da0 Da0  + 26 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},2*D5*D6 - 4*D4*D7 - 10*D5*D7 + 8*D6*D7 - 8*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1526,4,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4 -14 Da0 Da0  + 26 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 4}}},{{{-1, -1, 0, 1}, 35, 0, 29, 2}, {{-2, -3, 0, 3}, 175, 0, 135, 19}},{-D2 + Da0, -D2 - Da0 + Da1, D2, -D4 - Da0 + Da1, D4, -D2 - D4 + Da1, -2*D2 - 3*D4 + 3*Da1, -2*D4 + Da0},D6^2 - 5/2*D4*D7 - 4*D5*D7 + 4*D6*D7 - 5*D7^2,{{0, -2, 1, 0}, {-2, -3, 0, 3}, {-1, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1527,1,4,82,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3 -38 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -6}, {0, 0, -6, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, -4}, {0, 0, -4, -2}}},{{{-1, -2, -1, 2}, 18, 0, 16, 0}, {{-1, -1, -1, 2}, 35, 0, 29, 2}, {{-2, -3, -3, 6}, 175, 0, 135, 19}},{-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0},-26*D5^2 - 3*D4*D6 + 15*D5*D6 - 4*D5*D7 - 3/2*D6*D7 + 3/2*D7^2,{{0, 0, 1, 0}, {-2, -3, -3, 6}, {-1, -1, -1, 2}, {0, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1527,2,4,82,{D2,D3,Da0,Da1}, + 4 D2 D2 + 10 D3 D3-38 Da0 Da0 + 50 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -6}, {0, 0, -6, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, -4}, {0, 0, -4, -2}}},{{{-1, -2, -1, 2}, 18, 0, 16, 0}, {{-1, -1, -1, 2}, 35, 0, 29, 2}, {{-2, -3, -3, 6}, 175, 0, 135, 19}},{-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0},-2/3*D5*D6 + 4/3*D6^2 + 5/3*D6*D7 - 3*D7^2,{{0, 0, 1, 0}, {-2, -3, -3, 6}, {-1, -1, -1, 2}, {0, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1527,3,4,82,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3 -38 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -6}, {0, 0, -6, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, -4}, {0, 0, -4, -2}}},{{{-1, -2, -1, 2}, 18, 0, 16, 0}, {{-1, -1, -1, 2}, 35, 0, 29, 2}, {{-2, -3, -3, 6}, 175, 0, 135, 19}},{-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0},-2/3*D5*D6 + 4/3*D6^2 + 5/3*D6*D7 - 3*D7^2,{{0, 0, 1, 0}, {-2, -3, -3, 6}, {-1, -1, -1, 2}, {0, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1527,4,4,82,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3 -38 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, -6}, {0, 0, -6, -4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, -4}, {0, 0, -4, -2}}},{{{-1, -2, -1, 2}, 18, 0, 16, 0}, {{-1, -1, -1, 2}, 35, 0, 29, 2}, {{-2, -3, -3, 6}, 175, 0, 135, 19}},{-D2 - 2*D3 - Da0 + 2*Da1, -D2 - Da0 + Da1, D2, D3, -D3 - Da0 + Da1, -D2 - D3 - Da0 + 2*Da1, -2*D2 - 3*D3 - 3*Da0 + 6*Da1, Da0},-5/6*D4*D6 - 7/3*D5*D6 + 13/6*D6^2 + 5/2*D5*D7 - 5/12*D6*D7 - 7/4*D7^2,{{0, 0, 1, 0}, {-2, -3, -3, 6}, {-1, -1, -1, 2}, {0, -1, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1537,1,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0 + 4 D3 D3-7/2 Da0 Da0 + 14 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, -72}, {0, 0, -72, 36}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -72, 36}, {0, 0, 36, -15}}},{{{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - D3 + 1/3*Da0 + Da1, -1/3*D0 - D3 + 1/3*Da0 + Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + Da1, Da1, -2*D3 + Da0 + 2*Da1, -4/3*D0 + 1/3*Da0},5*D5*D6 + D6^2 - 1/4*D5*D7 - 3/8*D7^2,{{-2/3, -1, 2/3, 1}, {0, -2, 1, 2}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1537,2,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 4 D3 D3 -7/2 Da0 Da0  + 14 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, -72}, {0, 0, -72, 36}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -72, 36}, {0, 0, 36, -15}}},{{{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1}, 36, 0, 30, 2}},{D0, -1/3*D0 - D3 + 1/3*Da0 + Da1, -1/3*D0 - D3 + 1/3*Da0 + Da1, D3, -1/3*D0 - D3 + 1/3*Da0 + Da1, Da1, -2*D3 + Da0 + 2*Da1, -4/3*D0 + 1/3*Da0},-4*D4^2 + 5*D5*D6 + 2*D6^2 - 3/4*D5*D7 - 1/8*D7^2,{{-2/3, -1, 2/3, 1}, {0, -2, 1, 2}, {0, 0, 0, 1}, {-1/3, -1, 1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1540,1,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 4/3 Da0 Da0 -31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 99, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1, -1/3, 1}, 35, 0, 29, 2}, {{-1/3, -1, -1/3, 1}, 35, 0, 29, 2}},{D0, -1/3*D0 - 1/3*Da0, -1/3*D0 - D3 - 1/3*Da0 + Da1, D3, -1/3*D0 - D3 - 1/3*Da0 + Da1, -D0 + Da1, -3*D3 - Da0 + 3*Da1, -2*D3 + Da1},-2/3*D5^2 + 26/15*D5*D6 + 4/3*D6^2 + 9/5*D4*D7 - 7/5*D7^2,{{-2/3, -3, -2/3, 3}, {0, -3, -1, 3}, {-1, 0, 0, 1}, {-1/3, -1, -1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1540,2,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 4/3 Da0 Da0-31/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 99, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1, -1/3, 1}, 35, 0, 29, 2}, {{-1/3, -1, -1/3, 1}, 35, 0, 29, 2}},{D0, -1/3*D0 - 1/3*Da0, -1/3*D0 - D3 - 1/3*Da0 + Da1, D3, -1/3*D0 - D3 - 1/3*Da0 + Da1, -D0 + Da1, -3*D3 - Da0 + 3*Da1, -2*D3 + Da1},-2/3*D5^2 + 4/3*D6^2 + 7/3*D6*D7 - 4*D7^2,{{-2/3, -3, -2/3, 3}, {0, -3, -1, 3}, {-1, 0, 0, 1}, {-1/3, -1, -1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1540,3,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 4/3 Da0 Da0 -31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 99, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1, -1/3, 1}, 35, 0, 29, 2}, {{-1/3, -1, -1/3, 1}, 35, 0, 29, 2}},{D0, -1/3*D0 - 1/3*Da0, -1/3*D0 - D3 - 1/3*Da0 + Da1, D3, -1/3*D0 - D3 - 1/3*Da0 + Da1, -D0 + Da1, -3*D3 - Da0 + 3*Da1, -2*D3 + Da1},-2/3*D5^2 + 4/3*D6^2 - 6*D4*D7 + 13/3*D6*D7 - 4*D7^2,{{-2/3, -3, -2/3, 3}, {0, -3, -1, 3}, {-1, 0, 0, 1}, {-1/3, -1, -1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1541,1,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, 108}, {0, 0, 108, 72}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 108, 72}, {0, 0, 72, 45}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1},-2/3*D5^2 + 4/3*D5*D6 + 4/3*D6^2 - 2*D4*D7 + 5/3*D6*D7 - 3*D7^2,{{0, -2, -1, 2}, {0, -3, -2, 3}, {-1, 0, -1, 2}, {-1/3, 0, -1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1541,2,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, 108}, {0, 0, 108, 72}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 108, 72}, {0, 0, 72, 45}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1},-2/3*D5^2 + 4/3*D5*D6 + 4/3*D6^2 + D6*D7 - 2*D7^2,{{0, -2, -1, 2}, {0, -3, -2, 3}, {-1, 0, -1, 2}, {-1/3, 0, -1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1541,3,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 7/2 Da0 Da0-19/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, 108}, {0, 0, 108, 72}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 108, 72}, {0, 0, 72, 45}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1},-2/3*D5^2 + 4/3*D6^2 + 7/3*D6*D7 - 4*D7^2,{{0, -2, -1, 2}, {0, -3, -2, 3}, {-1, 0, -1, 2}, {-1/3, 0, -1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1541,4,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, 108}, {0, 0, 108, 72}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 108, 72}, {0, 0, 72, 45}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1},-2/3*D5^2 + 4/3*D6^2 - 14*D4*D7 + 7*D6*D7 - 11*D7^2,{{0, -2, -1, 2}, {0, -3, -2, 3}, {-1, 0, -1, 2}, {-1/3, 0, -1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1541,5,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, 108}, {0, 0, 108, 72}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 108, 72}, {0, 0, 72, 45}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1},-2/3*D5^2 + 4/3*D6^2 - 14*D4*D7 + 7*D6*D7 - 11*D7^2,{{0, -2, -1, 2}, {0, -3, -2, 3}, {-1, 0, -1, 2}, {-1/3, 0, -1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1541,6,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 7/2 Da0 Da0 -19/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 144, 108}, {0, 0, 108, 72}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 108, 72}, {0, 0, 72, 45}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -D0 - Da0 + 2*Da1, -3*D3 - 2*Da0 + 3*Da1, -2*D3 - Da0 + 2*Da1},4*D4*D5 - 2*D5^2 - 4/3*D5*D6 + 4/3*D6^2 - 14*D4*D7 + 7*D6*D7 - 11*D7^2,{{0, -2, -1, 2}, {0, -3, -2, 3}, {-1, 0, -1, 2}, {-1/3, 0, -1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1548,1,4,82,{D3,D4,Da0,Da1}, + 10 D3 D3-2/3 D4 D4-3/2 Da0 Da0-11/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-2, -1/3, 0, 1/3}, 18, 0, 16, 0}, {{-1, -1/3, 0, 1/3}, 35, 0, 29, 2}},{-1/3*D4 - Da0 - 5/3*Da1, -2*D3 - 1/3*D4 + 1/3*Da1, -D3 + Da0 + 2*Da1, D3, D4, -D3 - 1/3*D4 + 1/3*Da1, -3*D3 + Da1, -2*D4 + Da0 + 2*Da1},2/3*D3*D6 + 4/3*D6^2 + 7/3*D6*D7 - 1/6*D7^2,{{0, -2, 1, 2}, {-3, 0, 0, 1}, {-1, -1/3, 0, 1/3}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1548,2,4,82,{D3,D4,Da0,Da1}, + 10 D3 D3 -2/3 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-2, -1/3, 0, 1/3}, 18, 0, 16, 0}, {{-1, -1/3, 0, 1/3}, 35, 0, 29, 2}},{-1/3*D4 - Da0 - 5/3*Da1, -2*D3 - 1/3*D4 + 1/3*Da1, -D3 + Da0 + 2*Da1, D3, D4, -D3 - 1/3*D4 + 1/3*Da1, -3*D3 + Da1, -2*D4 + Da0 + 2*Da1},-48*D5^2 + 2/3*D3*D6 + 20/3*D6^2 + 7/3*D6*D7 + 7/6*D7^2,{{0, -2, 1, 2}, {-3, 0, 0, 1}, {-1, -1/3, 0, 1/3}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1548,3,4,82,{D3,D4,Da0,Da1}, + 10 D3 D3 -2/3 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-2, -1/3, 0, 1/3}, 18, 0, 16, 0}, {{-1, -1/3, 0, 1/3}, 35, 0, 29, 2}},{-1/3*D4 - Da0 - 5/3*Da1, -2*D3 - 1/3*D4 + 1/3*Da1, -D3 + Da0 + 2*Da1, D3, D4, -D3 - 1/3*D4 + 1/3*Da1, -3*D3 + Da1, -2*D4 + Da0 + 2*Da1},2*D3*D5 - 48*D5^2 + 20/3*D6^2 + 7/3*D6*D7 + 7/6*D7^2,{{0, -2, 1, 2}, {-3, 0, 0, 1}, {-1, -1/3, 0, 1/3}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1549,1,4,82,{D2,D4,Da0,Da1}, + 10 D2 D2 -2/3 D4 D4 -11/2 Da0 Da0 -35/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1008, -468}, {0, 0, -468, 216}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -468, 216}, {0, 0, 216, -99}}},{{{-2, -1/3, 1, 7/3}, 18, 0, 16, 0}, {{-1, -1/3, 1, 7/3}, 35, 0, 29, 2}},{-2*D2 - 1/3*D4 + Da0 + 7/3*Da1, -1/3*D4 + 1/3*Da1, D2, -D2 + Da0 + 2*Da1, D4, -D2 - 1/3*D4 + Da0 + 7/3*Da1, -3*D2 + 3*Da0 + 7*Da1, -2*D4 + Da0 + 2*Da1},-2*D3*D5 - 60*D5^2 + 8*D6^2 + 3*D6*D7 + 3/2*D7^2,{{0, -2, 1, 2}, {-3, 0, 3, 7}, {-1, -1/3, 1, 7/3}, {-1, 0, 1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1549,2,4,82,{D2,D4,Da0,Da1}, + 10 D2 D2 -2/3 D4 D4 -11/2 Da0 Da0 -35/3 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1008, -468}, {0, 0, -468, 216}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -468, 216}, {0, 0, 216, -99}}},{{{-2, -1/3, 1, 7/3}, 18, 0, 16, 0}, {{-1, -1/3, 1, 7/3}, 35, 0, 29, 2}},{-2*D2 - 1/3*D4 + Da0 + 7/3*Da1, -1/3*D4 + 1/3*Da1, D2, -D2 + Da0 + 2*Da1, D4, -D2 - 1/3*D4 + Da0 + 7/3*Da1, -3*D2 + 3*Da0 + 7*Da1, -2*D4 + Da0 + 2*Da1},-48*D5^2 - 2/3*D3*D6 + 20/3*D6^2 + 3*D6*D7 + 7/6*D7^2,{{0, -2, 1, 2}, {-3, 0, 3, 7}, {-1, -1/3, 1, 7/3}, {-1, 0, 1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1549,3,4,82,{D2,D4,Da0,Da1}, + 10 D2 D2-2/3 D4 D4-11/2 Da0 Da0-35/3 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1008, -468}, {0, 0, -468, 216}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -468, 216}, {0, 0, 216, -99}}},{{{-2, -1/3, 1, 7/3}, 18, 0, 16, 0}, {{-1, -1/3, 1, 7/3}, 35, 0, 29, 2}},{-2*D2 - 1/3*D4 + Da0 + 7/3*Da1, -1/3*D4 + 1/3*Da1, D2, -D2 + Da0 + 2*Da1, D4, -D2 - 1/3*D4 + Da0 + 7/3*Da1, -3*D2 + 3*Da0 + 7*Da1, -2*D4 + Da0 + 2*Da1},-2/3*D3*D6 + 4/3*D6^2 + 3*D6*D7 - 1/6*D7^2,{{0, -2, 1, 2}, {-3, 0, 3, 7}, {-1, -1/3, 1, 7/3}, {-1, 0, 1, 2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1552,1,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4 -30 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 12}}},{{{-1, -1, -2, 1}, 15, 0, 13, 0}, {{-2, -3, -4, 3}, 175, 0, 135, 19}},{-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0},-12*D5^2 + 8*D5*D6 + 2/3*D6*D7 + 3/2*D7^2,{{0, -2, 1, 0}, {-2, -3, -4, 3}, {-1, 0, -2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1552,2,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4 -30 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 12}}},{{{-1, -1, -2, 1}, 15, 0, 13, 0}, {{-2, -3, -4, 3}, 175, 0, 135, 19}},{-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0},-4*D4*D6 - 2*D5*D6 + 2*D6^2 - 14*D5*D7 + 4*D6*D7 - 11*D7^2,{{0, -2, 1, 0}, {-2, -3, -4, 3}, {-1, 0, -2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1552,3,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2 + 10 D4 D4-30 Da0 Da1 + 12 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 12}}},{{{-1, -1, -2, 1}, 15, 0, 13, 0}, {{-2, -3, -4, 3}, 175, 0, 135, 19}},{-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0},-2*D5*D6 + 2*D6^2 - 2/3*D6*D7 - D7^2,{{0, -2, 1, 0}, {-2, -3, -4, 3}, {-1, 0, -2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1552,4,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4 -30 Da0 Da1  + 12 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, 12}}},{{{-1, -1, -2, 1}, 15, 0, 13, 0}, {{-2, -3, -4, 3}, 175, 0, 135, 19}},{-D2 - D4 - 2*Da0 + Da1, -D2 + Da0, D2, -D4 - 2*Da0 + Da1, D4, -D2 - 2*Da0 + Da1, -2*D2 - 3*D4 - 4*Da0 + 3*Da1, -2*D4 + Da0},-2*D5*D6 + 2*D6^2 + 4*D5*D7 - 2*D6*D7 + D7^2,{{0, -2, 1, 0}, {-2, -3, -4, 3}, {-1, 0, -2, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1555,1,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2 + 10 D4 D4 + 4 Da0 Da0-30 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -2, -1, 1}, 28, 0, 24, 1}, {{-2, -3, -2, 3}, 174, 0, 134, 19}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-14/15*D5*D6 + 26/15*D6^2 - 16/15*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 3}, {-1, -2, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1555,2,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -2, -1, 1}, 28, 0, 24, 1}, {{-2, -3, -2, 3}, 174, 0, 134, 19}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-29/16*D5^2 + D5*D6 + 5/4*D6^2 - 19/16*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 3}, {-1, -2, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1555,3,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -2, -1, 1}, 28, 0, 24, 1}, {{-2, -3, -2, 3}, 174, 0, 134, 19}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},52/15*D4*D6 + 17/5*D5*D6 - 46/5*D5*D7 + 23/5*D6*D7 - 14/5*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 3}, {-1, -2, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1555,4,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 10 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -2, -1, 1}, 28, 0, 24, 1}, {{-2, -3, -2, 3}, 174, 0, 134, 19}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - 2*D4 - Da0 + Da1, -2*D2 - 3*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-14/15*D5*D6 + 26/15*D6^2 - 8/15*D5*D7 + 4/15*D6*D7 - 16/15*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 3}, {-1, -2, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,1,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0 + 4 D4 D4 + 62/3 Da0 Da0 + 10/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},54/5*D4*D7 + 12*D5*D7 + 64/5*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,2,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-14*D4^2 + 20*D5^2 + 34*D6^2 + 20*D4*D7 + 14*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,3,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-20*D5^2 - 4/9*D6^2 + 14/3*D4*D7 + 24*D5*D7 + 44/9*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,4,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-20*D5^2 + 24/5*D4*D7 + 24*D5*D7 + 24/5*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,5,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-15/8*D5^2 - 59/24*D6^2 + 19/2*D4*D7 + 105/8*D5*D7 + 301/24*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,6,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-8/3*D6^2 + 10*D4*D7 + 12*D5*D7 + 40/3*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,7,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-20*D5^2 + 6*D5*D6 + 2*D6^2 + 6*D4*D7 + 24*D5*D7 + 2*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,8,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-4*D4*D5 - 20*D5^2 - 8/3*D6^2 + 6*D4*D7 + 24*D5*D7 + 16/3*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1557,9,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 62/3 Da0 Da0  + 10/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 2}, {0, 0, 2, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, -1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-20*D5^2 - D6^2 + 9/2*D4*D7 + 24*D5*D7 + 5*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,1,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-2*D4*D6 + 2*D5*D6 - 20*D6^2 + 6*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,2,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-20*D6^2 + 24/5*D4*D7 + 24/5*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,3,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0 + 4 D4 D4 + 10/3 Da0 Da0 + 31/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},54/5*D4*D7 + 64/5*D5*D7 + 12*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,4,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},2*D5*D6 - 20*D6^2 + 5*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,5,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-4*D4*D6 - 8*D5*D6 - 20*D6^2 + 6*D4*D7 + 8*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,6,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-59/8*D5*D6 - 15/8*D6^2 + 19/2*D4*D7 + 15*D5*D7 + 105/8*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,7,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-4/3*D5*D6 - 20*D6^2 + 14/3*D4*D7 + 16/3*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,8,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-24*D6^2 + 18/5*D4*D7 + 16/5*D5*D7 + 132/5*D6*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1558,9,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 10/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-2/3, -1, 1/3, 1/3}, 16, 0, 14, 0}, {{-1/3, -2, 5/3, 5/3}, 173, 0, 133, 19}},{D0, -1/3*D0 + 2/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*Da0 + 2/3*Da1, -2/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -D4 + Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 5/3*Da0 + 5/3*Da1},-14*D4^2 + 102*D5*D6 + 20*D6^2 + 20*D4*D7 - 20*D5*D7 - 6*D7^2,{{-1/3, -2, 5/3, 5/3}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1566,1,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},-4/3*D6^2 - 2/3*D4*D7 + 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1566,2,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},2/3*D4*D6 - 2/3*D5*D6 - 16/9*D6^2 - 2/3*D4*D7 + 2/3*D5*D7 + 2/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1566,3,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},-2/3*D5*D6 - 2*D6^2 - 2/3*D4*D7 + 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1566,4,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1 + 4 D6 D6 + 12 Da0 Da0 + 2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},-2/3*D4*D7 + 2/3*D5*D7 + 10/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1567,1,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},-4/3*D6^2 - 2/3*D4*D7 - 4/3*D5*D7 - 2/3*D6*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1567,2,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},2/3*D4*D6 - 10/9*D6^2 - 2/3*D4*D7 - 4/3*D5*D7 - 8/9*D6*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1567,3,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2 + 4 D6 D6 + 14 Da0 Da0-2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},-2/3*D4*D7 - 4/3*D5*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1567,4,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},2/3*D4*D6 + 4/3*D5*D6 - 2/3*D6^2 - 2/3*D4*D7 - 4/3*D5*D7 - 4/3*D6*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1568,1,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0 + 4 D6 D6 + 38 Da0 Da0 + 26 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -6}, {0, 0, -6, 8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},2/3*D4*D7 + 4/3*D5*D7 + 20/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1568,2,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0  + 4 D6 D6  + 38 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -6}, {0, 0, -6, 8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},-2/3*D4*D6 - 4/3*D5*D6 - 26/9*D6^2 + 2/3*D4*D7 + 4/3*D5*D7 + 16/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1568,3,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0  + 4 D6 D6  + 38 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -6}, {0, 0, -6, 8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},-2/3*D5*D6 - 2*D6^2 + 2/3*D4*D7 + 4/3*D5*D7 + 14/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1568,4,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0  + 4 D6 D6  + 38 Da0 Da0  + 26 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 4}, {0, 0, 4, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -6}, {0, 0, -6, 8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},-4/3*D6^2 + 2/3*D4*D7 + 4/3*D5*D7 + 14/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1569,1,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0  + 4 D6 D6  + 50 Da0 Da1  + 12 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, -8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},-4/3*D4*D6 - 2/3*D5*D6 - 26/9*D6^2 + 4/3*D4*D7 + 2/3*D5*D7 + 16/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1569,2,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0  + 4 D6 D6  + 50 Da0 Da1  + 12 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, -8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},-4/3*D6^2 + 4/3*D4*D7 + 2/3*D5*D7 + 14/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1569,3,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0 + 4 D6 D6 + 50 Da0 Da1 + 12 Da1 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, -8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},4/3*D4*D7 + 2/3*D5*D7 + 20/9*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1569,4,4,82,{D0,D6,Da0,Da1}, + 10 D0 D0  + 4 D6 D6  + 50 Da0 Da1  + 12 Da1 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}, {0, 0, 2, -8}}},{{{-2, -1, 2, 1}, 18, 0, 16, 0}, {{-3, -2, 6, 3}, 175, 0, 135, 19}},{D0, -D0 + Da0 + Da1, -D0 + Da0, -2*D0 - D6 + 2*Da0 + Da1, -D6 + Da0, -D6 + Da0 + Da1, D6, -3*D0 - 2*D6 + 6*Da0 + 3*Da1},2/3*D5*D6 - 10/9*D6^2 + 4/3*D4*D7 + 2/3*D5*D7 + 4/3*D6*D7 + 10/9*D7^2,{{-1, 0, 2, 1}, {0, 1, 0, 0}, {0, -1, 1, 1}, {0, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1570,1,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},-2/3*D4*D6 - 2*D6^2 + 2/3*D4*D7 - 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1570,2,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},-4/3*D6^2 + 2/3*D4*D7 - 2/3*D5*D7 + 4/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1570,3,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2  + 4 D6 D6  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},-2/3*D4*D6 + 2/3*D5*D6 - 16/9*D6^2 + 2/3*D4*D7 - 2/3*D5*D7 + 2/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1570,4,4,82,{D2,D6,Da0,Da1}, + 10 D2 D2 + 4 D6 D6 + 12 Da0 Da0 + 2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D6 + Da0 - Da1, -D6 + Da1, -2*D2 - D6 + Da0, D6, -3*D2 - 2*D6 + 3*Da0},2/3*D4*D7 - 2/3*D5*D7 + 10/9*D6*D7 + 14/9*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {-2, -1, 1, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1571,1,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},4/3*D4*D6 + 2/3*D5*D6 - 2/3*D6^2 - 4/3*D4*D7 - 2/3*D5*D7 - 4/3*D6*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1571,2,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1 + 4 D6 D6 + 14 Da0 Da0-2 Da0 Da1,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},-4/3*D4*D7 - 2/3*D5*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1571,3,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},-4/3*D6^2 - 4/3*D4*D7 - 2/3*D5*D7 - 2/3*D6*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1571,4,4,82,{D1,D6,Da0,Da1}, + 10 D1 D1  + 4 D6 D6  + 14 Da0 Da0 -2 Da0 Da1 ,{{{1, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-2, -1, 1, 0}, 18, 0, 16, 0}, {{-3, -2, 3, 0}, 175, 0, 135, 19}},{-D1 + Da1, D1, -D1 + Da0 - Da1, -D6 + Da0 - Da1, -2*D1 - D6 + Da0, -D6 + Da1, D6, -3*D1 - 2*D6 + 3*Da0},2/3*D5*D6 - 10/9*D6^2 - 4/3*D4*D7 - 2/3*D5*D7 - 8/9*D6*D7 + 2*D7^2,{{-1, 0, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}, {-2, -1, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1578,1,4,82,{D0,D5,Da0,Da1},-2/3 D0 D0 + 4 D5 D5 + 7/2 Da0 Da0 + 0 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, -15}}},{{{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-6*D4^2 + 2/3*D6^2 + 14/3*D6*D7 + 5/2*D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1578,2,4,82,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 7/2 Da0 Da0 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, -15}}},{{{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, D5, Da1, -2*D5 + Da0},-6*D4^2 + 2*D5^2 + 2/3*D6^2 + 17/3*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}, {-1/3, -1, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,1,4,82,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 14, 0, 12, 0}, {{-1, -2, 0, 1}, 28, 0, 24, 1}, {{-2, -3, 1, 0}, 174, 0, 134, 19}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,1,4,82,{D2,D5,Da0,Da1}, + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 14, 0, 12, 0}, {{-1, -2, 2, -1}, 28, 0, 24, 1}, {{-2, -3, 5, -2}, 174, 0, 134, 19}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1},-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -3, 5, -2}, {-1, -2, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,1,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, 1}}},{{{-1, -1, 1, -1}, 15, 0, 13, 0}, {{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-2, -2, 5, -8}, 174, 0, 134, 19}},{-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1},-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -8}, {-1, -1, 2, -4}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,2,4,82,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 14, 0, 12, 0}, {{-1, -2, 0, 1}, 28, 0, 24, 1}, {{-2, -3, 1, 0}, 174, 0, 134, 19}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-29/16*D6^2 - 19/8*D5*D7 - 63/32*D6*D7 + 39/16*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,2,4,82,{D2,D5,Da0,Da1}, + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 14, 0, 12, 0}, {{-1, -2, 2, -1}, 28, 0, 24, 1}, {{-2, -3, 5, -2}, 174, 0, 134, 19}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1},-29/16*D6^2 - 19/8*D5*D7 - 63/32*D6*D7 + 39/16*D7^2,{{-2, -3, 5, -2}, {-1, -2, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,2,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, 1}}},{{{-1, -1, 1, -1}, 15, 0, 13, 0}, {{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-2, -2, 5, -8}, 174, 0, 134, 19}},{-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1},-29/16*D6^2 - 19/8*D5*D7 - 63/32*D6*D7 + 39/16*D7^2,{{-2, -2, 5, -8}, {-1, -1, 2, -4}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,3,4,82,{D4,D5,Da0,Da1}, + 4 D4 D4 + 10 D5 D5 + 14/5 Da0 Da0-18/5 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 14, 0, 12, 0}, {{-1, -2, 0, 1}, 28, 0, 24, 1}, {{-2, -3, 1, 0}, 174, 0, 134, 19}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-32/15*D5*D7 - 18/5*D6*D7 + 14/5*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,3,4,82,{D2,D5,Da0,Da1}, + 4 D2 D2 + 10 D5 D5 + 34 Da0 Da0 + 4 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 14, 0, 12, 0}, {{-1, -2, 2, -1}, 28, 0, 24, 1}, {{-2, -3, 5, -2}, 174, 0, 134, 19}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1},-32/15*D5*D7 - 18/5*D6*D7 + 14/5*D7^2,{{-2, -3, 5, -2}, {-1, -2, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,3,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 34 Da0 Da0-24 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, 1}}},{{{-1, -1, 1, -1}, 15, 0, 13, 0}, {{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-2, -2, 5, -8}, 174, 0, 134, 19}},{-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1},-32/15*D5*D7 - 18/5*D6*D7 + 14/5*D7^2,{{-2, -2, 5, -8}, {-1, -1, 2, -4}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,4,4,82,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 14, 0, 12, 0}, {{-1, -2, 0, 1}, 28, 0, 24, 1}, {{-2, -3, 1, 0}, 174, 0, 134, 19}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,4,4,82,{D2,D5,Da0,Da1}, + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 14, 0, 12, 0}, {{-1, -2, 2, -1}, 28, 0, 24, 1}, {{-2, -3, 5, -2}, 174, 0, 134, 19}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1},-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -3, 5, -2}, {-1, -2, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,4,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, 1}}},{{{-1, -1, 1, -1}, 15, 0, 13, 0}, {{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-2, -2, 5, -8}, 174, 0, 134, 19}},{-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1},-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -8}, {-1, -1, 2, -4}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,5,4,82,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 14, 0, 12, 0}, {{-1, -2, 0, 1}, 28, 0, 24, 1}, {{-2, -3, 1, 0}, 174, 0, 134, 19}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},4*D4*D6 - 4*D6^2 - 2*D4*D7 - 8/3*D5*D7 + 2*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,5,4,82,{D2,D5,Da0,Da1}, + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 14, 0, 12, 0}, {{-1, -2, 2, -1}, 28, 0, 24, 1}, {{-2, -3, 5, -2}, 174, 0, 134, 19}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1},4*D4*D6 - 4*D6^2 - 2*D4*D7 - 8/3*D5*D7 + 2*D7^2,{{-2, -3, 5, -2}, {-1, -2, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,5,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, 1}}},{{{-1, -1, 1, -1}, 15, 0, 13, 0}, {{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-2, -2, 5, -8}, 174, 0, 134, 19}},{-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1},4*D4*D6 - 4*D6^2 - 2*D4*D7 - 8/3*D5*D7 + 2*D7^2,{{-2, -2, 5, -8}, {-1, -1, 2, -4}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,6,4,82,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 14, 0, 12, 0}, {{-1, -2, 0, 1}, 28, 0, 24, 1}, {{-2, -3, 1, 0}, 174, 0, 134, 19}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-4*D4*D6 - 24*D6^2 + 2*D4*D7 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,6,4,82,{D2,D5,Da0,Da1}, + 4 D2 D2  + 10 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 14, 0, 12, 0}, {{-1, -2, 2, -1}, 28, 0, 24, 1}, {{-2, -3, 5, -2}, 174, 0, 134, 19}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - 2*D5 + 2*Da0 - Da1, -2*D2 - 3*D5 + 5*Da0 - 2*Da1},-4*D4*D6 - 24*D6^2 + 2*D4*D7 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -3, 5, -2}, {-1, -2, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1588,6,4,82,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0 -24 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 1}, {0, 0, 1, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, 1}}},{{{-1, -1, 1, -1}, 15, 0, 13, 0}, {{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-2, -2, 5, -8}, 174, 0, 134, 19}},{-D2 - D4 + Da0 - Da1, -D2 + Da0 - 2*Da1, D2, -D4 + Da0 - 2*Da1, D4, Da1, -D2 - D4 + 2*Da0 - 4*Da1, -2*D2 - 2*D4 + 5*Da0 - 8*Da1},-4*D4*D6 - 24*D6^2 + 2*D4*D7 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -8}, {-1, -1, 2, -4}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1592,1,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 35/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -99, 117}, {0, 0, 117, -135}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 117, -135}, {0, 0, -135, 153}}},{{{-1/3, -2, 4/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 4/3, 1}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 4/3*Da0 + Da1, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -D0 + Da0 + Da1, -3*D3 + 4*Da0 + 3*Da1},-18*D5^2 + 4/3*D6^2 - 2/3*D4*D7 + 3*D6*D7 + 10/3*D7^2,{{0, -3, 4, 3}, {-1, 0, 1, 1}, {-1/3, -1, 4/3, 1}, {0, -1, 1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1592,2,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 35/3 Da0 Da0  + 31/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -99, 117}, {0, 0, 117, -135}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 117, -135}, {0, 0, -135, 153}}},{{{-1/3, -2, 4/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 4/3, 1}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 4/3*Da0 + Da1, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -D0 + Da0 + Da1, -3*D3 + 4*Da0 + 3*Da1},-2*D4*D5 - 24*D5^2 + 2*D6^2 + 3*D6*D7 + 4*D7^2,{{0, -3, 4, 3}, {-1, 0, 1, 1}, {-1/3, -1, 4/3, 1}, {0, -1, 1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1592,3,4,82,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 35/3 Da0 Da0 + 31/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -99, 117}, {0, 0, 117, -135}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 117, -135}, {0, 0, -135, 153}}},{{{-1/3, -2, 4/3, 1}, 18, 0, 16, 0}, {{-1/3, -1, 4/3, 1}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2*D3 + 4/3*Da0 + Da1, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -D0 + Da0 + Da1, -3*D3 + 4*Da0 + 3*Da1},-2/3*D6^2 - 2/3*D4*D7 + 3*D6*D7 + 4/3*D7^2,{{0, -3, 4, 3}, {-1, 0, 1, 1}, {-1/3, -1, 4/3, 1}, {0, -1, 1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1593,1,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -2, 1/3, 0}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - 2*D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -3*D4 + Da0},-18*D5^2 + 4/3*D6^2 + 2/3*D4*D7 + 7/3*D6*D7 + 10/3*D7^2,{{0, -3, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1593,2,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0  + 10 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -2, 1/3, 0}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - 2*D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -3*D4 + Da0},2*D4*D5 - 18*D5^2 + 4/3*D6^2 + 7/3*D6*D7 + 10/3*D7^2,{{0, -3, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1593,3,4,82,{D0,D4,Da0,Da1},-2/3 D0 D0 + 10 D4 D4 + 11/3 Da0 Da0 + 7/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -2, 1/3, 0}, 18, 0, 16, 0}, {{-1/3, -1, 1/3, 0}, 35, 0, 29, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - 2*D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -3*D4 + Da0},-2/3*D6^2 + 2/3*D4*D7 + 7/3*D6*D7 + 4/3*D7^2,{{0, -3, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1609,1,4,84,{D0,D3,Da0,Da1},-2/3 D0 D0 -1/2 D3 D3  + 5/9 Da0 Da0  + 23/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 0}, {0, 0, 0, -4}}},{{{-1/3, -1/2, 1/6, -1/2}, 14, 0, 12, 0}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 - 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1},-4*D4^2 - 1/2*D5^2 - 1/6*D6^2 + 2*D5*D7 + 10/3*D6*D7 + 2*D7^2,{{0, -1/2, 1/2, 1/2}, {0, 0, 0, 1}, {-2/3, 0, 1/3, 0}, {-1/3, -1/2, 1/6, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1609,2,4,84,{D0,D3,Da0,Da1},-2/3 D0 D0 -1/2 D3 D3  + 5/9 Da0 Da0  + 23/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 36}, {0, 0, 36, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, 0}, {0, 0, 0, -4}}},{{{-1/3, -1/2, 1/6, -1/2}, 14, 0, 12, 0}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 1/2}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/2*D3 + 1/6*Da0 - 1/2*Da1, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, D3, -1/3*D0 - 1/2*D3 + 1/6*Da0 + 1/2*Da1, -2/3*D0 + 1/3*Da0, Da1, -1/2*D3 + 1/2*Da0 + 1/2*Da1},-3/2*D5^2 - 1/2*D6^2 + 8*D5*D7 + 4*D6*D7 - 2*D7^2,{{0, -1/2, 1/2, 1/2}, {0, 0, 0, 1}, {-2/3, 0, 1/3, 0}, {-1/3, -1/2, 1/6, 1/2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,1,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0 + 4 D4 D4 + 2 Da0 Da0 + 20 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},14*D5*D6 - 6*D6^2 + 37/2*D6*D7 - 12*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,2,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},4*D4*D6 + 18*D5*D6 - 6*D6^2 + 25/2*D6*D7 - 4*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,3,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},-24*D5^2 + 2*D4*D6 + 28*D5*D6 - 6*D6^2 - 36*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,4,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},14*D5*D6 - 6*D6^2 - 16*D5*D7 + 49/2*D6*D7 - 20*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,5,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},14*D5*D6 - 6*D6^2 - 4*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,6,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},2*D4*D6 + 16*D5*D6 - 6*D6^2 - D4*D7 - 12*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,7,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},22/5*D4*D6 + 92/5*D5*D6 - 6*D6^2 - 108/5*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,8,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},14*D5*D6 - 6*D6^2 + 3*D4*D7 - 4*D5*D7 + 20*D6*D7 - 14*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1655,9,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 2 Da0 Da0  + 20 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -16, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}},{{{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 2/3}, 25, 0, 21, 1}, {{-1/3, -2, 4/3, 8/3}, 183, 0, 141, 20}},{D0, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, D4, -D4 + Da1, -1/3*D0 - 2*D4 + 4/3*Da0 + 8/3*Da1, Da0},-4*D4^2 + 10*D4*D6 + 26*D5*D6 - 6*D6^2 + 1/2*D6*D7 + 12*D7^2,{{0, 0, 1, 0}, {-1/3, -2, 4/3, 8/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1657,1,4,86,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, -1, 1}, 15, 0, 13, 0}, {{-2, -3, -2, 4}, 183, 0, 141, 20}},{-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0},19/18*D5*D6 + 10/9*D6^2 - 4*D4*D7 - 64/9*D5*D7 + 32/9*D6*D7 - 23/9*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 4}, {-1, 0, -1, 1}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1657,2,4,86,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, -1, 1}, 15, 0, 13, 0}, {{-2, -3, -2, 4}, 183, 0, 141, 20}},{-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0},-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 - 10/9*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 4}, {-1, 0, -1, 1}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1657,3,4,86,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, -1, 1}, 15, 0, 13, 0}, {{-2, -3, -2, 4}, 183, 0, 141, 20}},{-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0},-26/9*D5^2 + 5/3*D4*D6 + 41/9*D5*D6 - 62/9*D5*D7 + 31/9*D6*D7 - 20/9*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 4}, {-1, 0, -1, 1}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1657,4,4,86,{D2,D3,Da0,Da1}, + 4 D2 D2 + 10 D3 D3 + 4 Da0 Da0 + 22 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, -1, 1}, 15, 0, 13, 0}, {{-2, -3, -2, 4}, 183, 0, 141, 20}},{-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0},19/18*D5*D6 + 10/9*D6^2 - 23/9*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 4}, {-1, 0, -1, 1}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1657,5,4,86,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, -1, 1}, 15, 0, 13, 0}, {{-2, -3, -2, 4}, 183, 0, 141, 20}},{-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0},19/18*D5*D6 + 10/9*D6^2 - 28/9*D5*D7 + 14/9*D6*D7 - 23/9*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 4}, {-1, 0, -1, 1}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1657,6,4,86,{D2,D3,Da0,Da1}, + 4 D2 D2  + 10 D3 D3  + 4 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, -1, 1}, 15, 0, 13, 0}, {{-2, -3, -2, 4}, 183, 0, 141, 20}},{-D2 - D3 - Da0 + Da1, -D3 - Da0 + Da1, D2, D3, -2*D3 + Da1, -D2 - Da0 + Da1, -2*D2 - 3*D3 - 2*Da0 + 4*Da1, -D2 + Da0},-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 - 4/3*D5*D7 + 2/3*D6*D7 - 10/9*D7^2,{{-1, -1, 0, 1}, {-2, -3, -2, 4}, {-1, 0, -1, 1}, {0, -2, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1663,1,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 54/25 Da0 Da0  + 12/25 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 48, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, -3}}},{{{-1/3, -1, 1/3, -2/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -2*D4 + Da0},-4*D4^2 - 6*D5^2 + 5/3*D6^2 + 2*D5*D7 - 1/3*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -2/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1663,2,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 54/25 Da0 Da0  + 12/25 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 48, 9}, {0, 0, 9, -3}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, -3}, {0, 0, -3, -3}}},{{{-1/3, -1, 1/3, -2/3}, 15, 0, 13, 0}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - D4 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -2*D4 + Da0},-6*D5^2 + 5/3*D6^2 + 5*D5*D7 + 5/3*D6*D7 + D7^2,{{0, -2, 1, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, -2/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,1,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-2*D6^2 + 3*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,1,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-2*D6^2 + 3*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,1,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-2*D6^2 + 3*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,2,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0 + 10 D5 D5 + 22/3 Da0 Da0 + 10/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},22/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,2,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4 + 10 D5 D5-6 Da0 Da0 + 120/7 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},22/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,2,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0 + 29/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},22/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,3,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-20*D5^2 + 186/5*D6^2 + 29/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,3,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-20*D5^2 + 186/5*D6^2 + 29/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,3,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 + 186/5*D6^2 + 29/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,4,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,4,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,4,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,5,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-37*D6^2 + 1/2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,5,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-37*D6^2 + 1/2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,5,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-37*D6^2 + 1/2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,6,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,6,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,6,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-20*D5^2 - 53*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,7,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-25*D5^2 - 65*D5*D6 - 44*D6^2 + 27*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,7,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-25*D5^2 - 65*D5*D6 - 44*D6^2 + 27*D5*D7 + 36*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,7,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-25*D5^2 - 65*D5*D6 - 44*D6^2 + 27*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,8,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-5*D5*D6 - 9*D6^2 + 5/2*D4*D7 + 12*D5*D7 + 21*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,8,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-5*D5*D6 - 9*D6^2 + 5/2*D4*D7 + 12*D5*D7 + 21*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,8,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-5*D5*D6 - 9*D6^2 + 5/2*D4*D7 + 12*D5*D7 + 21*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,9,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-13*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,9,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-13*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,9,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-13*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,10,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-44*D6^2 - 8*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,10,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-44*D6^2 - 8*D5*D7 + 36*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,10,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-44*D6^2 - 8*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,11,4,86,{D0,D5,Da0,Da1},-2/3 D0 D0  + 10 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 13, 0, 11, 0}, {{-2/3, -1, 2/3, -1/3}, 27, 0, 23, 1}, {{-1/3, -3, 7/3, 1/3}, 181, 0, 139, 20}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D0 - 3*D5 + 7/3*Da0 + 1/3*Da1},-135/4*D5*D6 - 44*D6^2 + 29/2*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -3, 7/3, 1/3}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,11,4,86,{D4,D5,Da0,Da1}, + 4 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 27, 0, 23, 1}, {{-1, -2, 0, 1}, 37, 0, 31, 2}, {{-2, -3, 1, 0}, 181, 0, 139, 20}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - 2*D5 + Da1, -2*D4 - 3*D5 + Da0},-135/4*D5*D6 - 44*D6^2 + 29/2*D5*D7 + 36*D6*D7 - 6*D7^2,{{-2, -3, 1, 0}, {-1, -2, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1671,11,4,86,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 29/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, -2}, {0, 0, -2, 1}}},{{{-1/3, -1, 1/3, 2/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, 1/3}, 27, 0, 23, 1}, {{-1/3, -2, 7/3, 5/3}, 181, 0, 139, 20}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 2/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 5/3*Da1},-135/4*D5*D6 - 44*D6^2 + 29/2*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 5/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,1,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0-2/3 D3 D3 + 10/3 Da0 Da0 + 4 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},36/7*D3*D7 + 108/7*D5*D7 + 12*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,2,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},-65/36*D6^2 + 29/6*D3*D7 + 29/2*D5*D7 + 157/12*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,3,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},-20*D6^2 + 12/7*D3*D7 + 36/7*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,4,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},-37*D6^2 - 6/5*D3*D7 - 18/5*D5*D7 + 171/5*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,5,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},17/2*D5*D6 - 20*D6^2 + 1/2*D3*D7 + 3/2*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,6,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},-29*D5^2 + 55/3*D6^2 + 29*D5*D7 + D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,7,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},-29*D5^2 + 55/3*D6^2 + 29*D5*D7 + D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,8,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},6*D5*D6 - 25*D6^2 + 27*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,9,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},12*D5*D6 - 20*D6^2 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1675,10,4,86,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3  + 10/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 9}, {0, 0, 9, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 9, 9}, {0, 0, 9, 9}}},{{{-1/3, -2/3, 2/3, 0}, 27, 0, 23, 1}, {{-2/3, -1/3, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1/3, 5/3, 2/3}, 180, 0, 138, 20}},{D0, -1/3*D0 - 2/3*D3 + 2/3*Da0, -2/3*D0 - 1/3*D3 + 1/3*Da0, D3, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -1/3*D3 + 1/3*Da1, Da0, -1/3*D0 - 1/3*D3 + 5/3*Da0 + 2/3*Da1},-29*D5^2 - 46*D5*D6 - 20*D6^2 + 29*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/3, 5/3, 2/3}, {0, 0, 1, 0}, {0, -1/3, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1702,1,4,88,{D0,D5,Da0,Da1},-2/3 D0 D0 + 4 D5 D5-2 Da0 Da0 + 6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, -2/3, 2/3}, 38, 0, 32, 2}},{D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},54/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-1/3, -1, 2/3, 1/3}, {0, -2, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1702,2,4,88,{D0,D5,Da0,Da1},-2/3 D0 D0 + 4 D5 D5-2 Da0 Da0 + 6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, -2/3, 2/3}, 38, 0, 32, 2}},{D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},54/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - D5*D7 - 8/5*D7^2,{{-1/3, -1, 2/3, 1/3}, {0, -2, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1702,3,4,88,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, -2/3, 2/3}, 38, 0, 32, 2}},{D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},21/5*D4*D6 + 3*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-1/3, -1, 2/3, 1/3}, {0, -2, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1702,4,4,88,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, -2/3, 2/3}, 38, 0, 32, 2}},{D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},-12/25*D5^2 + 48/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 19/25*D5*D7 - 8/5*D7^2,{{-1/3, -1, 2/3, 1/3}, {0, -2, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1702,5,4,88,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, -2/3, 2/3}, 38, 0, 32, 2}},{D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},21/5*D4*D6 + 3*D5*D6 + 2/5*D6^2 - 11/5*D4*D7 - D5*D7 - 8/5*D7^2,{{-1/3, -1, 2/3, 1/3}, {0, -2, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1702,6,4,88,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5 -2 Da0 Da0  + 6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 5, 8}, {0, 0, 8, 20}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 20}, {0, 0, 20, 50}}},{{{-1/3, -1, -1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, -2/3, 2/3}, 38, 0, 32, 2}},{D0, -D5 - Da0 + Da1, -1/3*D0 - D5 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 - 2/3*Da0 + 2/3*Da1, D5, -2*D5 + Da1, -1/3*D0 + 5/3*Da0 - 2/3*Da1},-12/25*D5^2 + 48/25*D5*D6 + 52/25*D6^2 - 11/5*D4*D7 - 8/5*D7^2,{{-1/3, -1, 2/3, 1/3}, {0, -2, 0, 1}, {-1/3, 0, -1/3, 1/3}, {-2/3, -1, -2/3, 2/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1707,1,4,88,{D0,D4,Da0,Da1},-1/2 D0 D0 + 4 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}},{D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -2, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1707,2,4,88,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}},{D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -2, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1707,3,4,88,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}},{D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -2, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1707,4,4,88,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}},{D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -2, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1707,5,4,88,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4 -3/2 Da0 Da0  + 17/2 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}},{D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -2, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1707,6,4,88,{D0,D4,Da0,Da1},-1/2 D0 D0 + 4 D4 D4-3/2 Da0 Da0 + 17/2 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 4}, {0, 0, 4, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 12}, {0, 0, 12, 36}}},{{{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}, {{-1/2, -1, -1/2, 1/2}, 26, 0, 22, 1}},{D0, -D4 - Da0 + Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 - 1/2*Da0 + 1/2*Da1, D4, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -2*D4 + Da1, -1/2*D0 + 3/2*Da0 - 1/2*Da1},5*D5*D6 + D6^2 - D5*D7 - D7^2,{{-1/2, -1, 1/2, 1/2}, {0, -2, 0, 1}, {-1/2, 0, -1/2, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}}}

==> results_arxiv/h11_4_4_human.txt <==


This is geometry ID # 1760, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [3, 5, 6, 7], [0, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 1, 3, 4], [3, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z2*z5, z2*z6, z0*z4*z7, z1*z2*z3, z1*z3*z6, z4*z5*z7, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -1, -3, -5, -5]
intersections of D0^2 with Kaehler cone generators:[-8, -4, 0, 0, -4, -8]

The generators of the Kaehler cone are: 
-1 D0 -3 D5 +3 Da0 +1 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 
+0 D0 -3 D5 +4 Da0 +0 Da1 
-1/2 D0 -5 D5 +7/2 Da0 +3/2 Da1 
-1 D0 -5 D5 +4 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 46/25*D6^2 + 10*D4*D7 + 16/5*D5*D7 + 126/25*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 2, 5], [2, 3, 4, 5], [0, 1, 2, 7], [1, 2, 4, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [3, 4, 5, 6], [0, 2, 3, 7], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z6, z0*z5*z7, z1*z2*z3, z1*z3*z4, z1*z3*z6, z2*z5*z7, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-5, -3, -2, -6, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, -8, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -5 D5 +7/2 Da0 +3/2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
-1 D0 -6 D5 +4 Da0 +2 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-22/3*D4*D5 - 13*D5^2 + 54/5*D6^2 + 14/3*D4*D7 + 13*D5*D7 + 92/15*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 7], [1, 5, 6, 7], [0, 1, 2, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 1, 4, 5], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z6, z2*z5, z2*z6, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z3*z4, z1*z3*z6, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -4, -3, -6, -2, -5, -4, -5]
intersections of D0^2 with Kaehler cone generators:[-4, -8, -8, -8, -4, -4, -12, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1 D0 -3 D5 +3 Da0 +1 Da1 
-1 D0 -6 D5 +4 Da0 +2 Da1 
-1/2 D0 -2 D5 +3/2 Da0 +1/2 Da1 
-1/2 D0 -5 D5 +7/2 Da0 +3/2 Da1 
-3/2 D0 -4 D5 +7/2 Da0 +3/2 Da1 
-1 D0 -5 D5 +4 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 - 4*D5^2 + 22/5*D6^2 + 10*D4*D7 + 4*D5*D7 + 22/5*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 2, 3, 4], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [3, 4, 6, 7], [1, 3, 4, 6], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z2*z5, z2*z6, z4*z5, z0*z4*z7, z1*z2*z3, z1*z3*z6*z7, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, -3, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -8, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 -3 D5 +4 Da0 +0 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
-1 D0 -3 D5 +3 Da0 +1 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 10*D4*D7 + 5/3*D5*D7 + 11/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [1, 3, 5, 6], [0, 1, 3, 6], [3, 5, 6, 7], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 3, 4, 6], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [3, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z5, z2*z6, z4*z5, z0*z4*z7, z0*z6*z7, z1*z2*z3, z1*z3*z4, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -3, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +3/2 Da1 
-1 D0 -3 D5 +3 Da0 +1 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 4*D6^2 + 10*D4*D7 + 5*D5*D7 + 9/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [1, 2, 3, 4], [1, 3, 4, 6], [3, 5, 6, 7], [1, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 7], [3, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z5, z2*z6, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -3, 0, -6, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +3/2 Da1 
+0 D0 -3 D5 +4 Da0 +0 Da1 
+0 D0 +0 D5 +5 Da0 +3 Da1 
+0 D0 -6 D5 +5 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D5 D5 + 39/2 Da0 Da0 + 5/2 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
14/3*D4*D7 + 25/3*D5*D7 + 53/6*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [3, 5, 6, 7], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 4, 6], [0, 1, 2, 6], [1, 3, 5, 6], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [3, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z5, z4*z5, z0*z6*z7, z1*z2*z3, z2*z6*z7, z1*z3*z4, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +5/2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-29/3*D4*D6 - 19*D6^2 + 14/3*D4*D7 - 8/3*D5*D7 + 16*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 3, 5], [2, 3, 4, 6], [0, 1, 2, 6], [0, 3, 5, 6], [1, 5, 6, 7], [0, 1, 2, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z5, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z4, z1*z3*z6, z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -4, -3, -2]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +5/2 Da1 
-1/2 D0 -2 D5 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-29/3*D4*D6 - 4*D5*D6 - 19*D6^2 + 14/3*D4*D7 + 16*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [1, 3, 5, 7], [2, 3, 4, 6], [2, 3, 4, 7], [1, 4, 6, 7], [3, 5, 6, 7], [1, 2, 3, 6], [3, 4, 6, 7], [0, 1, 2, 3], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z5, z4*z5, z2*z6*z7, z1*z3*z4, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -6, 0, -3, -6, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +3/2 Da1 
+0 D0 -6 D5 +5 Da0 +3 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +5/2 Da1 
+0 D0 -6 D5 +5 Da0 +5 Da1 
+0 D0 +0 D5 +5 Da0 +3 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-26/9*D6^2 + 14/3*D4*D7 + 160/27*D5*D7 + 86/9*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 10

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 5, 6, 7], [0, 1, 2, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z4*z5, z0*z5*z7, z1*z2*z3, z1*z3*z4, z1*z3*z6, z2*z6*z7, z2*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -3, -3, -4, -2]
intersections of D0^2 with Kaehler cone generators:[0, -4, -4, -8, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +1 Da0 +1 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +5/2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-1/2 D0 -2 D5 +3/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-13*D5^2 - 154/9*D5*D6 - 26/9*D6^2 + 14/3*D4*D7 + 13*D5*D7 + 86/9*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 11

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 4, 7], [2, 3, 4, 6], [0, 1, 2, 3], [1, 5, 6, 7], [0, 1, 2, 7], [1, 2, 4, 7], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z4*z5, z1*z3*z4, z1*z3*z6, z2*z6*z7, z2*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -3, -6, -3, -6]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D5 +1 Da0 +1 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
+0 D0 -6 D5 +5 Da0 +3 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +5/2 Da1 
+0 D0 -6 D5 +5 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-31/36*D5*D6 - 26/9*D6^2 + 14/3*D4*D7 + 13/2*D5*D7 + 86/9*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 12

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 2, 3], [1, 5, 6, 7], [0, 1, 2, 7], [1, 2, 4, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z6, z1*z3*z4, z1*z3*z6, z4*z5*z7, z2*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -5, -2, -10, -6]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 -5 D5 +7/2 Da0 +3/2 Da1 
+0 D0 -2 D5 +1 Da0 +1 Da1 
+0 D0 -10 D5 +7 Da0 +3 Da1 
+0 D0 -6 D5 +5 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-29/9*D5^2 + 46/45*D6^2 + 14/3*D4*D7 + 73/9*D5*D7 + 386/45*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 13

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 7], [3, 4, 6, 7], [3, 4, 5, 6], [0, 1, 2, 3], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z5, z2*z6, z1*z3*z6, z4*z5*z7, z1*z2*z3*z7, z1*z3*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -5, -6, -1, -10, -3]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1/2 D0 -5 D5 +7/2 Da0 +3/2 Da1 
+0 D0 -6 D5 +5 Da0 +3 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 
+0 D0 -10 D5 +7 Da0 +3 Da1 
+0 D0 -3 D5 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-26/25*D6^2 + 14/3*D4*D7 + 112/15*D5*D7 + 682/75*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1760, triangulation 14

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 90)
The Euler characteristic is -172
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 6, 0, 2]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [3, 4, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z5, z2*z6, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z4, z1*z3*z6]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D5 D5 D5  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, -8, -12]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 
-1 D0 -3 D5 +3 Da0 +1 Da1 
-1 D0 -4 D5 +3 Da0 +2 Da1 
-3/2 D0 -4 D5 +7/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D3 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D0 -3 D5 +5/2 Da0 +3/2 Da1 :   191, 0, 147, 21

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(4, -2, -1, -2, 0, 1, 0, 0)
(3, -1, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 15/2*D5*D6 + 4*D6^2 + 10*D4*D7 + 9/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1774, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 3)
4:  (-1, 1, 1, 0)
5:  (-1, 3, 3, 1)
6:  (1, -1, -1, -1)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 6], [1, 2, 3, 5], [2, 4, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 1, 3, 4], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z1*z7, z2*z3*z4, z0*z2*z3, z1*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +9 D5 D5 D5  +2240 Da0 Da0 Da0  -924 Da1 Da0 Da0  +378 Da1 Da1 Da0  -153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 8*z5 - 2*z6 + 3*z7], 1], [[z5], 5], [[-7*z4 + z7], a0], [[3*z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, 0, -21, -21, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -8, -16, -8]

The generators of the Kaehler cone are: 
-1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 
-1/2 D1 +0 D5 +3/2 Da0 +4 Da1 
-1 D1 -7/3 D5 +4 Da0 +31/3 Da1 
-2 D1 -7/3 D5 +5 Da0 +37/3 Da1 
-1 D1 +0 D5 +2 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2
D3 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 3, -1, -1, 0, 0, 0, 1)
(1, -2, 1, 1, 0, 0, 1, 0)
(-3, 8, -3, -3, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 8*D5^2 + 10*D4*D6 - 2*D6^2 + 36/7*D6*D7 - 10/7*D7^2

A basis for the lattice of integral divisors in given by:
-7/3*D5 + Da0 + 7/3*Da1
-1/2*D1 + 3/2*Da0 + 4*Da1
D5
-1/3*D5 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1774, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 3)
4:  (-1, 1, 1, 0)
5:  (-1, 3, 3, 1)
6:  (1, -1, -1, -1)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [3, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 5], [2, 4, 5, 7], [0, 2, 3, 4], [0, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 6], [0, 1, 2, 6], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z0*z7, z1*z4, z5*z6, z1*z5, z1*z7, z0*z2*z3*z6, z2*z3*z4*z6, z2*z3*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +9 D5 D5 D5  +2240 Da0 Da0 Da0  -924 Da1 Da0 Da0  +378 Da1 Da1 Da0  -153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 8*z5 - 2*z6 + 3*z7], 1], [[z5], 5], [[-7*z4 + z7], a0], [[3*z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -21, 0, 0, -21, -3]
intersections of D1^2 with Kaehler cone generators:[-4, -8, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D1 +0 D5 +3/2 Da0 +4 Da1 
-1 D1 -7/3 D5 +4 Da0 +31/3 Da1 
+0 D1 +0 D5 +3 Da0 +7 Da1 
+0 D1 +0 D5 +3 Da0 +8 Da1 
+0 D1 -7/3 D5 +4 Da0 +31/3 Da1 
+0 D1 -1/3 D5 +1 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2
D3 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 3, -1, -1, 0, 0, 0, 1)
(1, -2, 1, 1, 0, 0, 1, 0)
(-3, 8, -3, -3, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1-2/3 D5 D5-37/14 Da0 Da0-44/7 Da0 Da1

Toric divisors in our base:
[-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
14/3*D4*D6 - 2*D6^2 + 1084/147*D6*D7 - 6/49*D7^2

A basis for the lattice of integral divisors in given by:
-7/3*D5 + Da0 + 7/3*Da1
-1/2*D1 + 3/2*Da0 + 4*Da1
D5
-1/3*D5 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1774, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 3)
4:  (-1, 1, 1, 0)
5:  (-1, 3, 3, 1)
6:  (1, -1, -1, -1)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 3, 5, 7], [0, 3, 4, 5], [3, 4, 6, 7], [3, 4, 5, 7], [2, 3, 6, 7], [2, 4, 5, 7], [0, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 6], [2, 4, 6, 7], [0, 2, 3, 5], [0, 1, 2, 6], [0, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z7, z1*z4, z5*z6, z1*z5, z1*z7, z2*z3*z4, z0*z2*z3*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +9 D5 D5 D5  +2240 Da0 Da0 Da0  -924 Da1 Da0 Da0  +378 Da1 Da1 Da0  -153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 8*z5 - 2*z6 + 3*z7], 1], [[z5], 5], [[-7*z4 + z7], a0], [[3*z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -21, -21, 0, -6, -24]
intersections of D1^2 with Kaehler cone generators:[-4, -8, 0, 0, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D1 +0 D5 +3/2 Da0 +4 Da1 
-1 D1 -7/3 D5 +4 Da0 +31/3 Da1 
+0 D1 -7/3 D5 +4 Da0 +31/3 Da1 
+0 D1 +0 D5 +3 Da0 +8 Da1 
+0 D1 -2/3 D5 +1 Da0 +8/3 Da1 
-1 D1 -8/3 D5 +4 Da0 +32/3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2
D3 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 3, -1, -1, 0, 0, 0, 1)
(1, -2, 1, 1, 0, 0, 1, 0)
(-3, 8, -3, -3, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-62/9*D5^2 + 14/3*D4*D6 - 2*D6^2 + 146/21*D6*D7 + 8/7*D7^2

A basis for the lattice of integral divisors in given by:
-7/3*D5 + Da0 + 7/3*Da1
-1/2*D1 + 3/2*Da0 + 4*Da1
D5
-1/3*D5 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1774, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 3)
4:  (-1, 1, 1, 0)
5:  (-1, 3, 3, 1)
6:  (1, -1, -1, -1)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 2, 6], [0, 2, 4, 5], [0, 3, 4, 6], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 6, 7], [0, 2, 4, 6], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z5*z6, z0*z7, z1*z7, z2*z3*z4, z0*z2*z3]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +9 D5 D5 D5  +2240 Da0 Da0 Da0  -924 Da1 Da0 Da0  +378 Da1 Da1 Da0  -153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 8*z5 - 2*z6 + 3*z7], 1], [[z5], 5], [[-7*z4 + z7], a0], [[3*z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -24, 0, -21]
intersections of D1^2 with Kaehler cone generators:[-4, -8, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 
-1 D1 -8/3 D5 +4 Da0 +32/3 Da1 
-1/2 D1 +0 D5 +3/2 Da0 +4 Da1 
-1 D1 -7/3 D5 +4 Da0 +31/3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2
D3 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 3, -1, -1, 0, 0, 0, 1)
(1, -2, 1, 1, 0, 0, 1, 0)
(-3, 8, -3, -3, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-44/3*D4*D5 - 46*D5^2 + 14/3*D4*D6 - 2*D6^2 + 34/7*D6*D7 + 52/7*D7^2

A basis for the lattice of integral divisors in given by:
-7/3*D5 + Da0 + 7/3*Da1
-1/2*D1 + 3/2*Da0 + 4*Da1
D5
-1/3*D5 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1774, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 3)
4:  (-1, 1, 1, 0)
5:  (-1, 3, 3, 1)
6:  (1, -1, -1, -1)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D4 +3 D5 -1 D6 +1 D7 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 3, 5, 7], [0, 1, 3, 6], [3, 4, 6, 7], [3, 4, 5, 7], [2, 3, 6, 7], [2, 4, 5, 7], [0, 1, 3, 4], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 4], [1, 2, 3, 6], [0, 1, 2, 6], [2, 4, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z0*z7, z5*z6, z1*z5, z1*z7, z0*z2*z3, z1*z4*z6, z2*z3*z4*z6, z2*z3*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +9 D5 D5 D5  +2240 Da0 Da0 Da0  -924 Da1 Da0 Da0  +378 Da1 Da1 Da0  -153 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 8*z5 - 2*z6 + 3*z7], 1], [[z5], 5], [[-7*z4 + z7], a0], [[3*z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -21, -3, 0, 0, -21]
intersections of D1^2 with Kaehler cone generators:[-4, -8, 0, 0, -8, -16]

The generators of the Kaehler cone are: 
-1/2 D1 +0 D5 +3/2 Da0 +4 Da1 
-1 D1 -7/3 D5 +4 Da0 +31/3 Da1 
+0 D1 -1/3 D5 +1 Da0 +7/3 Da1 
+0 D1 +0 D5 +3 Da0 +7 Da1 
-1 D1 +0 D5 +2 Da0 +5 Da1 
-2 D1 -7/3 D5 +5 Da0 +37/3 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2
D3 = -1/2 D1 -1/3 D5 +1/2 Da0 +4/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 3, -1, -1, 0, 0, 0, 1)
(1, -2, 1, 1, 0, 0, 1, 0)
(-3, 8, -3, -3, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-8*D4^2 + 10*D4*D6 - 2*D6^2 + 228/49*D6*D7 + 2/49*D7^2

A basis for the lattice of integral divisors in given by:
-7/3*D5 + Da0 + 7/3*Da1
-1/2*D1 + 3/2*Da0 + 4*Da1
D5
-1/3*D5 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1780, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 0, 0, 1)
6:  (0, -1, -1, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 3, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z0*z5, z5*z6, z0*z7, z2*z3*z5, z1*z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +55 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -8, -4]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
-1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 7*D5^2 - 6*D6^2 + 5*D5*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1780, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 0, 0, 1)
6:  (0, -1, -1, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [2, 3, 4, 5], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 7], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z1*z4, z4*z6, z0*z5, z5*z6, z0*z7, z2*z3*z5*z7, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +55 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 +0 D4 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D4 D4 + 2 Da0 Da0-1/2 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D6^2 - 7/3*D5*D7 + 7*D6*D7 + 1/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1780, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 0, 0, 1)
6:  (0, -1, -1, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 5, 7], [2, 3, 4, 7], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z5*z6, z0*z7, z2*z3*z5, z1*z4*z7, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +55 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -8, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D5^2 - 6*D6^2 - D5*D7 + 5*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1780, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 0, 0, 1)
6:  (0, -1, -1, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 4, 5], [1, 3, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z4, z4*z6, z5*z6, z0*z7, z2*z3*z5, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +55 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-2/3 D0 +0 D4 +2/3 Da0 -1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 8*D5^2 - 6*D6^2 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1780, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 0, 0, 1)
6:  (0, -1, -1, -1)
7:  (1, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 1, 5, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 5, 7], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 7], [0, 2, 3, 6], [0, 1, 2, 5], [0, 2, 3, 5], [1, 3, 6, 7], [0, 1, 2, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z4, z1*z4, z4*z6, z5*z6, z0*z7, z1*z2*z3, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +55 Da0 Da0 Da0  +8 Da1 Da0 Da0  -8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 3*z6 + z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 -1/3 Da1 
+0 D0 +0 D4 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/2 D4 +1/3 Da0 -1/6 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, 0, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 - 6*D6^2 + 3*D5*D7 - D6*D7 + 3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1782, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 0, 0)
5:  (-1, 3, -1, 1)
6:  (0, -1, 0, 1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +3 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D0 +2 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 3, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 7], [0, 3, 4, 5], [2, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 2, 4, 5], [0, 2, 3, 4], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z3*z6, z1*z4, z4*z6, z1*z7, z2*z3*z5, z0*z4*z7, z0*z2*z5*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +288 Da0 Da0 Da0  -108 Da1 Da0 Da0  +30 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 1], [[z4], 4], [[z4 + 2*z7], a0], [[-2*z4 - 4*z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -6, -3, 0, -12]
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1/2 Da0 +0 Da1 
+0 D1 -1 D4 +1 Da0 +1 Da1 
-2/3 D1 -1/2 D4 +5/6 Da0 +1 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +1 Da1 
+0 D1 +0 D4 +2 Da0 +3 Da1 
-4/3 D1 -1/2 D4 +7/6 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(5, -3, 1, -4, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0]

The 2nd Chern class in toric basis:
-8*D5^2 + 1/8*D6^2 + 6*D5*D7 + 21/8*D6*D7

A basis for the lattice of integral divisors in given by:
-1/2*D4 + 1/2*Da0
-4/3*D1 + 2/3*Da0 + Da1
-1/3*D1 - 1/2*D4 + 1/6*Da0
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1782, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 0, 0)
5:  (-1, 3, -1, 1)
6:  (0, -1, 0, 1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +3 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D0 +2 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 3, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 7], [0, 2, 3, 5], [0, 3, 5, 7], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [2, 3, 4, 5], [2, 5, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z3*z6, z0*z4, z1*z4, z4*z6, z1*z7, z2*z3*z5*z7, z0*z2*z5*z7, z0*z2*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +288 Da0 Da0 Da0  -108 Da1 Da0 Da0  +30 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 1], [[z4], 4], [[z4 + 2*z7], a0], [[-2*z4 - 4*z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, 0, -3, -24, -12]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1/2 Da0 +0 Da1 
+0 D1 +0 D4 +1 Da0 +0 Da1 
+0 D1 +0 D4 +2 Da0 +3 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +1 Da1 
-8/3 D1 +0 D4 +7/3 Da0 +2 Da1 
-4/3 D1 -1/2 D4 +7/6 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(5, -3, 1, -4, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-1/2 D4 D4 + 7/6 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0]

The 2nd Chern class in toric basis:
-3/8*D6^2 - 14/3*D5*D7 + 67/24*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + 1/2*Da0
-4/3*D1 + 2/3*Da0 + Da1
-1/3*D1 - 1/2*D4 + 1/6*Da0
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1782, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 0, 0)
5:  (-1, 3, -1, 1)
6:  (0, -1, 0, 1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +3 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D0 +2 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 3, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6], [0, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [1, 2, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z6, z0*z4, z4*z6, z1*z7, z2*z3*z5, z0*z2*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +288 Da0 Da0 Da0  -108 Da1 Da0 Da0  +30 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 1], [[z4], 4], [[z4 + 2*z7], a0], [[-2*z4 - 4*z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, -12, -3, -15]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1/2 Da0 +0 Da1 
-4/3 D1 -1/2 D4 +7/6 Da0 +1 Da1 
-1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 
-5/3 D1 -1/2 D4 +5/6 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(5, -3, 1, -4, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0]

The 2nd Chern class in toric basis:
-17/2*D4*D5 - 26*D5^2 + 5/4*D6^2 + 9/2*D5*D7 + 9/4*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + 1/2*Da0
-4/3*D1 + 2/3*Da0 + Da1
-1/3*D1 - 1/2*D4 + 1/6*Da0
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1782, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 0, 0)
5:  (-1, 3, -1, 1)
6:  (0, -1, 0, 1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +3 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D0 +2 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 3, 0]

The triangulation is [[3, 4, 5, 7], [0, 3, 4, 5], [0, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 4, 5], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 5, 6], [0, 5, 6, 7], [0, 2, 3, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z3*z6, z4*z6, z1*z7, z2*z3*z5, z0*z4*z7, z0*z2*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +288 Da0 Da0 Da0  -108 Da1 Da0 Da0  +30 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 1], [[z4], 4], [[z4 + 2*z7], a0], [[-2*z4 - 4*z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -12, 0, -6, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -8, -4, -4]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 
-4/3 D1 -1/2 D4 +7/6 Da0 +1 Da1 
+0 D1 -1 D4 +1 Da0 +1 Da1 
-2/3 D1 -1/2 D4 +5/6 Da0 +1 Da1 
+0 D1 -1/2 D4 +1/2 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(5, -3, 1, -4, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0]

The 2nd Chern class in toric basis:
4*D4*D5 + 4*D5^2 - 5/8*D6^2 + 2*D5*D7 + 23/8*D6*D7

A basis for the lattice of integral divisors in given by:
-1/2*D4 + 1/2*Da0
-4/3*D1 + 2/3*Da0 + Da1
-1/3*D1 - 1/2*D4 + 1/6*Da0
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1782, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 0, 0)
5:  (-1, 3, -1, 1)
6:  (0, -1, 0, 1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 92)
The Euler characteristic is -176
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +3 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D0 +2 D1 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 4, 3, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 3, 7], [1, 2, 3, 5], [2, 3, 4, 5], [2, 4, 5, 7], [0, 3, 5, 7], [0, 2, 6, 7], [1, 2, 5, 6], [2, 3, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z0*z4, z1*z4, z4*z6, z1*z7, z0*z2*z5, z2*z3*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +288 Da0 Da0 Da0  -108 Da1 Da0 Da0  +30 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 1], [[z4], 4], [[z4 + 2*z7], a0], [[-2*z4 - 4*z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -15, -12, -24, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1/2 Da0 +0 Da1 
+0 D1 +0 D4 +1 Da0 +0 Da1 
-5/3 D1 -1/2 D4 +5/6 Da0 +0 Da1 
-4/3 D1 -1/2 D4 +7/6 Da0 +1 Da1 
-8/3 D1 +0 D4 +7/3 Da0 +2 Da1 
-2/3 D1 +0 D4 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1/2 D4 +1/6 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 1, 0, 0, 1, 0)
(5, -3, 1, -4, 0, 1, 0, 0)
(2, -1, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0]

The 2nd Chern class in toric basis:
-26*D5^2 + 5/4*D6^2 + 30*D5*D7 + 9/4*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + 1/2*Da0
-4/3*D1 + 2/3*Da0 + Da1
-1/3*D1 - 1/2*D4 + 1/6*Da0
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1789, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 5, -1, -1)
4:  (1, -1, 0, 0)
5:  (-1, -1, 0, 1)
6:  (0, -1, 0, 0)
7:  (0, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 -1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +5 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +2 D1 -1 D3 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 2, 5, 6], [1, 3, 5, 7], [0, 3, 5, 6], [2, 3, 4, 6], [1, 2, 5, 7], [1, 2, 3, 5], [2, 4, 5, 7], [3, 4, 5, 6], [2, 3, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 3, 5]]

The SR-ideal is generated by [z0*z4, z1*z4, z0*z7, z6*z7, z0*z1, z1*z6, z2*z3*z4*z5, z2*z3*z5*z7, z2*z3*z5*z6]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [2, 3, 5, 6, 7]
Out of the 3 elements from [0, 1, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D1 D1 D1  +18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/6*z4 - 1/2*z5 - 5/12*z6 + 1/12*z7], 0], [[1/6*z4 - 1/2*z5 + 1/12*z6 - 5/12*z7], 1], [[1/3*z4 - z5 + 1/6*z6 + 1/6*z7], a0], [[z4], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -9, 0]
intersections of D1^2 with Kaehler cone generators:[-3, 0, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D1 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D1 +1 Da0 +0 Da1 
+0 D0 -1 D1 +1 Da0 +1 Da1 
-1 D0 +0 D1 +1 Da0 +1 Da1 
+0 D0 +0 D1 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D1 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/3 D1 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D3 = -1/3 D0 -1/3 D1 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D5 = -1/3 D0 -1/3 D1 -2/3 Da0 +1/3 Da1 :   16, 0, 14, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -5, 2, 2, 0, 0, 0, 12)
(-5, 1, 2, 2, 0, 0, 12, 0)
(-1, -1, 0, 0, 0, 2, 0, 0)
(1, 1, 2, 2, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D1 D1 + 4 Da0 Da1 + 4/3 Da1 Da1

Toric divisors in our base:
[D0, D1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, Da1, -1/3*D0 - 1/3*D1 - 2/3*Da0 + 1/3*Da1, -2*D0 + Da0, -2*D1 + Da0]

The 2nd Chern class in toric basis:
12*D5^2 - 1/2*D6^2 + 28*D5*D7 - 31/6*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1
-2*D0 + Da0
-1/3*D0 - 1/3*D1 - 2/3*Da0 + 1/3*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1790, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 5, -1, -1)
4:  (1, -1, 0, 0)
5:  (-1, -1, 0, 1)
6:  (0, -1, 0, 0)
7:  (0, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 -1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +5 D3 -1 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +2 D1 -1 D3 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1]

The triangulation is [[0, 2, 3, 6], [0, 2, 5, 6], [3, 4, 6, 7], [0, 2, 3, 5], [2, 3, 4, 6], [1, 2, 3, 5], [1, 3, 5, 7], [2, 3, 4, 7], [1, 2, 3, 7], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7], [0, 3, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z1, z0*z4, z0*z7, z1*z6, z4*z5, z1*z4, z2*z3*z5*z6, z2*z3*z6*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 1]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [2, 3, 5, 6, 7]
Out of the 3 elements from [0, 1, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D1 D1 D1  -6 Da0 Da0 Da0  +6 Da1 Da0 Da0  +12 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/6*z4 - 1/2*z5 - 5/12*z6 + 1/12*z7], 0], [[1/6*z4 - 1/2*z5 + 1/12*z6 - 5/12*z7], 1], [[1/3*z4 - z5 + 1/6*z6 + 1/6*z7], a0], [[z4], a1]]

The divisors D0 and D1 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -9, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, -3, 0, -9, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D1 +0 Da0 +1 Da1 
-1/3 D0 -1/3 D1 +1/3 Da0 +1/3 Da1 
-1 D0 +0 D1 +1 Da0 +1 Da1 
+0 D0 -1 D1 +1 Da0 +1 Da1 
+0 D0 +0 D1 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D1 are [2, 3, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/3 D1 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D3 = -1/3 D0 -1/3 D1 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D5 = -1/3 D0 -1/3 D1 -2/3 Da0 +1/3 Da1 :   10, 0, 8, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -5, 2, 2, 0, 0, 0, 12)
(-5, 1, 2, 2, 0, 0, 12, 0)
(-1, -1, 0, 0, 0, 2, 0, 0)
(1, 1, 2, 2, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D1 D1 + 2/3 Da0 Da0 + 20/3 Da0 Da1

Toric divisors in our base:
[D0, D1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, Da1, -1/3*D0 - 1/3*D1 - 2/3*Da0 + 1/3*Da1, -2*D0 + Da0, -2*D1 + Da0]

The 2nd Chern class in toric basis:
-1/6*D6^2 + 20*D5*D7 + 53/3*D6*D7 - 7/2*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1
-2*D0 + Da0
-1/3*D0 - 1/3*D1 - 2/3*Da0 + 1/3*Da1
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D1 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1795, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, 1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [0, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[z5], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -9]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 
+0 D3 +0 D6 +0 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 
-1 D3 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 -2/3 Da1 :   16, 0, 14, 0
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 6)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-5, 1, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, D3, Da1, Da0, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/6*D4*D6 - 2/3*D6^2 + 4*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D6 + 1/3*Da0 + 1/3*Da1
D6
Da0
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1796, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 0)
5:  (1, 1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [0, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [0, 2, 3, 6], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [2, 4, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [1, 4, 5, 7], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z5, z3*z4, z3*z5, z6*z7, z5*z6, z0*z1*z2, z1*z2*z4*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +24 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[z5], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -9, 0]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 
+0 D3 +0 D6 +1 Da0 +0 Da1 
-1 D3 +0 D6 +1 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 6)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-5, 1, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 10/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, D3, Da1, Da0, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
-1/6*D4*D6 - 2/3*D6^2 + 5/6*D4*D7 + 20/3*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D6 + 1/3*Da0 + 1/3*Da1
D6
Da0
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1800, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, -1, 1, 0)
5:  (1, 1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +3 D2 -1 D3 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z7], 3], [[z6], 6], [[z5], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -18]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 
+0 D3 +0 D6 +1 Da0 +0 Da1 
+0 D3 +0 D6 +0 Da0 +1 Da1 
-2 D3 +0 D6 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 6)
(-1, -1, -1, 0, 0, 0, 3, 0)
(1, 1, 1, 0, 0, 3, 0, 0)
(-1, -1, -1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, Da1, Da0, D6, -2*D3 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/6*D4*D6 - 2/3*D6^2 + 4*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D6 + 1/3*Da0 + Da1
D6
Da0
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1805, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, -2, 0)
4:  (-1, 5, -3, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D1 +3 D2 -2 D3 -3 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 3]

The triangulation is [[0, 4, 5, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 3, 4, 7], [0, 2, 3, 4], [0, 1, 2, 4], [2, 4, 5, 7], [2, 3, 4, 7], [2, 4, 5, 6], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z5, z3*z5, z3*z6, z6*z7, z1*z7, z1*z3, z0*z2*z4*z5, z0*z2*z4*z6, z0*z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +36 Da0 Da0 Da0  -18 Da1 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 1/4*z6 + 1/4*z7], 1], [[-3/2*z4 + 1/2*z5 + 1/4*z6 - 1/4*z7], 3], [[-3*z4 + 1/2*z6 + 1/2*z7], a0], [[z5], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, 0, -18, -9]
intersections of D3^2 with Kaehler cone generators:[0, -18, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 +1 Da1 
+0 D1 -2 D3 +1 Da0 +3 Da1 
+0 D1 +0 D3 +0 Da0 +1 Da1 
-2 D1 +0 D3 +1 Da0 +3 Da1 
-1 D1 -1 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, -1, 0, 0, 0, 4)
(0, -1, 0, 1, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3-16/3 Da0 Da0-20/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da1, Da1, -2*D1 + Da0 + Da1, -2*D3 + Da0 + Da1]

The 2nd Chern class in toric basis:
4/3*D5^2 - 1/6*D6^2 + 4*D5*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D1 - 2/3*D3 + Da0 + 5/3*Da1
-2*D1 + Da0 + Da1
Da1
-1/3*D1 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1805, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 2, 0)
2:  (-1, -1, 3, -1)
3:  (-1, 3, -2, 0)
4:  (-1, 5, -3, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +5 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D1 +3 D2 -2 D3 -3 D4 +1 D6 -1 D7 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 3]

The triangulation is [[0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [0, 1, 3, 4], [0, 4, 5, 6], [2, 4, 5, 7], [0, 3, 4, 7], [2, 3, 4, 7], [2, 4, 5, 6], [0, 1, 2, 6], [0, 4, 5, 7], [0, 1, 4, 6], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z5, z3*z5, z1*z7, z6*z7, z3*z6, z0*z2*z4]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +36 Da0 Da0 Da0  -18 Da1 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 + 1/2*z5 - 1/4*z6 + 1/4*z7], 1], [[-3/2*z4 + 1/2*z5 + 1/4*z6 - 1/4*z7], 3], [[-3*z4 + 1/2*z6 + 1/2*z7], a0], [[z5], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, -18, -9]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -18, 0, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D1 +0 D3 +0 Da0 +1 Da1 
+0 D1 -2 D3 +1 Da0 +3 Da1 
-2 D1 +0 D3 +1 Da0 +3 Da1 
-1 D1 -1 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D1 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 0, -1, 0, 0, 0, 4)
(0, -1, 0, 1, 0, 0, 4, 0)
(0, 1, 0, 1, 0, 2, 0, 0)
(2, -3, 2, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3 -16/3 Da0 Da0 -20/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 + 1/3*Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da1, Da1, -2*D1 + Da0 + Da1, -2*D3 + Da0 + Da1]

The 2nd Chern class in toric basis:
-15/4*D4^2 + 7/4*D5^2 - 1/16*D6^2 + 4*D5*D7 - 1/16*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D1 - 2/3*D3 + Da0 + 5/3*Da1
-2*D1 + Da0 + Da1
Da1
-1/3*D1 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1811, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 5, -1, 3)
6:  (1, -1, 0, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 +3 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0, 3]

The triangulation is [[0, 2, 3, 6], [1, 2, 3, 4], [2, 3, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 5], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 5, 7], [0, 1, 2, 3], [0, 5, 6, 7], [0, 3, 5, 6], [3, 4, 5, 6], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z3*z7, z1*z6, z4*z7, z0*z2*z5, z2*z3*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6], 1], [[z4], 4], [[-6*z4 - 6*z5 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, -18, -3, -21]
intersections of D4^2 with Kaehler cone generators:[-4, -8, -2, -8]

The generators of the Kaehler cone are: 
+0 D1 -2 D4 +0 Da0 +1 Da1 
-2 D1 -4 D4 +1 Da0 +4 Da1 
-1/3 D1 -1 D4 +0 Da0 +1/3 Da1 
-7/3 D1 -4 D4 +0 Da0 +7/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-2, 1, 0, 2, 0, 0, 1, 0)
(7, -3, 1, -6, 0, 1, 0, 0)
(3, -1, 0, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-56/3*D4*D5 - 48*D5^2 + 10*D5*D6 + 10/3*D6^2 + 7/3*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 + Da0 + 2*Da1
-2*D4 + Da1
-1/3*D1 - D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1811, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 5, -1, 3)
6:  (1, -1, 0, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 +3 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0, 3]

The triangulation is [[0, 2, 3, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 5, 7], [0, 3, 5, 6], [0, 5, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z3*z7, z1*z6, z4*z7, z0*z2*z5, z0*z4*z6, z2*z3*z5]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6], 1], [[z4], 4], [[-6*z4 - 6*z5 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -18, 0, 0, -6]
intersections of D4^2 with Kaehler cone generators:[-2, -8, -6, -4, -4]

The generators of the Kaehler cone are: 
-1/3 D1 -1 D4 +0 Da0 +1/3 Da1 
-2 D1 -4 D4 +1 Da0 +4 Da1 
+0 D1 -3 D4 +1 Da0 +3 Da1 
+0 D1 -2 D4 +0 Da0 +1 Da1 
-2/3 D1 -2 D4 +1 Da0 +8/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-2, 1, 0, 2, 0, 0, 1, 0)
(7, -3, 1, -6, 0, 1, 0, 0)
(3, -1, 0, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
8*D4*D5 + 12*D5^2 + 7/3*D6*D7 - 1/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 + Da0 + 2*Da1
-2*D4 + Da1
-1/3*D1 - D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1811, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 5, -1, 3)
6:  (1, -1, 0, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 +3 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0, 3]

The triangulation is [[0, 5, 6, 7], [2, 4, 5, 6], [0, 2, 3, 6], [3, 4, 5, 6], [0, 3, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 2, 3, 5], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z4, z1*z6, z3*z7, z4*z7, z1*z4, z1*z3, z0*z2*z5*z6, z0*z2*z5*z7, z2*z3*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6], 1], [[z4], 4], [[-6*z4 - 6*z5 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, -18, 0, 0, -18]
intersections of D4^2 with Kaehler cone generators:[-4, -8, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -2 D4 +0 Da0 +1 Da1 
-2 D1 -4 D4 +1 Da0 +4 Da1 
+0 D1 +0 D4 +0 Da0 +1 Da1 
+0 D1 +0 D4 +1 Da0 +2 Da1 
-2 D1 +0 D4 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-2, 1, 0, 2, 0, 0, 1, 0)
(7, -3, 1, -6, 0, 1, 0, 0)
(3, -1, 0, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 + 4 D4 D4-3/2 Da0 Da0-11/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2*D5*D6 + 2*D6^2 + 7/3*D6*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 + Da0 + 2*Da1
-2*D4 + Da1
-1/3*D1 - D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1811, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 5, -1, 3)
6:  (1, -1, 0, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 +3 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0, 3]

The triangulation is [[0, 5, 6, 7], [2, 4, 5, 6], [0, 2, 3, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 2, 4, 5], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z6, z3*z7, z4*z7, z1*z4, z1*z3, z0*z4*z6, z2*z3*z5, z0*z2*z5*z6, z0*z2*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6], 1], [[z4], 4], [[-6*z4 - 6*z5 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -6, -18, 0]
intersections of D4^2 with Kaehler cone generators:[0, -6, -4, -8, -4]

The generators of the Kaehler cone are: 
+0 D1 +0 D4 +1 Da0 +2 Da1 
+0 D1 -3 D4 +1 Da0 +3 Da1 
-2/3 D1 -2 D4 +1 Da0 +8/3 Da1 
-2 D1 -4 D4 +1 Da0 +4 Da1 
+0 D1 -2 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-2, 1, 0, 2, 0, 0, 1, 0)
(7, -3, 1, -6, 0, 1, 0, 0)
(3, -1, 0, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-12*D5^2 + 8*D5*D6 + 7/3*D6*D7 + 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 + Da0 + 2*Da1
-2*D4 + Da1
-1/3*D1 - D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1811, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 0, 1)
5:  (-1, 5, -1, 3)
6:  (1, -1, 0, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +5 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D4 +3 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 0, 3]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [3, 4, 5, 6], [0, 1, 2, 3], [1, 2, 5, 7], [1, 2, 3, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 5], [0, 3, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z4, z1*z6, z3*z7, z4*z7, z1*z4, z0*z2*z5, z2*z3*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -288 Da0 Da0 Da0  +180 Da1 Da0 Da0  -108 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z6], 1], [[z4], 4], [[-6*z4 - 6*z5 + z7], a0], [[2*z4 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, -18, -3, -18, 0, -21]
intersections of D4^2 with Kaehler cone generators:[-4, -8, 0, 0, 0, -8]

The generators of the Kaehler cone are: 
+0 D1 -2 D4 +0 Da0 +1 Da1 
-2 D1 -4 D4 +1 Da0 +4 Da1 
-1/3 D1 +0 D4 +0 Da0 +1/3 Da1 
-2 D1 +0 D4 +1 Da0 +4 Da1 
+0 D1 +0 D4 +0 Da0 +1 Da1 
-7/3 D1 -4 D4 +0 Da0 +7/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D5 = -1/3 D1 -1 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-2, 1, 0, 2, 0, 0, 1, 0)
(7, -3, 1, -6, 0, 1, 0, 0)
(3, -1, 0, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-48*D5^2 + 38*D5*D6 - 6*D6^2 + 7/3*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 + Da0 + 2*Da1
-2*D4 + Da1
-1/3*D1 - D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1817, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 0)
4:  (0, -1, 0, 0)
5:  (0, 1, -1, 0)
6:  (1, 1, 0, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D5 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [0, 3, 5, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 4, 5], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z6, z3*z4, z3*z6, z5*z7, z6*z7, z0*z1*z2, z1*z2*z4*z5]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +24 Da0 Da0 Da0  +12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -9, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 
+0 D3 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -D3 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
4/3*D4*D5 - 2/3*D5^2 + 10/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
Da0
-D3 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1818, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 0)
4:  (0, -1, 0, 0)
5:  (0, 1, -1, 0)
6:  (1, 1, 0, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D5 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [0, 3, 5, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 - z5], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -9, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +0 Da0 +1 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 
+0 D3 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -2/3 Da1 :   16, 0, 14, 0
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-1, 0, 0, 1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -D3 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
Da0
-D3 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 3, 4, 6], [3, 4, 5, 6], [2, 4, 5, 7], [0, 1, 4, 7], [1, 3, 4, 5], [0, 5, 6, 7], [1, 2, 4, 7], [0, 4, 5, 7], [2, 5, 6, 7], [1, 3, 5, 6], [0, 1, 6, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z2, z2*z3, z3*z7, z0*z3*z5, z1*z4*z6, z2*z4*z6, z4*z6*z7, z1*z5*z7, z0*z1*z5]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -6, -12]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -10]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -2 Da0 +4 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-5 D2 -6 D4 -5 Da0 +7 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-24*D5^2 - 2/3*D4*D6 + 44/3*D5*D6 - 2/3*D6^2 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 1, 3, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [2, 4, 5, 7], [2, 3, 4, 7], [0, 5, 6, 7], [2, 5, 6, 7], [2, 3, 4, 5], [0, 4, 5, 7], [0, 3, 4, 6], [0, 1, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z2, z1*z4, z0*z1*z5, z0*z3*z5, z1*z5*z7, z3*z5*z7, z3*z6*z7, z2*z3*z6, z2*z4*z6, z4*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -2, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-1 D2 -1 D4 -1 Da0 +1 Da1 
-3 D2 -2 D4 -3 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 9*D5*D6 + D4*D7 + 2*D5*D7 - D6*D7

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 3, 4, 6], [3, 4, 5, 6], [0, 5, 6, 7], [0, 1, 4, 7], [1, 3, 4, 5], [0, 4, 5, 7], [2, 5, 6, 7], [1, 3, 5, 6], [0, 1, 6, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z2, z2*z3, z3*z7, z2*z4, z0*z3*z5, z1*z4*z6, z4*z6*z7, z0*z1*z5, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -6, -6, -4, -2]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-2 D2 -3 D4 -2 Da0 +4 Da1 
+0 D2 -3 D4 -2 Da0 +4 Da1 
+0 D2 -2 D4 -2 Da0 +3 Da1 
+0 D2 -1 D4 -1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2 - 4*D5*D7 + 2*D6*D7

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 1, 3, 7], [0, 3, 4, 5], [1, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [0, 5, 6, 7], [2, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z2, z1*z4, z4*z7, z2*z4, z0*z1*z5, z1*z5*z7, z3*z6*z7, z2*z3*z6, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -2, -4, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-3 D2 -2 D4 -3 Da0 +3 Da1 
-1 D2 +0 D4 -1 Da0 +1 Da1 
-2 D2 +0 D4 -2 Da0 +3 Da1 
-2 D2 -2 D4 -3 Da0 +3 Da1 
-2 D2 +0 D4 -3 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
7/5*D4*D6 + 17/5*D5*D6 - 46/5*D5*D7 + 23/5*D6*D7 - 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 1, 3, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 5, 6, 7], [0, 4, 5, 7], [2, 5, 6, 7], [0, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 3, 7], [3, 4, 5, 7]]

The SR-ideal is generated by [z0*z2, z1*z4, z2*z4, z0*z1*z5, z0*z3*z5, z1*z5*z7, z3*z6*z7, z2*z3*z6, z4*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-3 D2 -2 D4 -3 Da0 +3 Da1 
-2 D2 -2 D4 -3 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
7/5*D4*D6 + 17/5*D5*D6 - 16/5*D4*D7 - 46/5*D5*D7 + 23/5*D6*D7 - 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 1, 3, 7], [1, 3, 5, 6], [0, 1, 3, 6], [0, 5, 6, 7], [2, 5, 6, 7], [3, 4, 5, 6], [0, 4, 5, 7], [0, 3, 4, 6], [0, 1, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 3, 5, 7], [3, 4, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z2, z1*z4, z2*z3, z2*z4, z0*z1*z5, z0*z3*z5, z3*z6*z7, z4*z6*z7, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -4, -2, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
+0 D2 -2 D4 -3 Da0 +3 Da1 
+0 D2 -1 D4 -1 Da0 +1 Da1 
-2 D2 -2 D4 -3 Da0 +3 Da1 
+0 D2 -2 D4 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-18/5*D5*D6 + 14/5*D6^2 - 2/5*D4*D7 + 24/5*D5*D7 - 12/5*D6*D7

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 1, 6, 7], [0, 3, 4, 5], [1, 3, 5, 6], [0, 1, 3, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [0, 5, 6, 7], [1, 3, 5, 7], [1, 2, 5, 7], [3, 4, 5, 6], [2, 5, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z2, z2*z3, z1*z4, z2*z4, z4*z7, z3*z6*z7, z0*z1*z5, z0*z3*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 +0 D4 -2 Da0 +3 Da1 
+0 D2 -2 D4 -2 Da0 +3 Da1 
+0 D2 +0 D4 -1 Da0 +1 Da1 
+0 D2 +0 D4 -2 Da0 +3 Da1 
+0 D2 -2 D4 -3 Da0 +3 Da1 
-2 D2 -2 D4 -3 Da0 +3 Da1 
-2 D2 +0 D4 -3 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-18/5*D5*D6 + 14/5*D6^2 + 24/5*D5*D7 - 12/5*D6*D7

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 1, 6, 7], [0, 3, 4, 5], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 6, 7], [0, 1, 5, 7], [0, 5, 6, 7], [0, 1, 3, 6], [1, 2, 5, 7], [2, 5, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z3*z7, z0*z2, z4*z7, z2*z4, z0*z1*z5*z6, z1*z5*z6*z7, z0*z3*z5*z6]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -2 D4 +0 Da0 +5 Da1 
+0 D2 +0 D4 +0 Da0 +1 Da1 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 +0 D4 -2 Da0 +3 Da1 
+0 D2 -2 D4 -2 Da0 +3 Da1 
+0 D2 +0 D4 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 4 Da0 Da0-30 Da0 Da1

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-18/5*D5*D6 + 14/5*D6^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 6, 7], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 6, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 3, 6], [0, 1, 3, 4], [1, 3, 4, 5], [0, 5, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 5, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z7, z0*z2, z4*z7, z2*z4, z1*z4*z6, z0*z3*z5, z0*z1*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -6, -4, -6]
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +0 Da0 +2 Da1 
+0 D2 -2 D4 +0 Da0 +5 Da1 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-2 D2 -3 D4 -2 Da0 +4 Da1 
+0 D2 -2 D4 -2 Da0 +3 Da1 
+0 D2 -3 D4 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1819, triangulation 10

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 1, -1)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, -1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 4)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +1 D1 +2 D2 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +1 D2 -1 D3 +4 D5 -1 D6 = 0 

The irreducible and rigid divisors are [1, 4, 2, 0]

The triangulation is [[0, 1, 3, 6], [0, 3, 4, 6], [3, 4, 5, 6], [1, 2, 3, 5], [2, 4, 5, 7], [0, 1, 4, 7], [0, 5, 6, 7], [1, 2, 4, 7], [0, 4, 5, 7], [2, 3, 4, 5], [2, 5, 6, 7], [1, 3, 5, 6], [0, 1, 6, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 4], [0, 1, 3, 4]]

The SR-ideal is generated by [z0*z2, z3*z7, z0*z1*z5, z0*z3*z5, z1*z4*z6, z2*z3*z6, z2*z4*z6, z4*z6*z7, z1*z4*z5, z1*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - 5/2*z5 + z6 - 1/2*z7], 2], [[z4], 4], [[-1/2*z4 - 1/2*z5 + 1/2*z7], a0], [[-2*z5 + z6], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -6, -12]
intersections of D2^2 with Kaehler cone generators:[-4, -2, -4, -10]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 -2 Da0 +3 Da1 
-1 D2 -1 D4 -1 Da0 +1 Da1 
-2 D2 -3 D4 -3 Da0 +3 Da1 
-5 D2 -6 D4 -5 Da0 +7 Da1 

Irred. toric divisors meeting both D4 and D2 are [5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D5 = -1 D2 -1 D4 -1 Da0 +1 Da1 :   46, 0, 38, 3
D6 = -2 D2 -2 D4 -2 Da0 +3 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(0, -1, 1, 1, 0, 0, 1, 0)
(1, 6, -5, -4, 0, 2, 0, 0)
(-1, 2, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1]

The 2nd Chern class in toric basis:
D4*D5 - 19*D5^2 - D4*D6 + 11*D5*D6 + D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-2*D2 - 2*D4 - 2*Da0 + 3*Da1
-D2 - D4 - Da0 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1825, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 5)
5:  (0, -1, 0, -1)
6:  (1, 0, 0, -1)
7:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1, 3]

The triangulation is [[4, 5, 6, 7], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 1, 4, 5], [1, 2, 3, 4], [2, 3, 4, 7], [2, 5, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z0*z6, z1*z6, z3*z6, z1*z7, z0*z2*z4, z2*z4*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  -90 Da0 Da0 Da0  +54 Da1 Da0 Da0  -36 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 + z7], 1], [[-3*z4 + z5 + z6], 3], [[-6*z4 + 2*z5 + z7], a0], [[z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, -9, -9, -3]
intersections of D3^2 with Kaehler cone generators:[0, 0, -18, -3]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +0 Da0 +1 Da1 
-1 D1 +0 D3 +1 Da0 +3 Da1 
-1 D1 -2 D3 +2 Da0 +6 Da1 
-1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -2/3 Da0 -1 Da1 :   10, 0, 8, 0
D2 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 0, 0, 0, 1)
(-2, 2, 0, 1, 0, 0, 1, 0)
(-2, 1, 0, 1, 0, 1, 0, 0)
(7, -6, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 2/3 Da0 Da0 -4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-48*D4^2 + 14/3*D5^2 + 1/6*D5*D7 + 28*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + Da0 + 2*Da1
Da1
-D1 + Da0 + 2*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1825, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 5)
5:  (0, -1, 0, -1)
6:  (1, 0, 0, -1)
7:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1, 3]

The triangulation is [[4, 5, 6, 7], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [0, 1, 4, 5], [2, 3, 4, 7], [2, 5, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [2, 4, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z0*z6, z1*z6, z3*z6, z1*z7, z1*z3, z2*z4*z5*z7, z0*z2*z4*z5, z0*z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  -90 Da0 Da0 Da0  +54 Da1 Da0 Da0  -36 Da1 Da1 Da0  +24 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 + z7], 1], [[-3*z4 + z5 + z6], 3], [[-6*z4 + 2*z5 + z7], a0], [[z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-9, 0, -9, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -9, -18, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 +0 D3 +1 Da0 +3 Da1 
+0 D1 -1 D3 +1 Da0 +3 Da1 
-1 D1 -2 D3 +2 Da0 +6 Da1 
+0 D1 +0 D3 +0 Da0 +1 Da1 
+0 D1 +0 D3 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -2/3 Da0 -1 Da1 :   10, 0, 8, 0
D2 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 0, 0, 0, 1)
(-2, 2, 0, 1, 0, 0, 1, 0)
(-2, 1, 0, 1, 0, 1, 0, 0)
(7, -6, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3 + 2/3 Da0 Da0-4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 3/2*D5*D7 + 20/3*D6*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + Da0 + 2*Da1
Da1
-D1 + Da0 + 2*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1826, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 5)
5:  (0, -1, 0, -1)
6:  (1, 0, 0, -1)
7:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1, 3]

The triangulation is [[0, 4, 5, 6], [0, 4, 6, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 4, 5], [1, 2, 3, 4], [2, 3, 4, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z5*z7, z1*z6, z3*z6, z1*z7, z0*z2*z4]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +72 Da0 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 + z7], 1], [[-3*z4 + z5 + z6], 3], [[-6*z4 + 2*z5 + z7], a0], [[z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -9, -18, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -18, -18, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 
-1 D1 -2 D3 +2 Da0 +6 Da1 
-2 D1 -2 D3 +3 Da0 +8 Da1 
-1 D1 +0 D3 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -2/3 Da0 -1 Da1 :   16, 0, 14, 0
D2 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 0, 0, 0, 1)
(-2, 2, 0, 1, 0, 0, 1, 0)
(-2, 1, 0, 1, 0, 1, 0, 0)
(7, -6, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3 -7/3 Da0 Da0 -16/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-48*D4^2 + 14/3*D5^2 + 20/3*D6^2 + 44/3*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + Da0 + 2*Da1
Da1
-D1 + Da0 + 2*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1826, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 5)
5:  (0, -1, 0, -1)
6:  (1, 0, 0, -1)
7:  (0, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +5 D4 -1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 1, 3]

The triangulation is [[2, 4, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 2, 6, 7], [0, 2, 3, 4], [0, 1, 2, 5], [0, 4, 5, 6], [0, 1, 4, 5], [2, 3, 4, 7], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 2, 4], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z6, z3*z6, z1*z7, z5*z7, z1*z3, z3*z5, z0*z2*z4*z6, z0*z2*z4*z7, z0*z2*z4*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 7]
Out of the 3 elements from [1, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +72 Da0 Da0 Da0  -18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-6*z4 + z5 + 2*z6 + z7], 1], [[-3*z4 + z5 + z6], 3], [[-6*z4 + 2*z5 + z7], a0], [[z6], a1]]

The divisors D1 and D3 are small:
intersections of D1^2 with Kaehler cone generators:[0, -9, -18, -9, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -18, -18, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 +2 Da1 
-1 D1 -2 D3 +2 Da0 +6 Da1 
-2 D1 -2 D3 +3 Da0 +8 Da1 
-1 D1 +0 D3 +1 Da0 +3 Da1 
+0 D1 +0 D3 +1 Da0 +3 Da1 
+0 D1 -1 D3 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D3 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -2/3 Da0 -1 Da1 :   16, 0, 14, 0
D2 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +1/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 0, 0, 0, 1)
(-2, 2, 0, 1, 0, 0, 1, 0)
(-2, 1, 0, 1, 0, 1, 0, 0)
(7, -6, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3-7/3 Da0 Da0-16/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 + 4*D6*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + Da0 + 2*Da1
Da1
-D1 + Da0 + 2*Da1
-1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1836, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, 2)
3:  (-1, 0, -1, 0)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D5 = 0 
 +1 D1 +2 D2 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 4, 0, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [1, 3, 5, 6], [0, 2, 3, 4], [0, 1, 5, 7], [2, 3, 4, 6], [0, 3, 5, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z4, z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z6, z3*z5*z7, z2*z3*z5, z0*z2*z3*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +9 D7 D7 D7  +64 Da0 Da0 Da0  +17 Da1 Da0 Da0  +1 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 
-2 D4 +0 D7 +1 Da0 +1 Da1 
+0 D4 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(-1, 2, -1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -2/3 D7 D7  + 106/75 Da0 Da0  + 148/75 Da0 Da1 

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D7 + 1/3*Da0 - 2/3*Da1, -D4 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7]

The 2nd Chern class in toric basis:
-D5^2 + 2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1836, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, 2)
3:  (-1, 0, -1, 0)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D5 = 0 
 +1 D1 +2 D2 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 4, 0, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [0, 1, 3, 5], [0, 2, 5, 6], [1, 3, 5, 6], [0, 1, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [0, 3, 5, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z1*z4, z6*z7, z4*z5, z0*z1*z2, z0*z1*z6, z0*z2*z3, z3*z5*z7, z2*z3*z5]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +9 D7 D7 D7  +64 Da0 Da0 Da0  +17 Da1 Da0 Da0  +1 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, -2]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, -3]

The generators of the Kaehler cone are: 
-2 D4 +0 D7 +1 Da0 +0 Da1 
-2 D4 +0 D7 +1 Da0 +1 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 
-1 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(-1, 2, -1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -2/3 D7 D7  + 106/75 Da0 Da0  + 148/75 Da0 Da1 

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D7 + 1/3*Da0 - 2/3*Da1, -D4 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7]

The 2nd Chern class in toric basis:
-D5^2 + 2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 2/3*D4*D7 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1836, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, 2)
3:  (-1, 0, -1, 0)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D5 = 0 
 +1 D1 +2 D2 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 4, 0, 7]

The triangulation is [[0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 6], [1, 2, 3, 4], [0, 1, 5, 7], [2, 3, 4, 6], [1, 2, 4, 7], [0, 3, 5, 6], [1, 2, 5, 6], [1, 3, 5, 6], [0, 2, 5, 7], [0, 1, 3, 4], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [0, 2, 4, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z3*z7, z4*z5, z6*z7, z0*z1*z2, z0*z1*z6, z0*z2*z3, z2*z3*z5, z1*z4*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +9 D7 D7 D7  +64 Da0 Da0 Da0  +17 Da1 Da0 Da0  +1 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -6, -4, -2]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3]

The generators of the Kaehler cone are: 
-2 D4 +0 D7 +1 Da0 +0 Da1 
-3 D4 +0 D7 +1 Da0 +1 Da1 
-2 D4 +0 D7 +1 Da0 +1 Da1 
-1 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(-1, 2, -1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -2/3 D7 D7  + 106/75 Da0 Da0  + 148/75 Da0 Da1 

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D7 + 1/3*Da0 - 2/3*Da1, -D4 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7]

The 2nd Chern class in toric basis:
-4/3*D4^2 - D5^2 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1843, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -18, -6]
intersections of D0^2 with Kaehler cone generators:[-9, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
-1 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 
-2/3 D0 -2/3 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 3)
(0, 1, 1, 1, 0, 0, 3, 0)
(-3, 1, 1, 1, 0, 3, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 4 Da0 Da1 + 4/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -D0 + Da0, Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4/3*D6^2 + 4*D6*D7 - 1/6*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2/3*D4 + Da0 + 2/3*Da1
Da1
-D0 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1843, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 3, 4], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 4]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -6, -18]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -9, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1 D0 +0 D4 +1 Da0 +1 Da1 
-2/3 D0 -2/3 D4 +1 Da0 +2/3 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 3)
(0, 1, 1, 1, 0, 0, 3, 0)
(-3, 1, 1, 1, 0, 3, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 4 Da0 Da1  + 4/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -D0 + Da0, Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 2/3*D5^2 + 4/3*D6^2 + 4*D6*D7 + 5/6*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2/3*D4 + Da0 + 2/3*Da1
Da1
-D0 + Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1846, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 1, 0)
2:  (-1, -1, 2, 3)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (0, -1, 1, 0)
6:  (1, 1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +3 D2 +1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [1, 3, 4, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 7], [0, 2, 5, 6], [0, 2, 3, 7], [0, 3, 4, 6], [0, 1, 3, 6], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z3*z5, z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z2*z3*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +9 D7 D7 D7  +63 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +0 Da0 +1 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-2 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 2, -1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + 1/3*D7 + 2/3*Da0
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1846, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 1, 0)
2:  (-1, -1, 2, 3)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (0, -1, 1, 0)
6:  (1, 1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +3 D2 +1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [1, 3, 4, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z3*z5, z6*z7, z4*z5, z0*z1*z2, z0*z2*z3]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +9 D7 D7 D7  +63 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, 0, -4]
intersections of D7^2 with Kaehler cone generators:[0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +0 Da0 +1 Da1 
-1 D4 -1/3 D7 +1/3 Da0 +0 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-2 D4 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 2, -1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7]

The 2nd Chern class in toric basis:
2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 2/3*D4*D7 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + 1/3*D7 + 2/3*Da0
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1846, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 1, 0)
2:  (-1, -1, 2, 3)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (0, -1, 1, 0)
6:  (1, 1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +3 D2 +1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [1, 3, 4, 7]

The triangulation is [[0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 5, 7], [2, 3, 4, 6], [1, 2, 4, 7], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 1, 3, 4], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 4], [1, 2, 3, 6], [0, 2, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z5, z4*z5, z6*z7, z3*z7, z0*z1*z2, z0*z2*z3, z1*z4*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +9 D7 D7 D7  +63 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[2*z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -4, -6]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +0 Da0 +1 Da1 
-1 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-2 D4 +0 D7 +1 Da0 +0 Da1 
-3 D4 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(0, -1, 0, 1, 0, 1, 0, 0)
(-1, 2, -1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -2/3 D7 D7  + 4/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7]

The 2nd Chern class in toric basis:
-4/3*D4^2 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D4 + 1/3*D7 + 2/3*Da0
-2*D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1853, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 0)
4:  (0, -1, -1, 1)
5:  (0, 1, -1, 0)
6:  (1, 1, 0, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D4 -1 D5 = 0 
 +1 D1 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [3, 5, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 4, 5], [0, 2, 5, 6], [0, 2, 4, 6], [1, 2, 4, 7], [0, 2, 3, 7], [0, 1, 4, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z0*z1*z2, z0*z1*z6, z2*z4*z5]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +26 Da0 Da0 Da0  +14 Da1 Da0 Da0  +2 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -9, -3, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-1 D3 +0 D7 +1 Da0 +2 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +2/3 Da1 
+0 D3 +0 D7 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-2, -2, 1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3 -2/3 D7 D7  + 5/4 Da0 Da0  + 17/4 Da0 Da1 

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 2/3*Da1, D3, Da1, -D3 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
4/3*D4*D5 - 2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 4/3*Da1
Da0
-D3 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1853, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 0)
4:  (0, -1, -1, 1)
5:  (0, 1, -1, 0)
6:  (1, 1, 0, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 -1 D4 -1 D5 = 0 
 +1 D1 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [3, 5, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [1, 3, 4, 5], [0, 2, 5, 6], [0, 2, 4, 6], [1, 2, 4, 7], [0, 2, 3, 7], [0, 1, 4, 7], [0, 4, 5, 6], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 3, 7], [0, 2, 4, 7]]

The SR-ideal is generated by [z3*z6, z5*z7, z6*z7, z0*z1*z2, z0*z1*z5, z0*z1*z6, z3*z4*z7, z2*z3*z4, z2*z4*z5]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +26 Da0 Da0 Da0  +14 Da1 Da0 Da0  +2 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -9, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +2/3 Da1 
-1 D3 +0 D7 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +2/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-2, -2, 1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3 -2/3 D7 D7  + 5/4 Da0 Da0  + 17/4 Da0 Da1 

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 2/3*Da1, D3, Da1, -D3 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
-D4^2 + 7/3*D4*D5 - 2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 4/3*Da1
Da0
-D3 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1859, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 0)
4:  (0, -1, 1, 0)
5:  (0, 1, -1, 0)
6:  (1, 1, 0, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +1 D4 -1 D5 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 5, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +18 Da1 Da0 Da0 

The basis we have constructed is composed of [[[z4 - z5], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +0 Da0 +1 Da1 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 0, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-1, -1, -1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, Da1, -D3 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + Da1
Da0
-D3 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 2, 6], [3, 4, 6, 7], [2, 3, 5, 6], [0, 1, 3, 6], [0, 3, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [2, 4, 6, 7], [2, 3, 4, 5], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z1*z5, z5*z7, z0*z2*z3, z1*z6*z7, z2*z3*z4*z6, z2*z3*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, 0, -4]
intersections of D1^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]

The generators of the Kaehler cone are: 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-2 D1 +0 D5 +3 Da0 +6 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
-3 D1 +0 D5 +3 Da0 +7 Da1 
-3 D1 -2 D5 +3 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
D6^2 + 2*D4*D7 + 2*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [1, 2, 4, 7], [3, 4, 6, 7], [0, 1, 2, 6], [1, 3, 4, 7], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z5*z7, z0*z2*z3, z1*z6*z7, z2*z3*z7, z2*z3*z4, z1*z5*z6, z1*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -2, -4, -4]
intersections of D1^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D1 -1 D5 +1 Da0 +2 Da1 
-2 D1 -1 D5 +2 Da0 +4 Da1 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-3 D1 -2 D5 +3 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
-D5^2 + 3/2*D4*D6 + D5*D6 + D6^2 - 5/2*D4*D7 + 2*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [3, 4, 5, 7], [0, 1, 3, 6], [1, 2, 3, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 2, 7], [3, 4, 6, 7], [1, 3, 5, 7], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z0*z2*z3, z1*z6*z7, z2*z3*z7, z2*z3*z4, z1*z5*z6, z5*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -6, -4, -6]
intersections of D1^2 with Kaehler cone generators:[-2, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
-1 D1 -1 D5 +1 Da0 +2 Da1 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-2 D1 -3 D5 +3 Da0 +7 Da1 
-3 D1 -2 D5 +3 Da0 +7 Da1 
-3 D1 -3 D5 +3 Da0 +8 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
1/2*D4*D6 + 1/2*D5*D6 + D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 2*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [0, 2, 3, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [3, 4, 5, 6], [0, 1, 2, 3], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 5, 7], [0, 1, 3, 6], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z1*z5, z1*z7, z2*z3*z4, z2*z3*z7, z5*z6*z7, z0*z5*z6, z0*z2*z3*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -2, -4, -4, -6, -6]
intersections of D1^2 with Kaehler cone generators:[-2, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-1 D1 -2 D5 +2 Da0 +4 Da1 
+0 D1 -1 D5 +1 Da0 +2 Da1 
-2 D1 -2 D5 +3 Da0 +6 Da1 
+0 D1 -2 D5 +3 Da0 +6 Da1 
+0 D1 -3 D5 +3 Da0 +7 Da1 
-2 D1 -3 D5 +3 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
3/2*D4*D6 + 3/2*D5*D6 + D6^2 - 5/6*D5*D7 + 19/12*D6*D7 - 7/4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [3, 4, 5, 7], [0, 1, 3, 6], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z1*z5, z0*z2*z3, z1*z6*z7, z2*z3*z4, z5*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -6, -6]
intersections of D1^2 with Kaehler cone generators:[-4, 0, -6, -4, -6]

The generators of the Kaehler cone are: 
-2 D1 -2 D5 +3 Da0 +6 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
-3 D1 -2 D5 +3 Da0 +7 Da1 
-2 D1 -3 D5 +3 Da0 +7 Da1 
-3 D1 -3 D5 +3 Da0 +8 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
D6^2 + 2*D4*D7 + 2*D5*D7 + 2*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [2, 3, 5, 6], [0, 1, 3, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 5, 7], [3, 4, 5, 6], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z1*z7, z2*z3*z4, z2*z3*z7, z5*z6*z7, z0*z2*z3, z0*z5*z6, z1*z5*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -6]
intersections of D1^2 with Kaehler cone generators:[-2, -2, -4, -4]

The generators of the Kaehler cone are: 
-1 D1 -1 D5 +1 Da0 +2 Da1 
-1 D1 -2 D5 +2 Da0 +4 Da1 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-2 D1 -3 D5 +3 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D5^2 + 9/2*D4*D6 + 5/2*D5*D6 + D6^2 + 13/6*D5*D7 + 1/12*D6*D7 + 11/4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [2, 3, 4, 5], [2, 3, 4, 7], [0, 2, 6, 7], [2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 6], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z7, z5*z7, z1*z4, z1*z5, z0*z2*z3*z6, z2*z3*z6*z7, z2*z3*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6]
Out of the 3 elements from [1, 5, 7] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-2 D1 +0 D5 +3 Da0 +6 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
+0 D1 -2 D5 +3 Da0 +6 Da1 
+0 D1 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D5 D5 + 12 Da0 Da0 + 50 Da0 Da1

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
D6^2 + 7/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [1, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [3, 4, 5, 6], [2, 3, 4, 5], [1, 2, 4, 7], [3, 4, 6, 7], [1, 3, 4, 7], [0, 1, 3, 6], [1, 2, 3, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z5*z7, z0*z2*z3, z1*z6*z7, z2*z3*z7, z1*z4*z6, z2*z3*z4*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -2, 0, -4, 0, -4]
intersections of D1^2 with Kaehler cone generators:[-2, -4, -6, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D1 +0 D5 +1 Da0 +2 Da1 
-2 D1 -1 D5 +2 Da0 +4 Da1 
-3 D1 +0 D5 +3 Da0 +7 Da1 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-2 D1 +0 D5 +3 Da0 +6 Da1 
-3 D1 -2 D5 +3 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
3/2*D4*D6 + 3/2*D5*D6 + D6^2 - 5/2*D4*D7 + 2*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1870, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 2, -1, 3)
4:  (-1, 2, 0, 0)
5:  (-1, 2, 0, 1)
6:  (1, -1, 0, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D3 +2 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 +3 D3 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 7], [3, 4, 6, 7], [2, 3, 5, 6], [0, 1, 3, 6], [0, 3, 6, 7], [0, 2, 6, 7], [2, 4, 5, 7], [3, 4, 5, 6], [1, 2, 3, 6], [0, 2, 3, 7], [0, 1, 2, 6], [2, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z1*z4, z0*z5, z1*z5, z1*z7, z2*z3*z4, z5*z6*z7, z2*z3*z6*z7, z0*z2*z3*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D5 D5 D5  -8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[3*z4 + 2*z5 - 1/2*z6 + 3/2*z7], 1], [[z5], 5], [[z7], a0], [[z4 + z5], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -6, -4, -6, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D1 -2 D5 +3 Da0 +6 Da1 
-2 D1 -3 D5 +3 Da0 +7 Da1 
+0 D1 -2 D5 +3 Da0 +6 Da1 
+0 D1 -3 D5 +3 Da0 +7 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D1 are [2, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D3 = -1 D1 -1 D5 +1 Da0 +2 Da1 :   36, 0, 30, 2
D6 = -2 D1 -2 D5 +3 Da0 +6 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 3, -1, -1, 0, 0, 0, 2)
(1, -1, 1, 1, 0, 0, 2, 0)
(-1, 2, -1, -1, 0, 1, 0, 0)
(-2, 3, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D5 D5 + 12 Da0 Da0 + 50 Da0 Da1

Toric divisors in our base:
[-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0]

The 2nd Chern class in toric basis:
D6^2 + 2/3*D5*D7 + 7/3*D6*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D5 + 2*Da0 + 3*Da1
-2*D1 - 2*D5 + 3*Da0 + 6*Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1877, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 4, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3, 4]

The triangulation is [[0, 2, 5, 7], [1, 5, 6, 7], [1, 4, 5, 6], [1, 3, 4, 6], [2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z6, z3*z7, z4*z7, z3*z5*z6, z1*z2*z4, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +8 Da1 Da0 Da0  +32 Da1 Da1 Da0  +83 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 4/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 5/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-15, 0, -3, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-6, -1, -2, -3, -18, -6]

The generators of the Kaehler cone are: 
-5/3 D0 -6 D3 +4/3 Da0 +5/3 Da1 
+0 D0 -1 D3 +1 Da0 +0 Da1 
-1/3 D0 -2 D3 +2/3 Da0 +1/3 Da1 
+0 D0 -3 D3 +4 Da0 +0 Da1 
+0 D0 -18 D3 +4 Da0 +5 Da1 
+0 D0 -6 D3 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-4, 3, 3, 0, -5, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 + 158/75*D6*D7 - 28/225*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1877, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 4, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3, 4]

The triangulation is [[2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 3, 6, 7], [0, 2, 5, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z0*z4, z4*z7, z0*z6, z1*z2*z4, z1*z2*z6, z3*z5*z6, z3*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +8 Da1 Da0 Da0  +32 Da1 Da1 Da0  +83 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 4/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 5/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -15, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -5, -6, -2, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +0 Da0 +1 Da1 
+0 D0 -5 D3 +1 Da0 +1 Da1 
-5/3 D0 -6 D3 +4/3 Da0 +5/3 Da1 
-1/3 D0 -2 D3 +2/3 Da0 +1/3 Da1 
+0 D0 -6 D3 +2 Da0 +1 Da1 
+0 D0 -18 D3 +4 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-4, 3, 3, 0, -5, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 - 1/5*D3*D7 + 158/75*D6*D7 - 28/225*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1877, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 4, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3, 4]

The triangulation is [[0, 2, 5, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 3, 4, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z6, z3*z5, z3*z7, z4*z7, z1*z2*z5*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +8 Da1 Da0 Da0  +32 Da1 Da1 Da0  +83 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 4/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 5/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -15, -15, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -6, 0, -18, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-5/3 D0 -6 D3 +4/3 Da0 +5/3 Da1 
-5/3 D0 +0 D3 +4/3 Da0 +5/3 Da1 
+0 D0 -18 D3 +4 Da0 +5 Da1 
+0 D0 -3 D3 +4 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-4, 3, 3, 0, -5, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 34/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
19/18*D5*D6 + 10/9*D6^2 + 1039/450*D6*D7 - 6/25*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1877, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 4, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3, 4]

The triangulation is [[1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 5, 7], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 4, 6], [1, 3, 6, 7], [0, 2, 5, 7], [1, 5, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z3*z5, z4*z7, z0*z6, z1*z2*z5, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +8 Da1 Da0 Da0  +32 Da1 Da1 Da0  +83 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 4/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 5/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -15, 0]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -6, -2]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +0 Da0 +1 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-5/3 D0 -6 D3 +4/3 Da0 +5/3 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-4, 3, 3, 0, -5, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-34/9*D5^2 + 2*D5*D6 + 10/9*D6^2 - 1/3*D3*D7 + 92/45*D6*D7 - 4/45*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1877, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 4, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3, 4]

The triangulation is [[1, 3, 6, 7], [0, 2, 5, 7], [1, 5, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z3*z5, z0*z6, z4*z7, z0*z4, z1*z2*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +8 Da1 Da0 Da0  +32 Da1 Da1 Da0  +83 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 4/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 5/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -15, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -2, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-5/3 D0 -6 D3 +4/3 Da0 +5/3 Da1 
+0 D0 -18 D3 +4 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-4, 3, 3, 0, -5, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 34/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
19/18*D5*D6 + 10/9*D6^2 + 7/30*D3*D7 + 1039/450*D6*D7 - 6/25*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1877, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 4, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3, 4]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 5], [0, 2, 5, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z6, z3*z7, z4*z7, z3*z5, z1*z2*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +2 Da0 Da0 Da0  +8 Da1 Da0 Da0  +32 Da1 Da1 Da0  +83 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 4/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 5/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -15, 0, -15]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-5/3 D0 +0 D3 +4/3 Da0 +5/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-5/3 D0 -6 D3 +4/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-4, 3, 3, 0, -5, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-34/9*D5^2 + 2*D5*D6 + 10/9*D6^2 + 92/45*D6*D7 - 4/45*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 3], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z0*z1*z6, z1*z3*z6, z2*z3*z7, z2*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -4, -4, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +0 Da0 +3 Da1 
+0 D4 -1 D5 +0 Da0 +1 Da1 
-2 D4 -2 D5 +0 Da0 +3 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +0 Da0 +3 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 3], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z0*z1*z6, z1*z3*z6, z2*z3*z7, z2*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -4, -4, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-6, -2, -6, -4, -6, -4]

The generators of the Kaehler cone are: 
-3 D2 -3 D5 +6 Da0 -2 Da1 
-1 D2 -1 D5 +2 Da0 +0 Da1 
-3 D2 -2 D5 +6 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 +0 Da1 
-2 D2 -2 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [1, 2, 3, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 3], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z0*z1*z6, z1*z3*z6, z2*z3*z7, z2*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-6, -2, -6, -4, -6, -4]

The generators of the Kaehler cone are: 
-3 D2 -2 D4 +6 Da0 -3 Da1 
-1 D2 +0 D4 +2 Da0 -1 Da1 
-3 D2 -2 D4 +6 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-3 D2 +0 D4 +6 Da0 -2 Da1 
-2 D2 +0 D4 +5 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-2 D4 +0 D5 +0 Da0 +3 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +0 Da0 +3 Da1 
+0 D4 -2 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -2, -6, -4, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 +0 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
-1 D2 +0 D5 +2 Da0 +0 Da1 
-3 D2 +0 D5 +6 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 +0 Da1 
-3 D2 -2 D5 +6 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [0, 2, 3, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z4, z4*z5, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -2, -6, -4, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 +0 D4 +5 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 +0 Da1 
-1 D2 +0 D4 +2 Da0 +0 Da1 
-3 D2 -2 D4 +6 Da0 +0 Da1 
-2 D2 +0 D4 +5 Da0 +0 Da1 
-3 D2 -2 D4 +6 Da0 -2 Da1 
-3 D2 +0 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z0*z1*z6, z0*z3*z6, z0*z5*z7, z1*z3*z6, z0*z5*z6, z4*z5*z7, z2*z5*z7, z2*z4*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -6]
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -4]

The generators of the Kaehler cone are: 
-1 D4 -1 D5 +0 Da0 +1 Da1 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-D5^2 - 3*D5*D6 - 14*D6^2 + D5*D7 + 9*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z0*z1*z6, z0*z3*z6, z0*z5*z7, z1*z3*z6, z0*z5*z6, z4*z5*z7, z2*z5*z7, z2*z4*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +2 Da0 -1 Da1 
-2 D2 -3 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-3 D2 -3 D5 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-D5^2 - 3*D5*D6 - 14*D6^2 + D5*D7 + 9*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z0*z1*z6, z0*z3*z6, z0*z5*z7, z1*z3*z6, z0*z5*z6, z4*z5*z7, z2*z5*z7, z2*z4*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +2 Da0 -1 Da1 
-2 D2 -3 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-3 D2 -2 D4 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-D5^2 - 3*D5*D6 - 14*D6^2 + D5*D7 + 9*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z4*z5, z2*z4, z0*z5*z7, z1*z3*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -6, -2, -4, -4, -6, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +6 Da0 -12 Da1 
+0 D4 -1 D5 +2 Da0 -4 Da1 
+0 D4 -2 D5 +5 Da0 -10 Da1 
-2 D4 -2 D5 +5 Da0 -10 Da1 
+0 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -3 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z4*z5, z2*z4, z0*z5*z7, z1*z3*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -6, -2, -4, -4, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 +0 Da1 
+0 D2 -3 D5 +6 Da0 -2 Da1 
+0 D2 -1 D5 +2 Da0 +0 Da1 
+0 D2 -2 D5 +5 Da0 +0 Da1 
+0 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +6 Da0 +0 Da1 
-2 D2 -3 D5 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 5, 6], [0, 3, 5, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z4*z5, z2*z4, z0*z5*z7, z1*z3*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 +0 D4 +5 Da0 -2 Da1 
+0 D2 -2 D4 +6 Da0 -3 Da1 
+0 D2 +0 D4 +2 Da0 -1 Da1 
+0 D2 +0 D4 +5 Da0 -2 Da1 
+0 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 +0 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 3], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z4*z5, z0*z1*z6, z0*z3*z6, z1*z3*z6, z2*z3*z7, z2*z5*z7, z2*z4*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -6, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-6, -4, -4, -4]

The generators of the Kaehler cone are: 
-3 D4 -2 D5 +0 Da0 +3 Da1 
-2 D4 -3 D5 +0 Da0 +3 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 3], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z4*z5, z0*z1*z6, z0*z3*z6, z1*z3*z6, z2*z3*z7, z2*z5*z7, z2*z4*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -6, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-6, -6, -4, -6]

The generators of the Kaehler cone are: 
-3 D2 -2 D5 +6 Da0 -3 Da1 
-3 D2 -3 D5 +6 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 3], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z4*z5, z0*z1*z6, z0*z3*z6, z1*z3*z6, z2*z3*z7, z2*z5*z7, z2*z4*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -4, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-6, -6, -4, -6]

The generators of the Kaehler cone are: 
-3 D2 -3 D4 +6 Da0 -2 Da1 
-3 D2 -2 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-3 D2 -2 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [1, 3, 4, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z0*z5, z2*z5, z4*z5, z2*z4, z0*z3*z6, z1*z4*z7, z1*z3*z6*z7, z0*z1*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0, 0, -4]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -6, -4, -2, -6, -6]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +5 Da0 -10 Da1 
-3 D4 -2 D5 +6 Da0 -12 Da1 
-2 D4 +0 D5 +5 Da0 -10 Da1 
-1 D4 +0 D5 +2 Da0 -4 Da1 
-3 D4 +0 D5 +2 Da0 -2 Da1 
-3 D4 -2 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [1, 3, 4, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z0*z5, z2*z5, z4*z5, z2*z4, z0*z3*z6, z1*z4*z7, z1*z3*z6*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 -2 D5 +5 Da0 -2 Da1 
+0 D2 -2 D5 +6 Da0 -3 Da1 
+0 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 +0 D5 +2 Da0 -1 Da1 
-2 D2 +0 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 1, 3, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [1, 3, 4, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z0*z5, z2*z5, z4*z5, z2*z4, z0*z3*z6, z1*z4*z7, z1*z3*z6*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -6, -4, -2, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 +0 Da1 
+0 D2 -2 D4 +5 Da0 -2 Da1 
+0 D2 -3 D4 +6 Da0 -2 Da1 
+0 D2 -2 D4 +5 Da0 +0 Da1 
+0 D2 -1 D4 +2 Da0 +0 Da1 
-2 D2 -3 D4 +6 Da0 +0 Da1 
-2 D2 -3 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z1*z4, z2*z4, z4*z5, z2*z5, z0*z3*z6*z7, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, -4, 0, 0, -4]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +5 Da0 -10 Da1 
+0 D4 +0 D5 +1 Da0 -2 Da1 
-2 D4 +0 D5 +5 Da0 -10 Da1 
+0 D4 -2 D5 +5 Da0 -10 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 + 4 D5 D5 + 14/5 Da0 Da0-18/5 Da0 Da1

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-18/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z1*z4, z2*z4, z4*z5, z2*z5, z0*z3*z6*z7, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, -4, 0, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 +0 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 +0 Da1 
+0 D2 -2 D5 +5 Da0 -2 Da1 
+0 D2 +0 D5 +1 Da0 +0 Da1 
+0 D2 +0 D5 +5 Da0 -2 Da1 
+0 D2 -2 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 34 Da0 Da0 + 4 Da1 Da1

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-18/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 3, 4, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 6], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z1*z4, z2*z4, z4*z5, z2*z5, z0*z3*z6*z7, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 +0 D4 +5 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 +0 Da1 
-2 D2 +0 D4 +5 Da0 +0 Da1 
+0 D2 -2 D4 +5 Da0 -2 Da1 
+0 D2 +0 D4 +1 Da0 +0 Da1 
+0 D2 -2 D4 +5 Da0 +0 Da1 
+0 D2 +0 D4 +5 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4 + 34 Da0 Da0 + 4 Da1 Da1

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-18/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4, -6, -2]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +0 Da0 +3 Da1 
-2 D4 +0 D5 +0 Da0 +3 Da1 
-3 D4 -2 D5 +0 Da0 +3 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D4*D6 - 24*D6^2 + 2*D4*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -6, -6, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 -2 Da1 
-3 D2 +0 D5 +6 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 -3 Da1 
-1 D2 +0 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 24*D6^2 + 2*D4*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4, -6, -2]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -6, -6, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 +0 Da1 
-3 D2 -2 D4 +6 Da0 -2 Da1 
-3 D2 -2 D4 +6 Da0 +0 Da1 
-3 D2 -3 D4 +6 Da0 -2 Da1 
-1 D2 -1 D4 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D6 - 24*D6^2 + 2*D4*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 5], [2, 4, 5, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z0*z1*z6, z0*z3*z6, z1*z3*z6, z2*z3*z7, z2*z3*z6, z4*z5*z7, z2*z4*z7, z2*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -6]
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -4]

The generators of the Kaehler cone are: 
-1 D4 -1 D5 +0 Da0 +1 Da1 
-3 D4 -2 D5 +0 Da0 +3 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-2*D4*D5 - 4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 5], [2, 4, 5, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z0*z1*z6, z0*z3*z6, z1*z3*z6, z2*z3*z7, z2*z3*z6, z4*z5*z7, z2*z4*z7, z2*z5*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-2, -6, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +2 Da0 -1 Da1 
-3 D2 -2 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-3 D2 -3 D5 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 5], [2, 4, 5, 6], [0, 1, 2, 3], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 2, 4, 6], [0, 3, 4, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z1*z4, z0*z1*z6, z0*z3*z6, z1*z3*z6, z2*z3*z7, z2*z3*z6, z4*z5*z7, z2*z4*z7, z2*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -6, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +2 Da0 -1 Da1 
-3 D2 -3 D4 +6 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-3 D2 -2 D4 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-2*D4*D5 - 4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 10

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z4, z2*z5, z0*z3*z6, z1*z3*z6, z1*z4*z7, z4*z5*z7, z0*z1*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -4, -4, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-6, -2, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-1 D4 -1 D5 +2 Da0 -4 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +5 Da0 -10 Da1 
-3 D4 -2 D5 +6 Da0 -12 Da1 
-3 D4 -2 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 10

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z4, z2*z5, z0*z3*z6, z1*z3*z6, z1*z4*z7, z4*z5*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -4, -4, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +6 Da0 -3 Da1 
+0 D2 -1 D5 +2 Da0 -1 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
+0 D2 -2 D5 +5 Da0 -2 Da1 
+0 D2 -2 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 10

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z4, z2*z5, z0*z3*z6, z1*z3*z6, z1*z4*z7, z4*z5*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -2, -4, -4, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +6 Da0 -3 Da1 
+0 D2 -1 D4 +2 Da0 -1 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
+0 D2 -2 D4 +5 Da0 -2 Da1 
+0 D2 -3 D4 +6 Da0 -2 Da1 
-2 D2 -3 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 11

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z4, z0*z1*z6, z0*z3*z6, z0*z5*z7, z1*z3*z6, z2*z5*z7, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -6, -4, -6]
intersections of D4^2 with Kaehler cone generators:[-6, -4, -4, -4]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -3 D5 +0 Da0 +3 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -3 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 11

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z4, z0*z1*z6, z0*z3*z6, z0*z5*z7, z1*z3*z6, z2*z5*z7, z4*z5*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -6, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +6 Da0 -3 Da1 
-3 D2 -3 D5 +6 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 11

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z4, z0*z1*z6, z0*z3*z6, z0*z5*z7, z1*z3*z6, z2*z5*z7, z4*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -4, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +6 Da0 -3 Da1 
-3 D2 -2 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 -2 D4 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 12

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -6, -6, -2, -6]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-3 D4 -2 D5 +2 Da0 -2 Da1 
-3 D4 +0 D5 +2 Da0 -2 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 
-3 D4 -2 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 12

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -4, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 +0 D5 +5 Da0 -2 Da1 
-2 D2 -2 D5 +6 Da0 -3 Da1 
-2 D2 +0 D5 +6 Da0 -3 Da1 
-1 D2 +0 D5 +2 Da0 -1 Da1 
-3 D2 -2 D5 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 12

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 6], [0, 4, 6, 7], [1, 3, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z4*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 4, 5] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -6, -6, -2, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -4, -4, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 -2 D4 +5 Da0 +0 Da1 
-2 D2 -3 D4 +6 Da0 -2 Da1 
-2 D2 -3 D4 +6 Da0 +0 Da1 
-1 D2 -1 D4 +2 Da0 +0 Da1 
-3 D2 -3 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 13

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [1, 5, 6, 7], [0, 4, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z0*z1*z6, z0*z3*z6, z1*z3*z6, z1*z4*z7, z2*z4*z7, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -4, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-6, -4, -6, -6]

The generators of the Kaehler cone are: 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-3 D4 -2 D5 +0 Da0 +3 Da1 
-3 D4 -2 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 13

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [1, 5, 6, 7], [0, 4, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z0*z1*z6, z0*z3*z6, z1*z3*z6, z1*z4*z7, z2*z4*z7, z4*z5*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -4, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 13

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [3, 4, 5, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [1, 5, 6, 7], [0, 4, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z5, z2*z3, z2*z5, z0*z1*z6, z0*z3*z6, z1*z3*z6, z1*z4*z7, z2*z4*z7, z4*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-6, -4, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -6, -4]

The generators of the Kaehler cone are: 
-2 D2 -3 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-3 D2 -3 D4 +6 Da0 -2 Da1 
-2 D2 -3 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 14

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 5, 6], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z4*z5, z2*z4, z0*z1*z6, z0*z5*z7, z1*z3*z6, z2*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -6, -4, -6, -4]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 -3 D5 +0 Da0 +3 Da1 
+0 D4 -1 D5 +0 Da0 +1 Da1 
-2 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -3 D5 +2 Da0 -2 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 14

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 5, 6], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z4*z5, z2*z4, z0*z1*z6, z0*z5*z7, z1*z3*z6, z2*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [2, 5, 4] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -6, -4, -6, -4]
intersections of D2^2 with Kaehler cone generators:[-6, -2, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-3 D2 -3 D5 +6 Da0 -2 Da1 
-1 D2 -1 D5 +2 Da0 +0 Da1 
-2 D2 -3 D5 +6 Da0 -2 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +6 Da0 +0 Da1 
-2 D2 -2 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 14

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 5, 6], [0, 4, 6, 7], [0, 3, 4, 6], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z2*z3, z4*z5, z2*z4, z0*z1*z6, z0*z5*z7, z1*z3*z6, z2*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-6, -2, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-3 D2 -2 D4 +6 Da0 -3 Da1 
-1 D2 +0 D4 +2 Da0 -1 Da1 
-2 D2 -2 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 +0 D4 +6 Da0 -3 Da1 
-2 D2 +0 D4 +5 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 15

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z2*z4, z0*z3*z6, z0*z5*z7, z1*z3*z6, z4*z5*z7, z0*z1*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 6, 7]
Out of the 3 elements from [4, 5, 2] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -6, -6, -2, -6]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -6, -4, -2, -4]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 -2 D5 +5 Da0 -10 Da1 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -3 D5 +6 Da0 -12 Da1 
-1 D4 -1 D5 +2 Da0 -4 Da1 
-2 D4 -3 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 15

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z2*z4, z0*z3*z6, z0*z5*z7, z1*z3*z6, z4*z5*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -6, -6, -2, -6]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +5 Da0 -2 Da1 
+0 D2 -2 D5 +5 Da0 -2 Da1 
-2 D2 -3 D5 +6 Da0 -3 Da1 
+0 D2 -3 D5 +6 Da0 -2 Da1 
+0 D2 -1 D5 +2 Da0 -1 Da1 
-2 D2 -3 D5 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 15

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 4, 6, 7], [1, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z2*z4, z0*z3*z6, z0*z5*z7, z1*z3*z6, z4*z5*z7, z0*z1*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -6, -4, -2, -4]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D4 +5 Da0 -2 Da1 
+0 D2 -2 D4 +5 Da0 -2 Da1 
-2 D2 -3 D4 +6 Da0 -3 Da1 
+0 D2 -2 D4 +6 Da0 -3 Da1 
+0 D2 -1 D4 +2 Da0 -1 Da1 
-2 D2 -2 D4 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 16

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z5, z2*z3, z0*z1*z6, z0*z3*z6, z1*z3*z6, z1*z4*z7, z4*z5*z7, z1*z4*z6, z2*z4*z7, z2*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +109 Da0 Da0 Da0  +42 Da1 Da0 Da0  +16 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -4]
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -6]

The generators of the Kaehler cone are: 
-1 D4 -1 D5 +0 Da0 +1 Da1 
-3 D4 -3 D5 +2 Da0 -2 Da1 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-3 D4 -2 D5 +0 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   46, 0, 38, 3
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 

Toric divisors in our base:
[-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
2*D4*D5 + 4*D4*D6 + 4*D5*D6 - 4*D6^2 - 2*D4*D7 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 16

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z5, z2*z3, z0*z1*z6, z0*z3*z6, z1*z3*z6, z1*z4*z7, z4*z5*z7, z1*z4*z6, z2*z4*z7, z2*z5*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +2 Da0 -1 Da1 
-2 D2 -3 D5 +6 Da0 -3 Da1 
-2 D2 -2 D5 +5 Da0 -2 Da1 
-3 D2 -2 D5 +6 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D2 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D5 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D5 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
2*D4*D5 + 4*D4*D6 + 4*D5*D6 - 4*D6^2 - 2*D4*D7 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 5*Da0 - 2*Da1
-D2 - D5 + 2*Da0 - Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1882, triangulation 16

The points and their indices are 
0:  (-1, 0, 0, 1)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 1, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 1, 1, 0)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D2 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 2, 0, 1, 3]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [0, 4, 6, 7], [1, 2, 5, 6], [1, 5, 6, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 3, 4, 7], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z5, z2*z3, z0*z1*z6, z0*z3*z6, z1*z3*z6, z1*z4*z7, z4*z5*z7, z1*z4*z6, z2*z4*z7, z2*z5*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6, 7]
Out of the 2 elements from [2, 4] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +1 Da0 Da0 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 5*z6 + 2*z7], 2], [[z4], 4], [[-2*z6 + z7], a0], [[z5], a1]]

The divisors D4 and D2 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -6, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +2 Da0 -1 Da1 
-2 D2 -3 D4 +6 Da0 -3 Da1 
-2 D2 -2 D4 +5 Da0 -2 Da1 
-3 D2 -3 D4 +6 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   46, 0, 38, 3
D7 = -2 D2 -2 D4 +5 Da0 -2 Da1 :   199, 0, 153, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 1, 0, 0, 0, 1)
(3, 3, -5, -2, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(0, 1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
2*D4*D5 + 4*D4*D6 + 4*D5*D6 - 4*D6^2 - 2*D4*D7 - 2*D5*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D4 + 5*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1883, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 2)
5:  (0, -1, 0, 0)
6:  (0, 0, 0, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [6, 5, 0, 3, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 5, 6], [1, 2, 3, 4], [0, 1, 2, 5], [0, 4, 5, 6], [2, 4, 5, 7], [0, 1, 4, 5], [0, 1, 3, 4], [2, 3, 4, 6], [1, 2, 4, 5], [2, 4, 6, 7], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z7, z3*z5, z3*z7, z1*z6, z1*z7, z0*z2*z4, z2*z4*z5*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +24 Da0 Da0 Da0  -12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -12 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z6 + z7], 1], [[-3*z4 + z5 + z7], 3], [[z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -9, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 
-1 D1 +0 D3 +2 Da0 +1 Da1 
+0 D1 -1 D3 +2 Da0 +1 Da1 
+0 D1 +0 D3 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D2 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 10/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0]

The 2nd Chern class in toric basis:
-18*D4^2 + 4/3*D5^2 + 4/3*D6^2 + 22/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D3 + Da0 + Da1
-D1 + Da0 + Da1
-1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1883, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 2)
5:  (0, -1, 0, 0)
6:  (0, 0, 0, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [6, 5, 0, 3, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 5, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 4, 5, 6], [2, 4, 5, 7], [0, 1, 4, 5], [2, 3, 4, 6], [2, 4, 6, 7], [1, 2, 4, 5], [0, 1, 2, 4], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z7, z1*z3, z3*z5, z3*z7, z1*z6, z1*z7, z0*z2*z4*z6, z2*z4*z5*z6, z0*z2*z4*z5]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +24 Da0 Da0 Da0  -12 Da1 Da0 Da0  +6 Da1 Da1 Da0  -12 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z6 + z7], 1], [[-3*z4 + z5 + z7], 3], [[z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -9, 0]
intersections of D1^2 with Kaehler cone generators:[-9, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 +0 D3 +2 Da0 +1 Da1 
+0 D1 +0 D3 +1 Da0 +0 Da1 
+0 D1 -1 D3 +2 Da0 +1 Da1 
+0 D1 +0 D3 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D2 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3 + 10/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 2*D5*D6 - 2/3*D6^2 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D3 + Da0 + Da1
-D1 + Da0 + Da1
-1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1884, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 2)
5:  (0, -1, 0, 0)
6:  (0, 0, 0, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [6, 5, 0, 3, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 2, 5, 7], [0, 4, 6, 7], [1, 2, 3, 4], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 4, 5], [0, 1, 3, 4], [2, 3, 4, 6], [1, 2, 4, 5], [2, 4, 6, 7], [0, 1, 2, 3], [0, 4, 5, 7]]

The SR-ideal is generated by [z3*z5, z3*z7, z1*z6, z5*z6, z1*z7, z0*z2*z4]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  -18 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z6 + z7], 1], [[-3*z4 + z5 + z7], 3], [[z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, -9]
intersections of D1^2 with Kaehler cone generators:[-3, 0, -9, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 
+0 D1 -1 D3 +2 Da0 +1 Da1 
-1 D1 +0 D3 +2 Da0 +1 Da1 
-1 D1 -1 D3 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -1/3 Da0 -2/3 Da1 :   16, 0, 14, 0
D2 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D3 D3  + 16/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0]

The 2nd Chern class in toric basis:
-18*D4^2 + 4/3*D5^2 + 4/3*D6^2 + 8*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D3 + Da0 + Da1
-D1 + Da0 + Da1
-1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1884, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, -1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 1, -1)
3:  (-1, 0, 0, -1)
4:  (-1, 2, -1, 2)
5:  (0, -1, 0, 0)
6:  (0, 0, 0, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 = 0 
 +1 D2 -1 D4 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [6, 5, 0, 3, 1]

The triangulation is [[0, 3, 4, 6], [0, 2, 3, 6], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 2, 4], [2, 4, 5, 7], [0, 1, 4, 5], [2, 3, 4, 6], [2, 4, 6, 7], [0, 4, 5, 7], [0, 2, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z3*z5, z3*z7, z1*z6, z5*z6, z1*z7, z0*z2*z4*z6, z0*z2*z4*z5, z0*z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6]
Out of the 3 elements from [1, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D3 D3 D3  +18 Da0 Da0 Da0  -18 Da1 Da1 Da0  +36 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3*z4 + z6 + z7], 1], [[-3*z4 + z5 + z7], 3], [[z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-9, 0, -9, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -9, -9, 0]

The generators of the Kaehler cone are: 
+0 D1 -1 D3 +2 Da0 +1 Da1 
+0 D1 +0 D3 +1 Da0 +1 Da1 
-1 D1 -1 D3 +3 Da0 +2 Da1 
-1 D1 +0 D3 +2 Da0 +1 Da1 
+0 D1 +0 D3 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D3 -1/3 Da0 -2/3 Da1 :   16, 0, 14, 0
D2 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3
D4 = -1/3 D1 -1/3 D3 +2/3 Da0 +1/3 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(-1, 1, 0, 0, 0, 0, 1, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(4, -3, 1, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-2/3 D3 D3 + 16/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0]

The 2nd Chern class in toric basis:
-2/3*D5^2 - 2/3*D6^2 + 4*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D3 + Da0 + Da1
-D1 + Da0 + Da1
-1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1900, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (-1, 2, 1, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D2 +2 D4 +1 D6 -1 D7 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 2, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 2, 7], [0, 1, 6, 7], [0, 3, 5, 6], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 3, 4, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [3, 4, 5, 6], [0, 1, 3, 4], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z1*z5, z2*z5, z1*z3*z7, z3*z6*z7, z0*z4*z5, z1*z4*z7, z0*z2*z6, z0*z4*z6]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  +12 Da0 Da0 Da0  +10 Da1 Da0 Da0  +8 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z5 - 3*z6 + z7], 1], [[-z4 - 2*z5 - 2*z6 + z7], 3], [[-2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, -2, -6, -6]
intersections of D1^2 with Kaehler cone generators:[-6, -4, -2, -4, -6]

The generators of the Kaehler cone are: 
-3 D1 -2 D3 +6 Da0 -9 Da1 
-2 D1 -2 D3 +5 Da0 -8 Da1 
-1 D1 -1 D3 +2 Da0 -3 Da1 
-2 D1 -3 D3 +6 Da0 -9 Da1 
-3 D1 -3 D3 +7 Da0 -10 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 +1 Da0 -2 Da1 :   16, 0, 14, 0
D7 = -2 D1 -2 D3 +5 Da0 -8 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(3, -3, 1, -2, 0, 0, 1, 0)
(2, -2, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-2*D4*D6 - 8*D5*D6 - 16*D6^2 + 2*D5*D7 + 10*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D3 + 5*Da0 - 8*Da1
-D1 + Da0 - 2*Da1
-D3 + Da0 - Da1
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1900, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (-1, 2, 1, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D2 +2 D4 +1 D6 -1 D7 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 2, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 4, 7], [4, 5, 6, 7], [0, 1, 6, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 7], [0, 2, 4, 5], [0, 1, 2, 6], [0, 5, 6, 7], [2, 4, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z1*z4, z1*z5, z2*z5*z7, z0*z4*z6, z0*z4*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  +12 Da0 Da0 Da0  +10 Da1 Da0 Da0  +8 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z5 - 3*z6 + z7], 1], [[-z4 - 2*z5 - 2*z6 + z7], 3], [[-2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -4, -4, 0]
intersections of D1^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 -2 Da1 
-2 D1 +0 D3 +5 Da0 -8 Da1 
-2 D1 -2 D3 +5 Da0 -8 Da1 
+0 D1 -2 D3 +5 Da0 -8 Da1 
+0 D1 +0 D3 +5 Da0 -8 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 +1 Da0 -2 Da1 :   16, 0, 14, 0
D7 = -2 D1 -2 D3 +5 Da0 -8 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(3, -3, 1, -2, 0, 0, 1, 0)
(2, -2, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-15/4*D6^2 - 1/2*D4*D7 - 5/4*D5*D7 + 1/8*D6*D7 + 15/8*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D3 + 5*Da0 - 8*Da1
-D1 + Da0 - 2*Da1
-D3 + Da0 - Da1
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1900, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (-1, 2, 1, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D2 +2 D4 +1 D6 -1 D7 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 2, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 4, 7], [4, 5, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [0, 2, 4, 6], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 7], [3, 4, 5, 6], [0, 1, 2, 6], [0, 5, 6, 7], [0, 1, 6, 7], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z1*z4, z1*z5, z2*z5, z3*z6*z7, z0*z4*z5, z0*z2*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  +12 Da0 Da0 Da0  +10 Da1 Da0 Da0  +8 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z5 - 3*z6 + z7], 1], [[-z4 - 2*z5 - 2*z6 + z7], 3], [[-2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, 0, -6, -2]
intersections of D1^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D1 -2 D3 +5 Da0 -8 Da1 
+0 D1 -2 D3 +5 Da0 -8 Da1 
+0 D1 +0 D3 +1 Da0 -1 Da1 
-2 D1 -3 D3 +6 Da0 -9 Da1 
+0 D1 -1 D3 +2 Da0 -3 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 +1 Da0 -2 Da1 :   16, 0, 14, 0
D7 = -2 D1 -2 D3 +5 Da0 -8 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(3, -3, 1, -2, 0, 0, 1, 0)
(2, -2, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-3*D6^2 - 2/3*D4*D7 - 5/3*D5*D7 - 5/6*D6*D7 + 13/6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D3 + 5*Da0 - 8*Da1
-D1 + Da0 - 2*Da1
-D3 + Da0 - Da1
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1900, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (-1, 2, 1, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D2 +2 D4 +1 D6 -1 D7 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 2, 0, 5, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 4, 7], [4, 5, 6, 7], [0, 3, 4, 5], [3, 4, 5, 7], [0, 3, 4, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [0, 5, 6, 7], [0, 1, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z2*z5, z1*z4, z3*z6, z1*z5, z1*z3, z0*z2*z6*z7, z0*z4*z6*z7, z0*z4*z5*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  +12 Da0 Da0 Da0  +10 Da1 Da0 Da0  +8 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z5 - 3*z6 + z7], 1], [[-z4 - 2*z5 - 2*z6 + z7], 3], [[-2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, -4, 0]
intersections of D1^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 -1 Da1 
-2 D1 -2 D3 +5 Da0 -8 Da1 
-2 D1 +0 D3 +5 Da0 -8 Da1 
+0 D1 -2 D3 +5 Da0 -8 Da1 
+0 D1 +0 D3 +5 Da0 -8 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 +1 Da0 -2 Da1 :   16, 0, 14, 0
D7 = -2 D1 -2 D3 +5 Da0 -8 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(3, -3, 1, -2, 0, 0, 1, 0)
(2, -2, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D3 D3-54 Da0 Da0 + 66 Da0 Da1

Toric divisors in our base:
[-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-4/3*D4*D7 - 10/3*D5*D7 - 14/3*D6*D7 + 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D3 + 5*Da0 - 8*Da1
-D1 + Da0 - 2*Da1
-D3 + Da0 - Da1
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1900, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (-1, 2, 1, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D2 +2 D4 +1 D6 -1 D7 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 2, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [0, 4, 5, 6], [0, 1, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [2, 4, 6, 7], [0, 2, 4, 7], [0, 5, 6, 7], [4, 5, 6, 7], [0, 1, 4, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z1*z5, z2*z5, z1*z4*z7, z0*z2*z6, z0*z4*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  +12 Da0 Da0 Da0  +10 Da1 Da0 Da0  +8 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z5 - 3*z6 + z7], 1], [[-z4 - 2*z5 - 2*z6 + z7], 3], [[-2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, -6, -4, -2, -4]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 -1 Da1 
-3 D1 -2 D3 +6 Da0 -9 Da1 
-2 D1 -2 D3 +5 Da0 -8 Da1 
-1 D1 +0 D3 +2 Da0 -3 Da1 
-2 D1 +0 D3 +5 Da0 -8 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 +1 Da0 -2 Da1 :   16, 0, 14, 0
D7 = -2 D1 -2 D3 +5 Da0 -8 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(3, -3, 1, -2, 0, 0, 1, 0)
(2, -2, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-12*D6^2 + 4/3*D4*D7 + 10/3*D5*D7 + 32/3*D6*D7 - 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D3 + 5*Da0 - 8*Da1
-D1 + Da0 - 2*Da1
-D3 + Da0 - Da1
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1900, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 0)
2:  (-1, 0, 2, 1)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 2, 1)
5:  (-1, 2, 0, -1)
6:  (-1, 2, 1, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D2 +2 D4 +1 D6 -1 D7 = 0 
 +1 D2 +1 D4 -1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 2, 0, 5, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [3, 4, 5, 6], [0, 1, 2, 7], [0, 5, 6, 7], [4, 5, 6, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 3, 4, 6], [0, 1, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z1*z5, z2*z5, z3*z6*z7, z0*z4*z5, z1*z4*z7, z0*z2*z6, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D3 D3 D3  +12 Da0 Da0 Da0  +10 Da1 Da0 Da0  +8 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z5 - 3*z6 + z7], 1], [[-z4 - 2*z5 - 2*z6 + z7], 3], [[-2*z4 - 2*z6 + z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -6, -4, -4, -6]
intersections of D1^2 with Kaehler cone generators:[0, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 -1 Da1 
-2 D1 -3 D3 +6 Da0 -9 Da1 
-2 D1 -2 D3 +5 Da0 -8 Da1 
-3 D1 -2 D3 +6 Da0 -9 Da1 
-3 D1 -3 D3 +7 Da0 -10 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D3 +1 Da0 -2 Da1 :   16, 0, 14, 0
D7 = -2 D1 -2 D3 +5 Da0 -8 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 1, 0, 0, 0, 1)
(3, -3, 1, -2, 0, 0, 1, 0)
(2, -2, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 

Toric divisors in our base:
[-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1]

The 2nd Chern class in toric basis:
-6*D5*D6 - 12*D6^2 - 2/3*D4*D7 + 4/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D1 - 2*D3 + 5*Da0 - 8*Da1
-D1 + Da0 - 2*Da1
-D3 + Da0 - Da1
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [3, 4, 5, 7], [1, 2, 3, 4], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [2, 3, 4, 6], [0, 1, 2, 3], [0, 1, 2, 7], [4, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z5, z0*z1*z6, z1*z3*z6, z2*z3*z7, z2*z4*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, -2, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -6, -6, -2, -4, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-3 D2 -2 D5 +3 Da0 +1 Da1 
-3 D2 +0 D5 +3 Da0 +1 Da1 
-1 D2 +0 D5 +1 Da0 +0 Da1 
-2 D2 -1 D5 +2 Da0 +0 Da1 
-2 D2 +0 D5 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
2*D4*D6 - 12*D6^2 + D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 7], [1, 4, 5, 6], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 3, 5, 6], [0, 1, 2, 7], [4, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z2*z3, z2*z5, z2*z4, z0*z5*z7, z1*z3*z6, z1*z5*z7, z3*z4*z6, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -2, -4, -6, -6]
intersections of D2^2 with Kaehler cone generators:[0, -4, 0, -2, 0, -4]

The generators of the Kaehler cone are: 
+0 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 -1 D5 +1 Da0 +0 Da1 
-1 D2 -2 D5 +2 Da0 +0 Da1 
+0 D2 -3 D5 +3 Da0 +1 Da1 
-2 D2 -3 D5 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
2*D4*D6 - 18*D6^2 + D5*D7 + 13*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [3, 4, 5, 7], [1, 4, 5, 6], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 3], [1, 3, 5, 6], [4, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4, z2*z5, z0*z1*z6, z1*z5*z7, z2*z3*z7, z3*z4*z6, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -4, -6, -6]
intersections of D2^2 with Kaehler cone generators:[0, -6, -4, -4, -6]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-3 D2 -2 D5 +3 Da0 +1 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 -3 D5 +3 Da0 +1 Da1 
-3 D2 -3 D5 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 4

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [3, 4, 5, 7], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 2, 5], [1, 3, 4, 5], [0, 3, 5, 6], [1, 4, 6, 7], [4, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z2*z3, z2*z4, z0*z1*z6, z0*z5*z7, z1*z3*z6, z1*z5*z7, z2*z5*z7, z3*z4*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -6, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -2, -4, -4]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +0 Da1 
-1 D2 -2 D5 +2 Da0 +0 Da1 
-2 D2 -3 D5 +3 Da0 +1 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
2*D4*D6 + 7*D5*D6 + 3*D6^2 - 5/2*D5*D7 - 9/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 5

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [3, 4, 5, 7], [1, 2, 3, 5], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 3], [1, 4, 6, 7], [4, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z4, z0*z1*z6, z1*z3*z6, z1*z5*z7, z2*z3*z7, z3*z4*z6, z2*z5*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -6, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -6, -6, -4]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +0 Da1 
-2 D2 -3 D5 +3 Da0 +1 Da1 
-3 D2 -2 D5 +3 Da0 +1 Da1 
-3 D2 -3 D5 +3 Da0 +2 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-11/2*D4*D6 - 11/2*D5*D6 - 12*D6^2 + 5/2*D4*D7 + 5/2*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 6

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 3, 6, 7], [3, 4, 5, 7], [3, 4, 5, 6], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z2*z5, z0*z1*z6, z2*z3*z7, z1*z3*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 +0 D5 +3 Da0 +0 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-3 D2 -2 D5 +3 Da0 +1 Da1 
-3 D2 +0 D5 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 7

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [4, 5, 6, 7], [3, 4, 5, 7], [3, 4, 5, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [0, 1, 3, 6], [0, 3, 6, 7], [3, 5, 6, 7], [0, 1, 2, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z3, z2*z4, z2*z5, z0*z1*z6*z7, z1*z3*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, 0, -4]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-2 D2 +0 D5 +3 Da0 +0 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 +0 D5 +1 Da0 +0 Da1 
+0 D2 -2 D5 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 12 Da0 Da0 + 2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
2/3*D4*D7 + 2/3*D5*D7 - 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 8

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 7], [1, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 1, 2, 3], [1, 4, 6, 7], [4, 5, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z3*z4*z6, z2*z3*z7, z2*z4*z7, z2*z5*z7, z0*z1*z6, z1*z3*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -2, -4, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +0 Da1 
-2 D2 -1 D5 +2 Da0 +0 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-3 D2 -2 D5 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
2*D4*D6 - 3*D5*D6 - 12*D6^2 + 5/2*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1904, triangulation 9

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [4, 5, 6, 7], [0, 1, 3, 7], [0, 1, 3, 6], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [1, 4, 5, 6], [1, 3, 4, 5], [3, 4, 5, 7], [0, 1, 2, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z3, z2*z4, z2*z5, z1*z5*z7, z3*z4*z6, z0*z1*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -6, -4, 0, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 -3 D5 +3 Da0 +1 Da1 
+0 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
+0 D2 -3 D5 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 1

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [4, 5, 6, 7], [3, 4, 5, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [3, 4, 5, 6], [0, 3, 6, 7], [0, 1, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z5, z1*z3, z1*z5, z2*z3, z2*z4, z2*z5, z0*z1*z6*z7, z0*z4*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -4, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +1 Da0 -1 Da1 
+0 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 +0 D5 +1 Da0 +0 Da1 
-2 D2 +0 D5 +3 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 14 Da0 Da0-2 Da0 Da1

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-2/3*D4*D7 - 2/3*D5*D7 - 10/3*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 2

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 3, 5, 6], [1, 4, 6, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z1*z5, z2*z5, z3*z4*z6, z2*z4*z7, z0*z5*z7, z0*z1*z6, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -6, -4, -6]
intersections of D2^2 with Kaehler cone generators:[0, -6, -4, -4, -6]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +1 Da0 -1 Da1 
-3 D2 -2 D5 +4 Da0 -1 Da1 
-2 D2 -3 D5 +4 Da0 -1 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-3 D2 -3 D5 +5 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-12*D6^2 - 2/3*D4*D7 - 2/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 3

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [0, 3, 4, 5], [1, 4, 5, 6], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 6], [0, 3, 5, 6], [0, 1, 2, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 4, 5], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z2*z4, z2*z5, z3*z4*z6, z0*z5*z7, z1*z5*z7, z0*z4*z6, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -2, -6, -6, -4]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, -4, 0, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 -1 D5 +1 Da0 +0 Da1 
-2 D2 -3 D5 +4 Da0 -1 Da1 
+0 D2 -3 D5 +4 Da0 -1 Da1 
-1 D2 -2 D5 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 - 10*D6^2 - D5*D7 + 5*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 4

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [0, 1, 4, 7], [2, 4, 5, 6], [2, 3, 4, 5], [0, 1, 2, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z3, z0*z5, z1*z5, z3*z4*z6, z2*z3*z7, z2*z4*z7, z2*z5*z7, z0*z1*z6, z0*z4*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -2, -4]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +0 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 -1 D5 +2 Da0 +0 Da1 
-3 D2 -2 D5 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 - 7*D5*D6 - 16*D6^2 + 5/2*D5*D7 + 10*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 5

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [3, 4, 5, 7], [0, 1, 4, 6], [4, 5, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 4, 6, 7], [0, 3, 6, 7], [0, 1, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [0, 2, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z5, z2*z3, z2*z4, z2*z5, z0*z5*z7, z3*z4*z6, z0*z1*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 -2 D5 +3 Da0 +0 Da1 
+0 D2 +0 D5 +1 Da0 -1 Da1 
+0 D2 -3 D5 +4 Da0 -1 Da1 
-2 D2 -3 D5 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-12*D6^2 - 2/3*D4*D7 - 2/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 6

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 3, 4, 6], [4, 5, 6, 7], [1, 2, 4, 6], [3, 4, 5, 7], [3, 4, 5, 6], [0, 2, 4, 6], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 4, 7], [0, 3, 6, 7], [0, 1, 4, 7], [3, 5, 6, 7], [0, 1, 2, 4]]

The SR-ideal is generated by [z0*z5, z1*z3, z1*z5, z2*z3, z2*z5, z0*z1*z6, z2*z4*z7, z0*z4*z6*z7, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 +0 D5 +3 Da0 +0 Da1 
+0 D2 +0 D5 +1 Da0 -1 Da1 
-3 D2 -2 D5 +4 Da0 -1 Da1 
-3 D2 +0 D5 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-12*D6^2 - 2/3*D4*D7 - 2/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 7

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 4, 5], [0, 3, 6, 7], [0, 1, 4, 7], [0, 3, 5, 6], [1, 4, 6, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7], [1, 4, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z2*z4, z3*z4*z6, z0*z5*z7, z1*z5*z7, z2*z5*z7, z0*z1*z6, z0*z4*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -4, -4, -2]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -2]

The generators of the Kaehler cone are: 
-2 D2 -3 D5 +4 Da0 -1 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-1 D2 -2 D5 +2 Da0 +0 Da1 
-1 D2 -1 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 + 3*D5*D6 - D6^2 - 5/2*D5*D7 - 5/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 8

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [3, 4, 5, 6], [0, 2, 3, 4], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [0, 1, 4, 7], [2, 3, 4, 6], [0, 1, 2, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z3, z0*z5, z1*z5, z2*z5, z2*z3*z7, z2*z4*z7, z0*z1*z6, z0*z4*z6, z3*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -2, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -4, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-2 D2 +0 D5 +3 Da0 +0 Da1 
-1 D2 +0 D5 +1 Da0 +0 Da1 
-2 D2 -1 D5 +2 Da0 +0 Da1 
-3 D2 -2 D5 +4 Da0 -1 Da1 
-3 D2 +0 D5 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
-2*D4*D6 - 16*D6^2 - D5*D7 + 10*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1905, triangulation 9

The points and their indices are 
0:  (-1, 0, 1, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 0, 1)
5:  (-1, 2, 0, 0)
6:  (-1, 2, 2, -1)
7:  (1, -1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [5, 2, 1, 4, 0, 3]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 6, 7], [1, 4, 6, 7], [0, 3, 6, 7], [0, 1, 4, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 3, 5, 6], [0, 2, 5, 6], [0, 1, 2, 7], [4, 5, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z1*z5, z3*z4*z6, z2*z4*z7, z0*z5*z7, z2*z5*z7, z0*z1*z6, z0*z4*z6]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +4 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -4, -6]
intersections of D2^2 with Kaehler cone generators:[-2, -4, -4, -6, -6]

The generators of the Kaehler cone are: 
-1 D2 -1 D5 +1 Da0 +0 Da1 
-2 D2 -3 D5 +4 Da0 -1 Da1 
-2 D2 -2 D5 +3 Da0 +0 Da1 
-3 D2 -2 D5 +4 Da0 -1 Da1 
-3 D2 -3 D5 +5 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D6 = -1 D2 -1 D5 +1 Da0 +0 Da1 :   36, 0, 30, 2
D7 = -2 D2 -2 D5 +3 Da0 +0 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 1, 0, 0, 0, 1)
(3, 1, -3, -2, 0, 0, 1, 0)
(2, 0, -1, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 

Toric divisors in our base:
[-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0]

The 2nd Chern class in toric basis:
11/2*D4*D6 + 11/2*D5*D6 - D6^2 - 5/2*D4*D7 - 5/2*D5*D7 - 5/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0
-D2 - D5 + Da0
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 1, 3, 5], [0, 2, 3, 5], [2, 4, 5, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3], [0, 1, 4, 5], [0, 2, 4, 5], [1, 3, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [1, 2, 3, 7], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z4, z3*z6, z5*z6, z1*z2*z5, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -9, -6, -6]
intersections of D3^2 with Kaehler cone generators:[0, -4, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 +1/3 Da1 
-1 D0 -4 D3 +3 Da0 +5 Da1 
-2/3 D0 -3 D3 +8/3 Da0 +14/3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-7*D4*D5 - 11*D5^2 - 3/2*D6^2 + 42/5*D5*D7 - 13/10*D6*D7 + 2/5*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 2, 4, 6], [1, 4, 5, 7], [1, 3, 5, 7], [2, 4, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [2, 3, 5, 7], [1, 2, 3, 7], [0, 1, 4, 6], [0, 1, 2, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z7, z3*z4, z3*z6, z5*z6, z1*z2*z4*z6, z1*z2*z4*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, 0, -6, 0, -6, -3]
intersections of D3^2 with Kaehler cone generators:[0, -3, -2, 0, -3, -18, -6, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +2 Da1 
+0 D0 -3 D3 +4 Da0 +8 Da1 
+0 D0 -2 D3 +2 Da0 +3 Da1 
+0 D0 +0 D3 +2 Da0 +3 Da1 
-2/3 D0 -3 D3 +8/3 Da0 +14/3 Da1 
+0 D0 -18 D3 +14 Da0 +23 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 
-1/3 D0 +0 D3 +4/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 56/15 Da0 Da0 + 107/15 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-3/2*D6^2 - 19/30*D5*D7 + 21/10*D6*D7 + 23/15*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 2, 3, 4], [1, 4, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3], [2, 4, 5, 7], [2, 3, 5, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z3*z6, z5*z6, z1*z2*z4, z3*z4*z7, z1*z2*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-9, -3, -6, -6, -6, -6]
intersections of D3^2 with Kaehler cone generators:[-4, -2, -3, -5, -10, -6]

The generators of the Kaehler cone are: 
-1 D0 -4 D3 +3 Da0 +5 Da1 
-1/3 D0 -2 D3 +4/3 Da0 +7/3 Da1 
-2/3 D0 -3 D3 +8/3 Da0 +14/3 Da1 
-2/3 D0 -5 D3 +11/3 Da0 +20/3 Da1 
-2/3 D0 -10 D3 +20/3 Da0 +35/3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-24*D4^2 + 38/5*D5^2 + 9/2*D6^2 - 56/5*D5*D7 + 71/10*D6*D7 + 26/5*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 1, 3, 5], [0, 2, 3, 5], [2, 4, 5, 7], [1, 4, 6, 7], [2, 3, 5, 7], [0, 1, 4, 6], [0, 1, 2, 6], [0, 2, 4, 5], [0, 1, 2, 3], [0, 1, 4, 5], [1, 3, 6, 7], [2, 3, 6, 7], [0, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 6], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z4, z5*z6, z0*z3*z6, z1*z2*z5, z1*z2*z4, z1*z2*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -9, 0, -6]
intersections of D3^2 with Kaehler cone generators:[0, -4, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 +1/3 Da1 
-1 D0 -4 D3 +3 Da0 +5 Da1 
+0 D0 -3 D3 +2 Da0 +3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-7*D4*D5 - 11*D5^2 + D4*D6 - 2*D6^2 + 42/5*D5*D7 - 9/5*D6*D7 + 2/5*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[1, 2, 3, 4], [1, 4, 6, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [2, 3, 4, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 6], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z5*z6, z0*z7, z0*z5, z1*z2*z5, z1*z2*z7, z3*z4*z6, z3*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -5, -10, -6, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +2 Da0 +3 Da1 
+0 D0 -5 D3 +3 Da0 +5 Da1 
-2/3 D0 -10 D3 +20/3 Da0 +35/3 Da1 
+0 D0 -6 D3 +4 Da0 +7 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 
+0 D0 -18 D3 +14 Da0 +23 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-26/25*D5^2 - 19/5*D4*D6 + 2/5*D6^2 + 8/25*D5*D7 + 87/25*D6*D7 + 34/25*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 4, 6], [0, 1, 2, 3], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [0, 1, 3, 4], [0, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 6], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z5*z6, z0*z3*z6, z1*z2*z4, z3*z4*z6, z3*z4*z7, z1*z2*z7, z1*z2*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-9, -3, 0, -6, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -2, -3, -6, -10, -5]

The generators of the Kaehler cone are: 
-1 D0 -4 D3 +3 Da0 +5 Da1 
-1/3 D0 -2 D3 +4/3 Da0 +7/3 Da1 
+0 D0 -3 D3 +2 Da0 +3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 
-2/3 D0 -10 D3 +20/3 Da0 +35/3 Da1 
+0 D0 -5 D3 +3 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-24*D4^2 + 38/5*D5^2 + 13*D4*D6 - 2*D6^2 - 56/5*D5*D7 + 3/5*D6*D7 + 26/5*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 2, 4, 6], [1, 4, 5, 7], [2, 4, 6, 7], [1, 3, 5, 7], [2, 4, 5, 7], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 4, 5], [0, 2, 4, 5], [2, 3, 5, 7], [1, 2, 6, 7], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z7, z3*z4, z3*z6, z5*z6, z1*z2*z4, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -3, -6, -6]
intersections of D3^2 with Kaehler cone generators:[-2, 0, 0, 0, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +2 Da0 +3 Da1 
+0 D0 +0 D3 +2 Da0 +3 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D3 +4/3 Da0 +7/3 Da1 
-2/3 D0 -3 D3 +8/3 Da0 +14/3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 3/2*D6^2 + 91/30*D5*D7 + 1/10*D6*D7 + 13/15*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[2, 4, 5, 7], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 3, 5, 7], [0, 1, 4, 6], [0, 1, 2, 6], [0, 2, 4, 5], [0, 1, 4, 5], [1, 3, 6, 7], [2, 3, 6, 7], [0, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 6], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z3*z4, z5*z6, z0*z7, z0*z3, z1*z2*z4, z1*z2*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6]
intersections of D3^2 with Kaehler cone generators:[0, -3, -2, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 +1/3 Da1 
+0 D0 -3 D3 +2 Da0 +3 Da1 
+0 D0 -2 D3 +2 Da0 +3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 4/3*D4*D6 - 5/6*D6^2 + 91/30*D5*D7 + 23/30*D6*D7 + 13/15*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 2, 4, 6], [1, 3, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [2, 4, 5, 7], [1, 2, 3, 5], [0, 1, 2, 4], [1, 4, 6, 7], [1, 3, 5, 7], [1, 2, 3, 6], [2, 3, 5, 7], [0, 1, 4, 6], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z7, z3*z4, z5*z6, z1*z2*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -2, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +2 Da0 +3 Da1 
+0 D0 -2 D3 +2 Da0 +3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 
+0 D0 -18 D3 +14 Da0 +23 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-14/3*D4*D6 + 5/6*D6^2 - 19/30*D5*D7 + 133/30*D6*D7 + 23/15*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1915, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 1, 0, 0)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [6, 0, 3, 5]

The triangulation is [[0, 2, 4, 6], [2, 4, 6, 7], [1, 2, 3, 4], [2, 4, 5, 7], [1, 2, 3, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 3, 5, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 4, 6], [0, 1, 2, 6], [1, 4, 5, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z7, z3*z6, z5*z6, z3*z4*z7, z1*z2*z5, z1*z2*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  -110 Da0 Da0 Da0  +80 Da1 Da0 Da0  -50 Da1 Da1 Da0  +29 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z4 - 3*z5 + z6 + 2*z7], 0], [[-2*z4 - 2*z5 + z6 + z7], 3], [[-3*z5 + 2*z7], a0], [[-2*z4 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, 0, -6, 0, 0, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-3, -6, -3, -5, -6, -18, -1, -10]

The generators of the Kaehler cone are: 
-2/3 D0 -3 D3 +8/3 Da0 +14/3 Da1 
-2/3 D0 -6 D3 +14/3 Da0 +23/3 Da1 
+0 D0 -3 D3 +4 Da0 +8 Da1 
-2/3 D0 -5 D3 +11/3 Da0 +20/3 Da1 
+0 D0 -6 D3 +4 Da0 +7 Da1 
+0 D0 -18 D3 +14 Da0 +23 Da1 
+0 D0 -1 D3 +1 Da0 +2 Da1 
-2/3 D0 -10 D3 +20/3 Da0 +35/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, -1, -1, 1, 0, 0, 0, 1)
(1, -1, -1, 1, 0, 0, 1, 0)
(-3, 2, 2, -2, 0, 1, 0, 0)
(-5, 3, 3, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1]

The 2nd Chern class in toric basis:
-26/25*D5^2 - 3/2*D6^2 + 8/25*D5*D7 + 79/50*D6*D7 + 34/25*D7^2

A basis for the lattice of integral divisors in given by:
-3*D3 + 2*Da0 + 3*Da1
-2/3*D0 + 2/3*Da0 + 5/3*Da1
-2*D3 + Da0 + 2*Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1918, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 1, 3, 4]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 5, 6, 7], [0, 2, 3, 5], [2, 3, 4, 5], [1, 2, 6, 7], [2, 4, 5, 7], [1, 3, 5, 7], [2, 3, 4, 7], [1, 2, 3, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z6, z0*z4, z1*z4, z4*z6, z0*z7, z1*z2*z5, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -9, -9, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0, -4, -2]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +0 Da1 
-1 D0 +0 D4 +2 Da0 +1 Da1 
-1 D0 -2 D4 +2 Da0 +1 Da1 
-2/3 D0 -1 D4 +2/3 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(-1, 2, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-18*D5^2 + 4/3*D6^2 + 13*D5*D7 + 7/3*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1918, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 1, 3, 4]

The triangulation is [[3, 4, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 5], [1, 2, 3, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z4, z1*z4, z4*z6, z0*z7, z2*z3*z5*z7, z1*z2*z5*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -9, -9]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
-1 D0 -2 D4 +2 Da0 +1 Da1 
-1 D0 +0 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(-1, 2, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 11/3 Da0 Da0 + 7/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-2/3*D6^2 - 2*D5*D7 + 7/3*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1918, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 1, 3, 4]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 3], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [1, 2, 3, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z1*z4, z4*z6, z0*z7, z2*z3*z5, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, -9]
intersections of D4^2 with Kaehler cone generators:[-4, -2, -2, -4]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 -1 D4 +1/3 Da0 +0 Da1 
-2/3 D0 -1 D4 +2/3 Da0 +0 Da1 
-1 D0 -2 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(-1, 2, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-7*D4*D5 - 18*D5^2 + 4/3*D6^2 + 5/2*D5*D7 + 7/3*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1918, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 1, 3, 4]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [1, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z6, z4*z6, z0*z7, z2*z3*z5, z1*z4*z7, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -9, -9]
intersections of D4^2 with Kaehler cone generators:[-4, -2, -6, -4, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 -1 D4 +1/3 Da0 +0 Da1 
+0 D0 -3 D4 +2 Da0 +1 Da1 
-1 D0 -2 D4 +2 Da0 +1 Da1 
-1 D0 -3 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(-1, 2, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
11/2*D4*D5 + 9/2*D5^2 - 7/6*D6^2 + 5/2*D5*D7 + 7/3*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1918, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 1, 3, 4]

The triangulation is [[3, 4, 5, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 2, 3, 7], [0, 1, 2, 5], [2, 4, 5, 7], [1, 3, 5, 7], [2, 3, 4, 7], [1, 2, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z4, z4*z6, z0*z7, z2*z3*z5, z1*z4*z7, z1*z2*z5*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +63 Da0 Da0 Da0  -45 Da1 Da0 Da0  +27 Da1 Da1 Da0  -9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - 3*z5 + z7], 0], [[z4], 4], [[2*z4 + z7], a0], [[-3*z4 - 3*z5 + z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -9, -9]
intersections of D4^2 with Kaehler cone generators:[-4, -6, 0, -4, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +1 Da0 +0 Da1 
+0 D0 -3 D4 +2 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
-1 D0 -2 D4 +2 Da0 +1 Da1 
-1 D0 -3 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [2, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D5 = -1/3 D0 -1 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 4, 1, -3, 0, 1, 0, 0)
(-1, 2, 0, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0]

The 2nd Chern class in toric basis:
-12*D5^2 + 2/3*D6^2 + 8*D5*D7 + 7/3*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D4 + Da0
-D0 + Da0 + Da1
-1/3*D0 - D4 + 1/3*Da0
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1919, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, -1, 2)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 +2 D5 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 2, 4, 0]

The triangulation is [[0, 1, 3, 5], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [0, 2, 3, 6], [0, 5, 6, 7], [0, 4, 5, 7], [2, 3, 4, 5], [1, 3, 5, 6], [2, 3, 5, 7], [2, 3, 6, 7], [3, 5, 6, 7], [0, 2, 4, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z7, z4*z6, z0*z3*z7, z0*z2*z5, z3*z4*z7, z2*z5*z6, z0*z3*z5*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +35 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2*z5 + z7], 1], [[-3*z5 + z6 + z7], 4], [[2*z3 - 2*z5 + z7], a0], [[-3*z3 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-9, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -6, -4, -4]

The generators of the Kaehler cone are: 
-1 D1 -2 D4 +4 Da0 +3 Da1 
+0 D1 -3 D4 +4 Da0 +3 Da1 
+0 D1 -2 D4 +3 Da0 +2 Da1 
+0 D1 -2 D4 +4 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D1 -1 D4 +4/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 1, 0, 0, 1)
(-1, 0, 0, 0, 1, 0, 1, 0)
(3, -2, 1, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4  + 42/5 Da0 Da0  + 124/15 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 + 1/3*Da0, D1, -D4 + Da0 + Da1, -1/3*D1 + 1/3*Da0, D4, -1/3*D1 - D4 + 4/3*Da0 + Da1, -D1 + Da0 + Da1, -2*D4 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-12*D5^2 + 1/3*D3*D6 + 5/9*D6^2 + 8*D5*D7 + 20/9*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D4 + 3*Da0 + 2*Da1
-D1 + Da0 + Da1
-1/3*D1 - D4 + 4/3*Da0 + Da1
-1/3*D1 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1919, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, -1, 2)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 +2 D5 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 2, 4, 0]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [1, 3, 4, 5], [0, 5, 6, 7], [0, 4, 5, 7], [2, 3, 4, 5], [1, 3, 5, 6], [2, 3, 5, 7], [2, 3, 6, 7], [0, 1, 4, 5], [0, 1, 3, 4], [3, 5, 6, 7], [0, 2, 4, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z2, z4*z6, z1*z7, z0*z2*z5, z0*z3*z5, z0*z3*z7, z2*z5*z6, z3*z4*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +35 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2*z5 + z7], 1], [[-3*z5 + z6 + z7], 4], [[2*z3 - 2*z5 + z7], a0], [[-3*z3 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -9, -3]
intersections of D4^2 with Kaehler cone generators:[-4, -6, -4, -2]

The generators of the Kaehler cone are: 
+0 D1 -2 D4 +3 Da0 +2 Da1 
+0 D1 -3 D4 +4 Da0 +3 Da1 
-1 D1 -2 D4 +4 Da0 +3 Da1 
-1/3 D1 -1 D4 +4/3 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D1 -1 D4 +4/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 1, 0, 0, 1)
(-1, 0, 0, 0, 1, 0, 1, 0)
(3, -2, 1, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4  + 42/5 Da0 Da0  + 124/15 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 + 1/3*Da0, D1, -D4 + Da0 + Da1, -1/3*D1 + 1/3*Da0, D4, -1/3*D1 - D4 + 4/3*Da0 + Da1, -D1 + Da0 + Da1, -2*D4 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-2*D3*D5 - 16*D5^2 + D3*D6 + D6^2 + 10*D5*D7 + 2*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D4 + 3*Da0 + 2*Da1
-D1 + Da0 + Da1
-1/3*D1 - D4 + 4/3*Da0 + Da1
-1/3*D1 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1919, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, -1, 2)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 +2 D5 -1 D7 = 0 

The irreducible and rigid divisors are [6, 1, 2, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [2, 3, 6, 7], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 6], [3, 5, 6, 7], [0, 5, 6, 7], [0, 2, 4, 7], [0, 4, 5, 7], [0, 2, 4, 5], [0, 2, 3, 5], [0, 1, 5, 6], [2, 3, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z7, z3*z4, z4*z6, z2*z5*z6, z0*z3*z7, z0*z3*z5*z6, z0*z2*z5*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +2 D4 D4 D4  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +35 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2*z5 + z7], 1], [[-3*z5 + z6 + z7], 4], [[2*z3 - 2*z5 + z7], a0], [[-3*z3 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-9, -3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
-1 D1 -2 D4 +4 Da0 +3 Da1 
-1/3 D1 +0 D4 +4/3 Da0 +1 Da1 
+0 D1 -2 D4 +3 Da0 +2 Da1 
+0 D1 +0 D4 +4 Da0 +3 Da1 
+0 D1 +0 D4 +3 Da0 +2 Da1 
+0 D1 -2 D4 +4 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D4 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D1 -1 D4 +4/3 Da0 +1 Da1 :   46, 0, 38, 3

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 0, 0, 1, 0, 0, 1)
(-1, 0, 0, 0, 1, 0, 1, 0)
(3, -2, 1, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 4 D4 D4  + 42/5 Da0 Da0  + 124/15 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D4 + 1/3*Da0, D1, -D4 + Da0 + Da1, -1/3*D1 + 1/3*Da0, D4, -1/3*D1 - D4 + 4/3*Da0 + Da1, -D1 + Da0 + Da1, -2*D4 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
1/3*D3*D6 - 7/9*D6^2 - 2*D5*D7 + 26/9*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 + 3*Da0 + 2*Da1
-D1 + Da0 + Da1
-1/3*D1 - D4 + 4/3*Da0 + Da1
-1/3*D1 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1922, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 +1 D6 = 0 
 +1 D1 +1 D3 -1 D4 +1 D5 = 0 

The irreducible and rigid divisors are [6, 5, 2, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [1, 3, 4, 5], [0, 2, 3, 4], [0, 5, 6, 7], [0, 1, 4, 5], [2, 3, 4, 6], [0, 4, 5, 7], [1, 3, 5, 6], [0, 4, 6, 7], [3, 4, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z5, z1*z7, z2*z7, z1*z2, z0*z3*z5, z0*z3*z7, z4*z5*z6, z1*z4*z6, z0*z3*z4*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6]
Out of the 3 elements from [1, 2, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D2 D2 D2  -1 Da0 Da0 Da0  -5 Da1 Da0 Da0  -7 Da1 Da1 Da0  +19 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2/3*z5 + 1/3*z6 + 1/3*z7], 1], [[-z3 + 1/3*z5 - 2/3*z6 + 1/3*z7], 2], [[-z3 + 1/3*z5 + 1/3*z6 + 1/3*z7], a0], [[-3*z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, -3, -9, -9]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 +3 Da0 -1 Da1 
-1/3 D1 -1/3 D2 +5/3 Da0 -1/3 Da1 
-1 D1 +0 D2 +5 Da0 -1 Da1 
-1 D1 +0 D2 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D2 +2/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D1 -1/3 D2 +2/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D4 = -1/3 D1 -1/3 D2 +5/3 Da0 -1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 1, 0, 1, 0, 0, 3)
(0, 1, -2, 0, 1, 0, 3, 0)
(0, -2, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D2 D2  + 14 Da0 Da0 -8 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, D1, D2, -1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1, -D1 + Da0, -D2 + Da0, 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 1/3*D3*D6 + 20/9*D5*D6 - 7/9*D6^2 + 35/9*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1
-D2 + Da0
-D1 + Da0
-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1922, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 +1 D6 = 0 
 +1 D1 +1 D3 -1 D4 +1 D5 = 0 

The irreducible and rigid divisors are [6, 5, 2, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [2, 3, 5, 6], [0, 2, 3, 5], [1, 3, 4, 5], [0, 2, 3, 4], [0, 5, 6, 7], [2, 3, 4, 6], [0, 4, 5, 7], [0, 1, 4, 5], [0, 4, 6, 7], [3, 4, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z7, z2*z7, z1*z2, z1*z6, z0*z3*z7, z2*z4*z5, z4*z5*z6, z0*z3*z6, z0*z3*z4*z5]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6]
Out of the 3 elements from [1, 2, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D2 D2 D2  -1 Da0 Da0 Da0  -5 Da1 Da0 Da0  -7 Da1 Da1 Da0  +19 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2/3*z5 + 1/3*z6 + 1/3*z7], 1], [[-z3 + 1/3*z5 - 2/3*z6 + 1/3*z7], 2], [[-z3 + 1/3*z5 + 1/3*z6 + 1/3*z7], a0], [[-3*z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -9, 0, -9]
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D2 +5/3 Da0 -1/3 Da1 
+0 D1 -1 D2 +5 Da0 -1 Da1 
+0 D1 +0 D2 +3 Da0 -1 Da1 
+0 D1 -1 D2 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D2 +2/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D1 -1/3 D2 +2/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D4 = -1/3 D1 -1/3 D2 +5/3 Da0 -1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 1, 0, 1, 0, 0, 3)
(0, 1, -2, 0, 1, 0, 3, 0)
(0, -2, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D2 D2  + 14 Da0 Da0 -8 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, D1, D2, -1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1, -D1 + Da0, -D2 + Da0, 3*Da0 - Da1]

The 2nd Chern class in toric basis:
1/3*D3*D5 - 7/9*D5^2 + 20/9*D5*D6 - 2/3*D6^2 + 35/9*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1
-D2 + Da0
-D1 + Da0
-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1922, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (0, -1, 0, 1)
6:  (0, -1, 1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 +1 D6 = 0 
 +1 D1 +1 D3 -1 D4 +1 D5 = 0 

The irreducible and rigid divisors are [6, 5, 2, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 4, 6, 7], [3, 4, 6, 7], [1, 3, 4, 5], [0, 2, 3, 4], [0, 2, 4, 6], [0, 1, 4, 5], [0, 1, 3, 4], [0, 1, 3, 5], [2, 3, 4, 6], [0, 5, 6, 7], [0, 4, 5, 7], [0, 3, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z2*z5, z1*z7, z2*z7, z1*z2, z1*z6, z0*z3*z7, z4*z5*z6, z0*z3*z4*z5, z0*z3*z4*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6]
Out of the 3 elements from [1, 2, 7] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +9 D2 D2 D2  -1 Da0 Da0 Da0  -5 Da1 Da0 Da0  -7 Da1 Da1 Da0  +19 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2/3*z5 + 1/3*z6 + 1/3*z7], 1], [[-z3 + 1/3*z5 - 2/3*z6 + 1/3*z7], 2], [[-z3 + 1/3*z5 + 1/3*z6 + 1/3*z7], a0], [[-3*z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-3, 0, 0, -9, 0]
intersections of D1^2 with Kaehler cone generators:[-3, -9, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/3 D2 +5/3 Da0 -1/3 Da1 
-1 D1 +0 D2 +5 Da0 -1 Da1 
+0 D1 +0 D2 +3 Da0 -1 Da1 
+0 D1 -1 D2 +5 Da0 -1 Da1 
+0 D1 +0 D2 +5 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/3 D2 +2/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D3 = -1/3 D1 -1/3 D2 +2/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D4 = -1/3 D1 -1/3 D2 +5/3 Da0 -1/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 1, 1, 0, 1, 0, 0, 3)
(0, 1, -2, 0, 1, 0, 3, 0)
(0, -2, 1, 0, 1, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -2/3 D2 D2  + 14 Da0 Da0 -8 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, D1, D2, -1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1, -D1 + Da0, -D2 + Da0, 3*Da0 - Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 2*D5*D6 - 2/3*D6^2 + 4*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1
-D2 + Da0
-D1 + Da0
-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1923, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 2, 0, -1)
5:  (0, -1, 1, 0)
6:  (0, 1, -1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 6, 2, 3]

The triangulation is [[0, 3, 4, 6], [1, 4, 5, 7], [0, 1, 6, 7], [0, 4, 6, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [0, 1, 5, 7], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z5, z3*z7, z2*z6, z5*z6, z2*z7, z0*z1*z4*z6, z0*z1*z4*z5, z0*z1*z4*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 3 elements from [2, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +9 D3 D3 D3  +18 Da1 Da1 Da0  +90 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 2], [[-3/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 3], [[-3/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -9, -9]
intersections of D3^2 with Kaehler cone generators:[0, -9, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 +2 Da0 -1 Da1 
+0 D2 -1 D3 +3 Da0 -1 Da1 
+0 D2 +0 D3 +1 Da0 +0 Da1 
-1 D2 +0 D3 +3 Da0 -1 Da1 
-1 D2 -1 D3 +4 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 1, 1, 0, 0, 0, 2)
(0, 0, 1, -1, 0, 0, 2, 0)
(0, 0, -1, 1, 0, 2, 0, 0)
(2, 2, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2-2/3 D3 D3-28/3 Da0 Da1 + 4/3 Da1 Da1

Toric divisors in our base:
[-1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, D2, D3, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -D2 + Da0, -D3 + Da0, 2*Da0 - Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 - 2/3*D6^2 + 4*D6*D7 + 4/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D2 - 2/3*D3 + 7/3*Da0 - 2/3*Da1
-D3 + Da0
-D2 + Da0
-1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1923, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 2, 0, -1)
5:  (0, -1, 1, 0)
6:  (0, 1, -1, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 6, 2, 3]

The triangulation is [[0, 3, 4, 6], [1, 4, 5, 7], [0, 1, 6, 7], [0, 4, 6, 7], [1, 2, 3, 4], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 5, 7], [1, 4, 6, 7], [0, 1, 3, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z3*z7, z2*z6, z5*z6, z2*z7, z0*z1*z4]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 3 elements from [2, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +9 D3 D3 D3  +18 Da1 Da1 Da0  +90 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + 1/2*z6 + 1/2*z7], 2], [[-3/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], 3], [[-3/2*z4 + 1/2*z5 + 1/2*z6 + 1/2*z7], a0], [[-3*z4 + z5 + z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -9, -9, -3]
intersections of D3^2 with Kaehler cone generators:[0, -9, 0, -9, -3]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 +2 Da0 -1 Da1 
+0 D2 -1 D3 +3 Da0 -1 Da1 
-1 D2 +0 D3 +3 Da0 -1 Da1 
-1 D2 -1 D3 +4 Da0 -1 Da1 
-1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D2 -1/3 D3 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 1, 1, 0, 0, 0, 2)
(0, 0, 1, -1, 0, 0, 2, 0)
(0, 0, -1, 1, 0, 2, 0, 0)
(2, 2, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2 -2/3 D3 D3 -28/3 Da0 Da1  + 4/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, D2, D3, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -D2 + Da0, -D3 + Da0, 2*Da0 - Da1]

The 2nd Chern class in toric basis:
-15/4*D4^2 - 1/4*D5^2 - 1/4*D6^2 + 4*D6*D7 + 7/4*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D2 - 2/3*D3 + 7/3*Da0 - 2/3*Da1
-D3 + Da0
-D2 + Da0
-1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 2, 6], [0, 4, 5, 7], [1, 3, 4, 6], [0, 5, 6, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 4, 5], [0, 1, 3, 4], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z2*z4, z2*z5, z0*z3*z6, z1*z4*z7, z1*z5*z7, z0*z4*z6, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 6, 7]
Out of the 3 elements from [2, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -2, -2, -2]
intersections of D2^2 with Kaehler cone generators:[0, -4, 0, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 -1 D5 +1 Da0 -1 Da1 
-1 D2 -1 D5 +2 Da0 -2 Da1 
+0 D2 -1 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-7*D5*D6 - 18*D6^2 + D4*D7 + 9/2*D5*D7 + 13*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 4, 5, 7], [0, 1, 2, 3], [0, 5, 6, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 4, 5, 6], [0, 2, 4, 6], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z1*z5, z3*z5, z2*z5, z0*z1*z6, z0*z3*z6, z2*z3*z7, z2*z4*z7, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 +0 D5 +3 Da0 -2 Da1 
-1 D2 +0 D5 +1 Da0 -1 Da1 
-3 D2 -2 D5 +3 Da0 -1 Da1 
-3 D2 +0 D5 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-11/2*D4*D6 - 12*D6^2 + 5/2*D4*D7 - 1/4*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 5], [0, 1, 3, 6], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 3, 4, 7], [0, 5, 6, 7], [0, 1, 2, 6], [3, 4, 5, 6], [0, 3, 5, 6], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z4, z1*z5, z2*z3, z2*z4, z2*z5, z3*z5*z7, z0*z4*z6, z0*z1*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[0, -6, -4, -4, -6]
intersections of D2^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-2 D2 -3 D5 +3 Da0 -1 Da1 
-2 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 -3 D5 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 4, 5, 7], [0, 1, 2, 3], [0, 5, 6, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 6], [1, 2, 6, 7], [1, 2, 3, 6]]

The SR-ideal is generated by [z1*z4, z1*z5, z2*z4, z2*z5, z0*z1*z6, z2*z3*z7, z3*z5*z7, z0*z4*z6, z0*z3*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -6, 0, -2, -4]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, -2, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 -3 D5 +3 Da0 -1 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-1 D2 -1 D5 +1 Da0 +0 Da1 
-3 D2 -2 D5 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 4], [0, 1, 4, 6], [0, 5, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z1*z5, z2*z3, z3*z5, z2*z4, z2*z5, z0*z3*z6, z1*z4*z7, z0*z1*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 6, 7]
Out of the 3 elements from [2, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -2, 0, -2]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 +0 D5 +3 Da0 -2 Da1 
+0 D2 +0 D5 +3 Da0 -2 Da1 
-1 D2 +0 D5 +2 Da0 -2 Da1 
-1 D2 -1 D5 +2 Da0 -2 Da1 
+0 D2 +0 D5 +1 Da0 -1 Da1 
+0 D2 -1 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-18*D6^2 + D4*D7 + D5*D7 + 13*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 3, 4, 5], [3, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z4, z2*z3, z2*z5, z2*z4, z0*z3*z6, z1*z5*z7, z3*z5*z7, z0*z4*z6, z0*z1*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -6, -2, -6]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 -3 D5 +3 Da0 -1 Da1 
+0 D2 -1 D5 +1 Da0 -1 Da1 
+0 D2 -3 D5 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
11/2*D5*D6 + 9/2*D6^2 - 1/4*D4*D7 - 3*D5*D7 - 23/4*D6*D7 + 11/4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 6], [0, 5, 6, 7], [0, 1, 2, 6], [0, 4, 5, 7], [0, 4, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z5, z2*z3, z3*z5, z2*z4, z2*z5, z0*z1*z6*z7, z0*z3*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 6, 7]
Out of the 3 elements from [2, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 -2 D5 +3 Da0 -2 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-2 D2 +0 D5 +3 Da0 -2 Da1 
+0 D2 +0 D5 +3 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D5 D5 + 12 Da0 Da0-14 Da0 Da1

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 3, 6, 7], [0, 5, 6, 7], [0, 4, 5, 7], [0, 4, 5, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z1*z5, z3*z5, z2*z4, z2*z5, z0*z1*z6, z2*z3*z7, z0*z3*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 6, 7]
Out of the 2 elements from [2, 5] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, -6, -6]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 +0 D5 +3 Da0 -2 Da1 
+0 D2 +0 D5 +0 Da0 +1 Da1 
-3 D2 -2 D5 +3 Da0 -1 Da1 
-3 D2 +0 D5 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1928, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 1, 1)
2:  (-1, 0, 1, 2)
3:  (-1, 1, 0, 0)
4:  (-1, 2, -1, 0)
5:  (-1, 2, -1, 1)
6:  (-1, 2, 0, 3)
7:  (1, -1, 0, -1)

The Hodge numbers are (h11, h21)=(4, 94)
The Euler characteristic is -180
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D2 -1 D4 -1 D5 = 0 
 +1 D1 +2 D2 +1 D5 +3 D6 -1 D7 = 0 

The irreducible and rigid divisors are [3, 1, 4, 5, 2]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 2, 6, 7], [0, 1, 2, 7], [0, 4, 5, 7], [0, 4, 5, 6], [1, 3, 4, 6], [0, 5, 6, 7], [1, 3, 6, 7], [4, 5, 6, 7], [3, 4, 6, 7], [0, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 3, 4]]

The SR-ideal is generated by [z1*z5, z2*z3, z3*z5, z2*z5, z0*z1*z6, z0*z3*z6, z1*z4*z7, z2*z4*z7, z0*z4*z6*z7]



The two divisors chosen are [2, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 6, 7]
Out of the 3 elements from [2, 5, 3] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0 

The basis we have constructed is composed of [[[-z4 - 2*z5 - 3*z6 + z7], 2], [[z5], 5], [[-2*z6 + z7], a0], [[z4 + z5], a1]]

The divisors D5 and D2 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -2, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -2, -2, -2]

The generators of the Kaehler cone are: 
-2 D2 -2 D5 +3 Da0 -2 Da1 
-2 D2 +0 D5 +3 Da0 -2 Da1 
-1 D2 +0 D5 +1 Da0 -1 Da1 
-1 D2 -1 D5 +2 Da0 -2 Da1 
-1 D2 +0 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D2 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D6 = -1 D2 -1 D5 +1 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D5 +3 Da0 -2 Da1 :   200, 0, 154, 22

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(1, 3, -3, -2, 0, 0, 1, 0)
(0, 3, -2, -2, 0, 1, 0, 0)
(0, 2, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 

Toric divisors in our base:
[-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
7*D4*D6 + 3*D6^2 - 5/2*D4*D7 + D5*D7 - 9/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D2 - 2*D5 + 3*Da0 - 2*Da1
-D2 - D5 + Da0 - Da1
D5
-D5 + Da1

A basis for the lattice of integral cycles orthogonal to D2 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1932, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 3, 0, 0)
4:  (-1, 4, -1, -1)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +4 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[2, 4, 5, 7], [0, 1, 4, 6], [0, 1, 2, 6], [1, 2, 3, 4], [1, 2, 3, 7], [1, 3, 4, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [2, 3, 4, 7], [1, 2, 5, 7], [2, 4, 5, 6], [1, 4, 5, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z3*z5, z0*z7, z6*z7, z0*z3, z3*z6, z1*z2*z4*z5, z1*z2*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +711 Da0 Da0 Da0  -153 Da1 Da0 Da0  +9 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-7/4*z4 + 1/2*z5 - 1/4*z6 + 1/4*z7], 0], [[-5/4*z4 + 1/2*z5 + 1/4*z6 - 1/4*z7], 3], [[-35/4*z4 + 1/2*z5 + 7/4*z6 + 5/4*z7], a0], [[z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, 0, -21, -21]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -15, 0, -15]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +3 Da1 
+0 D0 -1/3 D3 +1/3 Da0 +1 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-5/3 D0 +0 D3 +1/3 Da0 +8/3 Da1 
+0 D0 -7/3 D3 +1/3 Da0 +3 Da1 
-5/3 D0 -7/3 D3 +2/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 4)
(-1, 0, 0, 1, 0, 0, 4, 0)
(1, 0, 0, 1, 0, 2, 0, 0)
(-7, 4, 4, -5, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D3 D3-7/9 Da0 Da0-23/9 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, Da1, -5/3*D0 + 1/3*Da0 + 2/3*Da1, -7/3*D3 + 1/3*Da0 + Da1]

The 2nd Chern class in toric basis:
-52/25*D5*D6 - 6/25*D6^2 + 296/49*D5*D7 - 6/49*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D0 - 2/3*D3 + 1/3*Da0 + 4/3*Da1
-5/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1932, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 3, 0, 0)
4:  (-1, 4, -1, -1)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +4 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[2, 4, 5, 7], [0, 1, 4, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 3, 4, 7], [1, 4, 5, 6], [0, 2, 3, 4], [0, 2, 4, 6], [0, 1, 3, 4], [0, 1, 2, 6], [2, 4, 5, 6], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 4, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z3*z5, z0*z7, z6*z7, z3*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +711 Da0 Da0 Da0  -153 Da1 Da0 Da0  +9 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-7/4*z4 + 1/2*z5 - 1/4*z6 + 1/4*z7], 0], [[-5/4*z4 + 1/2*z5 + 1/4*z6 - 1/4*z7], 3], [[-35/4*z4 + 1/2*z5 + 7/4*z6 + 5/4*z7], a0], [[z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -21, 0, -21]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -15, -15]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -7/3 D3 +1/3 Da0 +3 Da1 
-5/3 D0 +0 D3 +1/3 Da0 +8/3 Da1 
-5/3 D0 -7/3 D3 +2/3 Da0 +11/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 4)
(-1, 0, 0, 1, 0, 0, 4, 0)
(1, 0, 0, 1, 0, 2, 0, 0)
(-7, 4, 4, -5, 4, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3 -7/9 Da0 Da0 -23/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, Da1, -5/3*D0 + 1/3*Da0 + 2/3*Da1, -7/3*D3 + 1/3*Da0 + Da1]

The 2nd Chern class in toric basis:
-61/16*D4^2 - 33/10*D5*D6 - 7/80*D6^2 + 51/7*D5*D7 - 5/112*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D0 - 2/3*D3 + 1/3*Da0 + 4/3*Da1
-5/3*D0 + 1/3*Da0 + 2/3*Da1
Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1939, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (-1, 3, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[1, 2, 5, 6], [2, 4, 6, 7], [1, 2, 3, 4], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 5], [2, 3, 4, 7], [0, 1, 2, 5], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5], [1, 4, 5, 6]]

The SR-ideal is generated by [z3*z5, z5*z7, z0*z6, z3*z6, z0*z7, z0*z3, z1*z2*z4*z5, z1*z2*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +297 Da0 Da0 Da0  -117 Da1 Da0 Da0  +27 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 0], [[-4/3*z4 + 1/3*z5 + 1/3*z6 - 1/3*z7], 3], [[-20/3*z4 + 5/3*z5 + 2/3*z6 + 4/3*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -15, 0, -15, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -24, 0, -12]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -5/3 D3 +1/3 Da0 +7/3 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +2/3 Da1 
-8/3 D0 -5/3 D3 +1 Da0 +11/3 Da1 
+0 D0 +0 D3 +1 Da0 +2 Da1 
-4/3 D0 +0 D3 +1/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 3)
(2, 0, 0, 1, 0, 0, 3, 0)
(-1, 0, 0, 1, 0, 3, 0, 0)
(-5, 3, 3, -4, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D3 D3-5/3 Da0 Da0-11/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -4/3*D0 + 1/3*Da0 + 2/3*Da1, Da1, -5/3*D3 + 1/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-3/8*D5^2 + 49/24*D6^2 + 809/200*D6*D7 - 6/25*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2/3*D3 + 1/3*Da0 + 4/3*Da1
Da1
-4/3*D0 + 1/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1939, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (-1, 3, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[0, 1, 4, 5], [2, 4, 6, 7], [0, 1, 3, 4], [0, 1, 2, 5], [0, 2, 3, 4], [1, 4, 5, 6], [1, 3, 4, 7], [1, 4, 6, 7], [2, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z6, z0*z7, z3*z5, z5*z7, z3*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +297 Da0 Da0 Da0  -117 Da1 Da0 Da0  +27 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 0], [[-4/3*z4 + 1/3*z5 + 1/3*z6 - 1/3*z7], 3], [[-20/3*z4 + 5/3*z5 + 2/3*z6 + 4/3*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -15, -15, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -24, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -5/3 D3 +1/3 Da0 +7/3 Da1 
-8/3 D0 -5/3 D3 +1 Da0 +11/3 Da1 
-4/3 D0 +0 D3 +1/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 3)
(2, 0, 0, 1, 0, 0, 3, 0)
(-1, 0, 0, 1, 0, 3, 0, 0)
(-5, 3, 3, -4, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3 -5/3 Da0 Da0 -11/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -4/3*D0 + 1/3*Da0 + 2/3*Da1, Da1, -5/3*D3 + 1/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-34/9*D4^2 - 5/36*D5^2 + 263/108*D6^2 + 241/60*D6*D7 - 4/45*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2/3*D3 + 1/3*Da0 + 4/3*Da1
Da1
-4/3*D0 + 1/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1940, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +63 Da0 Da0 Da0  +63 Da1 Da0 Da0  +63 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7/2*z4 - 3/2*z5 - 1/2*z6 + 3/2*z7], 0], [[z4], 4], [[7*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, 0, -21, -21]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0, 0, -12]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -7/3 D4 +1/3 Da0 +2 Da1 
-4/3 D0 -7/3 D4 +1 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 2)
(-1, 1, 1, 1, 0, 0, 2, 0)
(-3, 1, 1, 1, 0, 2, 0, 0)
(7, -3, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 4/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -7/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 5/6*D6^2 + 347/98*D6*D7 - 6/49*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1940, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, -1, 0, 0)
6:  (1, 0, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 3, 4], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 4]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +63 Da0 Da0 Da0  +63 Da1 Da0 Da0  +63 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7/2*z4 - 3/2*z5 - 1/2*z6 + 3/2*z7], 0], [[z4], 4], [[7*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -21, -21]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -6, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-4/3 D0 -7/3 D4 +1 Da0 +4/3 Da1 
+0 D0 -7/3 D4 +1/3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 2)
(-1, 1, 1, 1, 0, 0, 2, 0)
(-3, 1, 1, 1, 0, 2, 0, 0)
(7, -3, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 4/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -7/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-10*D4^2 - 3/2*D5^2 + 5/6*D6^2 + 41/14*D6*D7 + 12/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 + 1/3*Da0 - 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1941, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 1, 1)
5:  (0, -1, -1, -1)
6:  (1, 1, 1, 1)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 +1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +45 Da0 Da0 Da0  -45 Da1 Da0 Da0  +45 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 3*z5 + z6 + 3*z7], 0], [[z4], 4], [[5*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -15, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -5/3 D4 +1/3 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(1, 0, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-4/3 Da0 Da0 + 2 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 + 1/3*Da1, Da1, -5/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 8/3*D6^2 + 148/25*D6*D7 - 6/25*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D4 + 1/3*Da0
Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1941, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 1, 1)
5:  (0, -1, -1, -1)
6:  (1, 1, 1, 1)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 +1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 3, 4], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 4]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +45 Da0 Da0 Da0  -45 Da1 Da0 Da0  +45 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 3*z5 + z6 + 3*z7], 0], [[z4], 4], [[5*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, -15]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -5/3 D4 +1/3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(1, 0, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -4/3 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 + 1/3*Da1, Da1, -5/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-19*D4^2 - 6*D5^2 + 8/3*D6^2 + 41/5*D6*D7 + 33/5*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D4 + 1/3*Da0
Da1
-1/3*D0 + 1/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1945, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 1, 0, 0)
5:  (0, -1, 0, 0)
6:  (0, 1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [6, 5, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 6, 7], [0, 1, 2, 3], [1, 2, 6, 7], [1, 3, 5, 7], [1, 2, 3, 4], [1, 3, 6, 7], [0, 1, 2, 5], [0, 2, 3, 5], [2, 3, 4, 6], [1, 2, 5, 7], [1, 3, 4, 6], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z4*z5, z5*z6, z4*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +63 Da1 Da0 Da0  +63 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3/2*z5 + 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[z7], a0], [[4*z4 + 3*z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -6, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, 0, -12, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -4/3 D4 +1 Da0 +1/3 Da1 
-1/3 D0 -2/3 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 1, 0, 0, 0, 2)
(3, -1, -1, -1, 0, 0, 2, 0)
(-3, 1, 1, 1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -4/3*D4 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-3/2*D5^2 - 3/8*D6^2 + 29/8*D6*D7 + 5/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 + 1/3*Da0 + 1/3*Da1
-4/3*D4 + 1/3*Da1
-2/3*D0 - 1/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1945, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 1, 0, 0)
5:  (0, -1, 0, 0)
6:  (0, 1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 +1 D6 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [6, 5, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 6, 7], [1, 3, 4, 6], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 2, 5], [2, 3, 4, 6], [1, 2, 5, 7], [0, 2, 3, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z4*z5, z5*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +63 Da1 Da0 Da0  +63 Da1 Da1 Da0  +63 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3/2*z5 + 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[z7], a0], [[4*z4 + 3*z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6, -3]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -12, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -4/3 D4 +1 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2/3 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 1, 0, 0, 0, 2)
(3, -1, -1, -1, 0, 0, 2, 0)
(-3, 1, 1, 1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -4/3*D4 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 3/2*D5^2 + 15/8*D6^2 + 23/8*D6*D7 + 5/6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 + 1/3*Da0 + 1/3*Da1
-4/3*D4 + 1/3*Da1
-2/3*D0 - 1/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1946, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, 0)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 0, -1)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, -1)
7:  (1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 5]

The triangulation is [[0, 3, 4, 6], [1, 4, 5, 7], [0, 1, 6, 7], [0, 4, 6, 7], [0, 1, 3, 6], [0, 1, 2, 5], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [0, 1, 5, 7], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z5, z3*z7, z2*z6, z5*z6, z2*z7, z0*z1*z4*z6, z0*z1*z4*z5, z0*z1*z4*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 3 elements from [2, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +9 D3 D3 D3  +18 Da0 Da0 Da0  +45 Da1 Da0 Da0  -45 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + z6], 2], [[-2*z4 + z5 - z6 + z7], 3], [[z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 +1 Da0 +0 Da1 
+0 D2 -1/3 D3 +1/3 Da0 +1/3 Da1 
+0 D2 +0 D3 +1 Da0 +1 Da1 
-2/3 D2 +0 D3 +1 Da0 +1/3 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D4 = -1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(0, 0, 1, -1, 0, 0, 1, 0)
(0, 0, -1, 1, 0, 1, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2-2/3 D3 D3 + 2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D2 - 1/3*D3 + 1/3*Da0, -1/3*D2 - 1/3*D3 + 1/3*Da0, D2, D3, -1/3*D2 - 1/3*D3 + 1/3*Da0, -2/3*D2 + 1/3*Da1, -1/3*D3 + 1/3*Da0 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-3/2*D5^2 - 6*D6^2 + 11/2*D6*D7 + 5/6*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D3 + 1/3*Da0 + 1/3*Da1
-2/3*D2 + 1/3*Da1
-1/3*D2 - 1/3*D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1946, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, 0)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 0, -1)
5:  (0, -1, 1, 1)
6:  (0, 1, -1, -1)
7:  (1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 96)
The Euler characteristic is -184
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D3 -1 D4 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [3, 2, 5]

The triangulation is [[0, 3, 4, 6], [1, 4, 5, 7], [0, 1, 6, 7], [0, 4, 6, 7], [1, 2, 3, 4], [1, 3, 4, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 1, 5, 7], [1, 4, 6, 7], [0, 1, 3, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z3*z7, z2*z6, z5*z6, z2*z7, z0*z1*z4]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6]
Out of the 3 elements from [2, 3, 7] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +9 D3 D3 D3  +18 Da0 Da0 Da0  +45 Da1 Da0 Da0  -45 Da1 Da1 Da0  +45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + z6], 2], [[-2*z4 + z5 - z6 + z7], 3], [[z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, 0, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, -6, -3]

The generators of the Kaehler cone are: 
+0 D2 +0 D3 +1 Da0 +0 Da1 
+0 D2 -1/3 D3 +1/3 Da0 +1/3 Da1 
-2/3 D2 +0 D3 +1 Da0 +1/3 Da1 
-1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D4 = -1/3 D2 -1/3 D3 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 0, 1, 0, 0, 0, 1)
(0, 0, 1, -1, 0, 0, 1, 0)
(0, 0, -1, 1, 0, 1, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2 -2/3 D3 D3  + 2 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*D3 + 1/3*Da0, -1/3*D2 - 1/3*D3 + 1/3*Da0, D2, D3, -1/3*D2 - 1/3*D3 + 1/3*Da0, -2/3*D2 + 1/3*Da1, -1/3*D3 + 1/3*Da0 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 1/2*D5^2 - 2*D6^2 + 9/2*D6*D7 + 7/6*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-1/3*D3 + 1/3*Da0 + 1/3*Da1
-2/3*D2 + 1/3*Da1
-1/3*D2 - 1/3*D3 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1967, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, -1)
6:  (1, -1, 0, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 +1 D7 = 0 
 +1 D1 +2 D3 -1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0]

The triangulation is [[0, 1, 3, 5], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 5, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 1, 3, 6], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 4, 6], [2, 5, 6, 7], [0, 2, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z1*z2, z1*z7, z2*z3, z2*z4, z4*z7, z0*z3*z4, z1*z5*z6, z0*z3*z5*z6, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  +14 Da0 Da0 Da0  +8 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 + 1/2*z6 - z7], 1], [[-z3 - z5 + 1/2*z6 - z7], 2], [[-z5 + z7], a0], [[-z3 - z5 + 1/2*z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, -2, -2, -2]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 -1 Da0 +2 Da1 
-1 D1 -1 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   16, 0, 14, 0
D6 = -2 D1 -2 D2 -4 Da0 +6 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 2, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D2 D2  + 22 Da0 Da0 -42 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -D2 + Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 5/2*D5*D6 + D6^2 - D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1967, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, -1)
6:  (1, -1, 0, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 +1 D7 = 0 
 +1 D1 +2 D3 -1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [0, 4, 5, 6], [0, 3, 4, 7], [0, 3, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [3, 4, 5, 6], [0, 2, 6, 7], [1, 3, 4, 6], [0, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z2*z4, z1*z5, z1*z7, z1*z2, z0*z3*z5, z4*z6*z7, z0*z3*z4*z6, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  +14 Da0 Da0 Da0  +8 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 + 1/2*z6 - z7], 1], [[-z3 - z5 + 1/2*z6 - z7], 2], [[-z5 + z7], a0], [[-z3 - z5 + 1/2*z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-2, 0, 0, 0, -2]
intersections of D1^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -1 Da0 +1 Da1 
+0 D1 +0 D2 -2 Da0 +3 Da1 
+0 D1 -1 D2 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   16, 0, 14, 0
D6 = -2 D1 -2 D2 -4 Da0 +6 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 2, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D2 D2  + 22 Da0 Da0 -42 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -D2 + Da1]

The 2nd Chern class in toric basis:
3/2*D5*D6 + D6^2 - 4*D5*D7 + 2*D6*D7 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1967, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, -1)
6:  (1, -1, 0, 0)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +2 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 -1 D4 +1 D7 = 0 
 +1 D1 +2 D3 -1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0]

The triangulation is [[0, 1, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [0, 3, 4, 5], [3, 4, 5, 6], [0, 3, 5, 7], [0, 2, 6, 7], [0, 1, 3, 6], [0, 1, 3, 4], [0, 3, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z7, z2*z4, z4*z7, z2*z3, z0*z3*z4*z6, z0*z5*z6*z7, z0*z3*z5*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  +14 Da0 Da0 Da0  +8 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 + 1/2*z6 - z7], 1], [[-z3 - z5 + 1/2*z6 - z7], 2], [[-z5 + z7], a0], [[-z3 - z5 + 1/2*z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-2, -2, 0, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, 0, 0, 0, -2, -2]

The generators of the Kaehler cone are: 
-1 D1 -1 D2 -2 Da0 +3 Da1 
+0 D1 -1 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -1 Da0 +2 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +4 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   16, 0, 14, 0
D6 = -2 D1 -2 D2 -4 Da0 +6 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 1, 0, 2, 0)
(1, 0, -1, 0, -1, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D2 D2 + 22 Da0 Da0-42 Da0 Da1

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -D2 + Da1]

The 2nd Chern class in toric basis:
3/2*D5*D6 + D6^2 - 3*D7^2

A basis for the lattice of integral divisors in given by:
-D2 + Da1
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1976, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 2, 3, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D3 -1 D4 +3 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[2, 4, 5, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [0, 1, 2, 6], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 4, 5, 6], [3, 5, 6, 7], [0, 1, 4, 6], [2, 4, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z3*z4, z0*z5, z0*z7, z0*z3, z1*z3, z1*z2*z5, z4*z6*z7, z2*z5*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +7 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 7*z5 - 3*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -8, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +7/3 Da1 
+0 D0 -4 D3 +0 Da0 +5 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -6 D3 +1 Da0 +7 Da1 
+0 D0 +0 D3 +1 Da0 +7 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -2/3 D0 -1 D3 -1/3 Da0 +2/3 Da1 :   28, 0, 24, 1
D6 = -1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 2, 0, 1, 0, 1, 0)
(7, -2, -4, 0, -2, 1, 0, 0)
(2, -1, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3 -10/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 - 264/7*D5*D7 + 132/7*D6*D7 - 44/7*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1976, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 2, 3, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D3 -1 D4 +3 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [1, 4, 5, 6], [2, 3, 4, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5], [1, 2, 4, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [3, 5, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z1*z3, z0*z5, z0*z7, z3*z4*z6, z4*z6*z7, z2*z5*z7, z1*z2*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +7 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 7*z5 - 3*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -12, -2, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 
+0 D0 -6 D3 +1 Da0 +7 Da1 
+0 D0 -1 D3 +0 Da0 +1 Da1 
+0 D0 -4 D3 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -2/3 D0 -1 D3 -1/3 Da0 +2/3 Da1 :   28, 0, 24, 1
D6 = -1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 2, 0, 1, 0, 1, 0)
(7, -2, -4, 0, -2, 1, 0, 0)
(2, -1, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3 -10/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
34/7*D3*D6 + 120/7*D5*D6 - 6*D6^2 - 26/7*D5*D7 + 30/7*D6*D7 - 10/7*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1976, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 2, 3, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D3 -1 D4 +3 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[2, 3, 5, 7], [1, 5, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z1*z3, z3*z4, z0*z5, z0*z7, z4*z7, z2*z5*z6*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +7 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 7*z5 - 3*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, 0, -3]
intersections of D3^2 with Kaehler cone generators:[-4, -12, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 
+0 D0 -6 D3 +1 Da0 +7 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +7/3 Da1 
+0 D0 +0 D3 +1 Da0 +7 Da1 
-1/3 D0 +0 D3 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -2/3 D0 -1 D3 -1/3 Da0 +2/3 Da1 :   28, 0, 24, 1
D6 = -1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 2, 0, 1, 0, 1, 0)
(7, -2, -4, 0, -2, 1, 0, 0)
(2, -1, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D3 D3-10/3 Da0 Da0 + 22/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 - 44/7*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1976, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, -1, 0)
5:  (-1, 2, 3, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 +1 D3 -1 D4 +3 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[0, 2, 4, 6], [2, 3, 5, 7], [1, 5, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 6, 7], [0, 1, 4, 5], [0, 1, 2, 5], [0, 1, 2, 6], [0, 1, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 4, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z7, z3*z4, z4*z7, z1*z3, z0*z5*z6, z1*z2*z4, z2*z5*z6*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +7 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 7*z5 - 3*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3]
intersections of D3^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +7/3 Da1 
-1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 
-1/3 D0 +0 D3 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -2/3 D0 -1 D3 -1/3 Da0 +2/3 Da1 :   28, 0, 24, 1
D6 = -1/3 D0 -2 D3 +1/3 Da0 +7/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 2, 0, 1, 0, 1, 0)
(7, -2, -4, 0, -2, 1, 0, 0)
(2, -1, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3 -10/3 Da0 Da0  + 22/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
-37*D5^2 + 33*D5*D6 - 6*D6^2 - D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z3*z4, z2*z5, z2*z4, z1*z6*z7, z0*z3*z5, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z3 - z6 + 1/2*z7], 2], [[-z3 + 1/2*z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, -2, -2, -2, -2]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 +2 Da0 -1 Da1 
-1 D1 -1 D2 +4 Da0 -2 Da1 
-1 D1 -1 D2 +3 Da0 -1 Da1 
-1 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 +0 D2 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   16, 0, 14, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D2 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D2 D2  + 40 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z3*z4, z2*z5, z2*z4, z1*z6*z7, z0*z3*z5, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + 1/2*z7], 2], [[-z5 - z6 + 1/2*z7], 4], [[-z3 - z5 + 1/2*z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 +0 D4 +1 Da0 -1 Da1 
-1 D2 +0 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +3 Da0 -2 Da1 
+0 D2 -1 D4 +3 Da0 -2 Da1 
+0 D2 +0 D4 +3 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   16, 0, 14, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D4 +6 Da0 -4 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4 -84 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z3*z4, z2*z5, z2*z4, z1*z6*z7, z0*z3*z5, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D4 D4 D4  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z5 - z6 + 1/2*z7], 4], [[-z5 + 1/2*z7], a0], [[z3 - z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-2, -2, -2, -2, -2]
intersections of D4^2 with Kaehler cone generators:[0, 0, -2, -2, 0]

The generators of the Kaehler cone are: 
-1 D1 +0 D4 +2 Da0 -1 Da1 
-1 D1 +0 D4 +3 Da0 -1 Da1 
-1 D1 -1 D4 +3 Da0 -1 Da1 
-1 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 +0 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D4 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D4 D4  + 40 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 5], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [3, 4, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z2*z4, z2*z5, z3*z4*z7, z0*z5*z6, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z3 - z6 + 1/2*z7], 2], [[-z3 + 1/2*z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, -2, 0]
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 +1 Da0 +0 Da1 
-1 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 +0 D2 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   16, 0, 14, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D2 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D2 D2  + 40 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 5], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [3, 4, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z2*z4, z2*z5, z3*z4*z7, z0*z5*z6, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + 1/2*z7], 2], [[-z5 - z6 + 1/2*z7], 4], [[-z3 - z5 + 1/2*z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -2, -2, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -2, -2, -2, -2]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +2 Da0 -1 Da1 
+0 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +4 Da0 -2 Da1 
+0 D2 -1 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   16, 0, 14, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D4 +6 Da0 -4 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4 -84 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [0, 3, 4, 5], [0, 3, 4, 6], [2, 3, 6, 7], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [3, 4, 5, 6], [0, 1, 5, 7], [0, 4, 5, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z2*z4, z2*z5, z3*z4*z7, z0*z5*z6, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D4 D4 D4  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z5 - z6 + 1/2*z7], 4], [[-z5 + 1/2*z7], a0], [[z3 - z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, -2, -2, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -2, -2, -2, -2]

The generators of the Kaehler cone are: 
+0 D1 -1 D4 +2 Da0 -1 Da1 
-1 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D4 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D4 D4  + 40 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 2, 3, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z0*z3*z6, z2*z5*z7, z0*z3*z5*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z3 - z6 + 1/2*z7], 2], [[-z3 + 1/2*z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[-2, -2, -2, -2, -2]
intersections of D1^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +4 Da0 -2 Da1 
+0 D1 -1 D2 +2 Da0 -1 Da1 
+0 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 -1 D2 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   16, 0, 14, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D2 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D2 D2  + 40 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 2, 3, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z0*z3*z6, z2*z5*z7, z0*z3*z5*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + 1/2*z7], 2], [[-z5 - z6 + 1/2*z7], 4], [[-z3 - z5 + 1/2*z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[-2, -2, -2, -2, -2]
intersections of D4^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]

The generators of the Kaehler cone are: 
-1 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 +0 D4 +3 Da0 -2 Da1 
-1 D2 +0 D4 +2 Da0 -1 Da1 
-1 D2 -1 D4 +4 Da0 -2 Da1 
-1 D2 +0 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   16, 0, 14, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D4 +6 Da0 -4 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2  + 4 D4 D4 -84 Da0 Da0  + 22 Da1 Da1 

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 2, 3, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z0*z3*z6, z2*z5*z7, z0*z3*z5*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D4 D4 D4  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z5 - z6 + 1/2*z7], 4], [[-z5 + 1/2*z7], a0], [[z3 - z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-2, -2, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, 0, 0, -2, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D4 +3 Da0 -1 Da1 
-1 D1 +0 D4 +3 Da0 -1 Da1 
+0 D1 +0 D4 +1 Da0 +0 Da1 
+0 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 +0 D4 +3 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D4 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1  + 4 D4 D4  + 40 Da0 Da0 -18 Da0 Da1 

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z2*z5, z0*z3*z5*z7, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 2, 4] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D2 D2 D2  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z3 - z6 + 1/2*z7], 2], [[-z3 + 1/2*z7], a0], [[-z3 + z5 + z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, -2, 0, -2, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-2, -2, -2, 0, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +3 Da0 -1 Da1 
-1 D1 -1 D2 +4 Da0 -2 Da1 
+0 D1 -1 D2 +3 Da0 -1 Da1 
+0 D1 +0 D2 +2 Da0 -1 Da1 
+0 D1 -1 D2 +4 Da0 -2 Da1 
+0 D1 +0 D2 +3 Da0 -1 Da1 
-1 D1 +0 D2 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 +1 Da0 +0 Da1 :   16, 0, 14, 0
D3 = -1 D1 -1 D2 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D2 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D2 D2 + 40 Da0 Da0-18 Da0 Da1

Toric divisors in our base:
[-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-3/2*D3*D7 - 3/2*D5*D7 - 3/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D2 + 3*Da0 - Da1
-D2 + Da0
-D1 + Da0
-D1 - D2 + 2*Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z2*z5, z0*z3*z5*z7, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [2, 4]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [2, 4, 1] , 3 are independent

The intersection form in our basis is  +2 D2 D2 D2  +2 D4 D4 D4  +2 Da0 Da0 Da0  +4 Da1 Da0 Da0  +8 Da1 Da1 Da0  +14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z6 + 1/2*z7], 2], [[-z5 - z6 + 1/2*z7], 4], [[-z3 - z5 + 1/2*z7], a0], [[-z3 - z5 + z6], a1]]

The divisors D2 and D4 are small:
intersections of D2^2 with Kaehler cone generators:[0, -2, -2, -2, 0, -2, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -2, 0, -2, 0, 0, -2, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +3 Da0 -2 Da1 
-1 D2 +0 D4 +3 Da0 -2 Da1 
-1 D2 -1 D4 +4 Da0 -2 Da1 
+0 D2 +0 D4 +2 Da0 -1 Da1 
-1 D2 +0 D4 +4 Da0 -2 Da1 
+0 D2 -1 D4 +4 Da0 -2 Da1 
+0 D2 +0 D4 +3 Da0 -2 Da1 

Irred. toric divisors meeting both D2 and D4 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1 D4 +1 Da0 -1 Da1 :   16, 0, 14, 0
D6 = -1 D2 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D2 -2 D4 +6 Da0 -4 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 + 4 D4 D4-84 Da0 Da0 + 22 Da1 Da1

Toric divisors in our base:
[-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-3/2*D3*D7 - 3/2*D5*D7 - 3/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-D2 - D4 + 3*Da0 - 2*Da1
-D2 - D4 + 2*Da0 - Da1
-D4 + Da0 - Da1
-D2 + Da0 - Da1

A basis for the lattice of integral cycles orthogonal to D2 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 1981, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, -1, 0)
6:  (-1, 2, 0, -1)
7:  (1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +2 D4 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 -1 D5 = 0 
 +1 D1 +1 D3 -1 D4 -1 D6 = 0 

The irreducible and rigid divisors are [2, 0, 1, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 2, 6, 7], [1, 3, 5, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z6, z3*z4, z2*z4, z2*z5, z0*z3*z5*z7, z0*z3*z6*z7, z0*z5*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 5, 6, 7]
Out of the 3 elements from [1, 4, 2] , 3 are independent

The intersection form in our basis is  +2 D1 D1 D1  +2 D4 D4 D4  -2 Da1 Da0 Da0  -6 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - z5 + 1/2*z7], 1], [[-z5 - z6 + 1/2*z7], 4], [[-z5 + 1/2*z7], a0], [[z3 - z5 + z6], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-2, -2, -2, 0, 0, 0, 0, -2]
intersections of D4^2 with Kaehler cone generators:[-2, -2, 0, -2, 0, 0, -2, 0]

The generators of the Kaehler cone are: 
-1 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 -1 D4 +3 Da0 -1 Da1 
-1 D1 +0 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +3 Da0 -1 Da1 
+0 D1 +0 D4 +2 Da0 -1 Da1 
+0 D1 +0 D4 +3 Da0 -1 Da1 
+0 D1 -1 D4 +4 Da0 -2 Da1 
-1 D1 +0 D4 +4 Da0 -2 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 5, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D4 +1 Da0 +0 Da1 :   16, 0, 14, 0
D5 = -1 D1 -1 D4 +2 Da0 -1 Da1 :   26, 0, 22, 1
D7 = -2 D1 -2 D4 +6 Da0 -2 Da1 :   208, 0, 160, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 1, 1, 0, 1, 0, 0, 2)
(1, 0, -1, 0, -1, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D1 D1 + 4 D4 D4 + 40 Da0 Da0-18 Da0 Da1

Toric divisors in our base:
[-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-3/2*D3*D7 - 3/2*D5*D7 - 3/2*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-D1 - D4 + 3*Da0 - Da1
-D4 + Da0
-D1 - D4 + 2*Da0 - Da1
-D1 + Da0

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 7], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z3*z4, z3*z5, z2*z4, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z6, z1*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, -8, -12]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D4 +1/2 Da0 +1 Da1 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
-3/2 D0 -2 D4 +3/2 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D6 + 8*D5*D6 - 8*D6^2 + 2*D4*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 5], [2, 5, 6, 7], [0, 1, 2, 7], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z3*z5, z2*z4, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z6, z1*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -8, -4, -8, -4, -8, -12, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +2 Da1 
-1 D0 +0 D4 +1 Da0 +3 Da1 
-1/2 D0 +0 D4 +1/2 Da0 +1 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
-3/2 D0 -2 D4 +3/2 Da0 +3 Da1 
-1 D0 +0 D4 +2 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
8*D5*D6 - 8*D6^2 + 4*D4*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [1, 3, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [0, 2, 3, 7], [2, 3, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z4, z3*z5, z2*z4*z7, z1*z5*z6, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -6, -4, -2]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
+0 D0 -4 D4 +3 Da0 +4 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 
-1/2 D0 -3 D4 +3/2 Da0 +3 Da1 
+0 D0 -2 D4 +1 Da0 +2 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 8/3*D4*D7 - 16/3*D5*D7 + 62/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z3*z4, z1*z2*z6, z3*z5*z7, z1*z2*z3*z7, z1*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -8, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +2 Da1 
+0 D0 -4 D4 +3 Da0 +4 Da1 
+0 D0 +0 D4 +3 Da0 +4 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 + 175/32*D4*D7 + 13/2*D5*D7 + 47/8*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 6], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 3, 6], [1, 3, 6, 7], [1, 2, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 4, 5, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z4, z3*z5, z2*z4, z0*z6*z7, z1*z2*z3, z1*z2*z6*z7, z1*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -8, 0, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +2 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 
-1 D0 +0 D4 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-8*D6^2 + 16/5*D4*D7 + 16/5*D5*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 7], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z4, z3*z5, z0*z6*z7, z1*z2*z3, z1*z5*z6, z2*z4*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -6, -6, -2]
intersections of D0^2 with Kaehler cone generators:[-4, -8, 0, -8, -4, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 
-1 D0 -3 D4 +1 Da0 +4 Da1 
-1/2 D0 -3 D4 +3/2 Da0 +3 Da1 
+0 D0 -1 D4 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-16/3*D5*D6 - 8*D6^2 + 8/3*D4*D7 + 16/3*D5*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 4, 5, 6], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 5, 7], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z4, z3*z5, z2*z4, z1*z2*z3*z7, z1*z2*z6*z7, z1*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -8, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +2 Da1 
+0 D0 -2 D4 +0 Da0 +5 Da1 
+0 D0 +0 D4 +3 Da0 +4 Da1 
+0 D0 -4 D4 +3 Da0 +4 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D4 D4 + 5/2 Da0 Da0 + 12 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
92/15*D4*D7 + 112/15*D5*D7 + 14/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 5], [2, 5, 6, 7], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z3*z4, z2*z4, z0*z5*z7, z1*z2*z3, z3*z5*z7, z1*z2*z6, z1*z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[0, -4, -4, -8, -8]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +2 Da1 
-1 D0 -2 D4 +2 Da0 +2 Da1 
-1 D0 +0 D4 +2 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-13*D5^2 + 11/2*D6^2 + 17/4*D4*D7 + 13*D5*D7 + D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2002, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +2 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 1, 3, 6], [0, 1, 2, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 4, 6, 7], [1, 3, 6, 7], [4, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z3*z4, z3*z5, z0*z4*z7, z0*z6*z7, z1*z2*z3, z1*z2*z6, z1*z5*z6, z2*z4*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 + 4*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -6, -6]
intersections of D0^2 with Kaehler cone generators:[-4, -8, -4, -8, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -1 D4 +1/2 Da0 +1 Da1 
-1 D0 -2 D4 +1 Da0 +3 Da1 
-1/2 D0 -2 D4 +3/2 Da0 +2 Da1 
-1 D0 -3 D4 +1 Da0 +4 Da1 
-1/2 D0 -3 D4 +3/2 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 +1/2 Da0 +0 Da1 :   15, 0, 13, 0
D7 = -1/2 D0 -2 D4 +3/2 Da0 +2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -2, 0, 0, 1, 0)
(4, -2, -2, -1, 0, 1, 0, 0)
(3, -2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
2*D4*D6 - 2*D5*D6 - 8*D6^2 + 2*D4*D7 + 4*D5*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1
-D4 + Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2005, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 7], [2, 3, 4, 6], [0, 1, 2, 3], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z2*z5, z0*z6, z1*z3*z5, z2*z4*z7, z4*z6*z7, z1*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  -1 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
+0 D0 -3/2 D4 +5 Da0 +5/2 Da1 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
+0 D0 -1/2 D4 +1 Da0 +1/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-3*D5*D6 - 25*D6^2 + 4*D5*D7 + 27*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2005, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 4, 5, 6], [0, 1, 2, 7], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 6, 7], [3, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z2*z5, z0*z6, z1*z3*z5, z4*z6*z7, z1*z3*z6*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  -1 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -12]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
+0 D0 -1/2 D4 +0 Da0 +5/2 Da1 
+0 D0 -3/2 D4 +5 Da0 +5/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-19*D6^2 + 3/5*D4*D7 + 26/5*D5*D7 + 117/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2005, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 7], [0, 1, 2, 7], [0, 1, 3, 5], [1, 3, 4, 5], [0, 1, 2, 6], [0, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [3, 5, 6, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z6, z2*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6, z1*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  -1 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -6, -12]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-2/3 D0 -1/2 D4 +4/3 Da0 +7/6 Da1 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
-2/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
-4/3 D0 +0 D4 +8/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
2*D5*D6 - 20*D6^2 + 4*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2005, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 7], [0, 1, 3, 6], [1, 3, 4, 5], [3, 4, 5, 7], [0, 1, 2, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z2*z5, z4*z6, z0*z4, z2*z4, z1*z2*z3, z0*z6*z7, z1*z3*z5*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  -1 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -12, -6, -6]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +0 Da0 +5/2 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
-4/3 D0 +0 D4 +8/3 Da0 +7/3 Da1 
-2/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
-2/3 D0 -1/2 D4 +4/3 Da0 +7/6 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-20*D6^2 + 2/5*D4*D7 + 24/5*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2005, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 7], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 2, 7], [0, 1, 2, 6], [1, 3, 4, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z2*z5, z1*z3*z5, z4*z6*z7, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  -1 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
-2/3 D0 -1/2 D4 +4/3 Da0 +7/6 Da1 
+0 D0 -1/2 D4 +0 Da0 +5/2 Da1 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-1/2*D5*D6 - 20*D6^2 + 1/2*D4*D7 + 5*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2005, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[1, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 3, 4, 5], [3, 4, 5, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z2*z5, z0*z6, z4*z6, z0*z4, z2*z4, z1*z3*z5*z7, z1*z3*z6*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  -1 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
-2/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
+0 D0 -1/2 D4 +0 Da0 +5/2 Da1 
+0 D0 -3/2 D4 +5 Da0 +5/2 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D4 D4 + 10/3 Da0 Da0 + 31/6 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
22/5*D4*D7 + 64/5*D5*D7 + 12*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2006, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 4], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z0*z6, z1*z6, z1*z3*z5, z2*z4*z7, z2*z3*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +16 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, 0, -12]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
+0 D0 -3/2 D4 +5 Da0 +5/2 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -3/2 D4 +4 Da0 +3/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 24*D5*D7 + 24/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2006, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 7], [1, 2, 3, 4], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z6, z1*z3*z5, z2*z3*z5, z2*z4*z7, z4*z6*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +16 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, -12, -4]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
+0 D0 -3/2 D4 +5 Da0 +5/2 Da1 
+0 D0 -3/2 D4 +4 Da0 +3/2 Da1 
+0 D0 -1/2 D4 +1 Da0 +1/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 97/3*D6^2 + 24*D5*D7 - 5/3*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2006, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 2, 3, 5], [1, 3, 4, 5], [1, 2, 5, 7], [2, 5, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z6, z0*z6, z1*z6, z0*z5*z7, z1*z2*z3, z1*z3*z5*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +16 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[0, -6, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
-2/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 24*D5*D7 + 24/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2006, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 1, 3, 5], [1, 3, 4, 5], [2, 5, 6, 7], [0, 3, 5, 6], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 5, 6, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z6, z1*z6, z2*z3*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +16 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 
-2/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - D6^2 + 24*D5*D7 + 5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2006, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 2, 1, 2)
6:  (-1, 2, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [2, 4, 0, 1]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [3, 5, 6, 7], [1, 3, 4, 7], [1, 2, 3, 5], [0, 1, 2, 7], [1, 3, 4, 5], [1, 2, 5, 7], [2, 5, 6, 7], [1, 4, 5, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z2*z4, z4*z6, z0*z5, z0*z6, z1*z6, z1*z3*z5*z7, z2*z3*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +1 Da0 Da0 Da0  +4 Da1 Da0 Da0  +16 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 5*z5 + 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 
-2/3 D0 +0 D4 +10/3 Da0 +5/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -3/2 D4 +5 Da0 +5/2 Da1 
+0 D0 +0 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +2/3 Da0 -1/6 Da1 :   13, 0, 11, 0
D3 = -2/3 D0 -1/2 D4 +1/3 Da0 +1/6 Da1 :   27, 0, 23, 1
D7 = -1/3 D0 -1/2 D4 +5/3 Da0 +5/6 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(5, -1, -2, -3, 0, 0, 1, 0)
(5, -2, -1, -3, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D4 D4 + 62/3 Da0 Da0 + 5/6 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1]

The 2nd Chern class in toric basis:
4*D4*D7 + 12*D5*D7 + 64/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1
Da0
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, -12, -12, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0, -12, 0]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-6 D4 -6 D5 +0 Da0 +7 Da1 
+0 D4 -6 D5 +0 Da0 +7 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-6 D4 +0 D5 +0 Da0 +7 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   28, 0, 24, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   55, 0, 45, 4
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 + 4 D5 D5-6 Da0 Da0 + 120/7 Da0 Da1

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 22/7*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, -12, -12, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +1/3 Da1 
+0 D0 -6 D5 +7 Da0 +1 Da1 
+0 D0 -6 D5 +7 Da0 +7 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 +0 D5 +7 Da0 +1 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D5 D5 + 22/3 Da0 Da0 + 10/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 22/7*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +1/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +7/3 Da1 
+0 D0 -6 D4 +7 Da0 +1 Da1 
+0 D0 +0 D4 +7 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 -6 D4 +7 Da0 +7 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0 + 10/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 22/7*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -10, -2, -12, -12]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -8, 0, 0, -12]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 
-4 D4 -5 D5 +0 Da0 +5 Da1 
+0 D4 -1 D5 +0 Da0 +1 Da1 
+0 D4 -6 D5 +0 Da0 +7 Da1 
-6 D4 -6 D5 +0 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   28, 0, 24, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   55, 0, 45, 4
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-44*D6^2 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -10, -2, -12, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 +7/3 Da0 +7/3 Da1 
+0 D0 -5 D5 +5 Da0 +1 Da1 
+0 D0 -1 D5 +1 Da0 +1 Da1 
+0 D0 -6 D5 +7 Da0 +7 Da1 
+0 D0 -6 D5 +7 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 5, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z5*z7, z2*z3*z6, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -8, 0, 0, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +1/3 Da1 
+0 D0 -4 D4 +5 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +7 Da0 +1 Da1 
+0 D0 -6 D4 +7 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 -2 Da1 
+0 D4 -2 D5 +1 Da0 +0 Da1 
+0 D4 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   28, 0, 24, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   55, 0, 45, 4
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +1/3 Da0 +1/3 Da1 
-1/3 D0 -2 D5 +7/3 Da0 +7/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [2, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +7/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -10, -2]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -8, -2]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-6 D4 -6 D5 +0 Da0 +7 Da1 
-4 D4 -5 D5 +0 Da0 +5 Da1 
-1 D4 -1 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   28, 0, 24, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   55, 0, 45, 4
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D5*D6 - 16*D6^2 + 2*D4*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -10, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 
+0 D0 -6 D5 +7 Da0 +1 Da1 
+0 D0 -5 D5 +5 Da0 +1 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 16*D6^2 + 2*D4*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z1*z5*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, -8, -2]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 
+0 D0 -6 D4 +7 Da0 +1 Da1 
+0 D0 -4 D4 +5 Da0 +0 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 16*D6^2 + 2*D4*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -12, -8, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -2, -12, -10, -12]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-2 D4 +0 D5 +1 Da0 +0 Da1 
-1 D4 +0 D5 +0 Da0 +1 Da1 
-6 D4 -6 D5 +0 Da0 +7 Da1 
-5 D4 -4 D5 +0 Da0 +5 Da1 
-6 D4 +0 D5 +0 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   28, 0, 24, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   55, 0, 45, 4
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-44*D6^2 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, 0, -12, -8, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 
-1/3 D0 +0 D5 +7/3 Da0 +1/3 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -6 D5 +7 Da0 +1 Da1 
+0 D0 -4 D5 +5 Da0 +0 Da1 
+0 D0 +0 D5 +7 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 4, 6, 7], [3, 5, 6, 7], [3, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z4*z5, z2*z4*z7, z1*z3*z6, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -2, -12, -10, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +7/3 Da1 
+0 D0 -1 D4 +1 Da0 +1 Da1 
+0 D0 -6 D4 +7 Da0 +1 Da1 
+0 D0 -5 D4 +5 Da0 +1 Da1 
+0 D0 -6 D4 +7 Da0 +7 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +2 D5 D5 D5  +114 Da0 Da0 Da0  +49 Da1 Da0 Da0  +21 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[2*z4 + 2*z5 + z7], a0], [[z4 + z5 + z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -2, -8]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -2, -10]

The generators of the Kaehler cone are: 
-2 D4 -2 D5 +1 Da0 +0 Da1 
-6 D4 -6 D5 +0 Da0 +7 Da1 
-1 D4 -1 D5 +0 Da0 +1 Da1 
-5 D4 -4 D5 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D4 are [3, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D3 = -1 D4 -1 D5 +2 Da0 -4 Da1 :   28, 0, 24, 1
D6 = -1 D4 -1 D5 +0 Da0 +1 Da1 :   55, 0, 45, 4
D7 = -2 D4 -2 D5 +1 Da0 +0 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D5*D6 - 44*D6^2 + 2*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 2*D5 + Da0
-D4 - D5 + Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D5 D5 D5  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -2, -8]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 
+0 D0 -6 D5 +7 Da0 +1 Da1 
+0 D0 -1 D5 +1 Da0 +0 Da1 
+0 D0 -4 D5 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1 D5 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D5 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D5 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 44*D6^2 + 2*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2010, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 0)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 2, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [3, 4, 6, 7], [0, 2, 3, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [3, 4, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z5, z1*z3*z6, z2*z4*z7, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +7 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -12, -2, -10]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 
+0 D0 -6 D4 +7 Da0 +1 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -5 D4 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 +1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 -1/3 Da1 :   28, 0, 24, 1
D7 = -1/3 D0 -2 D4 +7/3 Da0 +1/3 Da1 :   206, 0, 158, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(1, 0, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 44*D6^2 + 2*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [1, 3, 5, 7], [1, 4, 6, 7], [1, 2, 3, 6], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z4, z4*z5, z1*z2*z5, z3*z6*z7, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, 0, 0, -12, 0, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -6, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +7/3 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +8/3 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +7 Da1 
+0 D0 +0 D4 +7 Da0 +8 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +4 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-23/8*D6^2 + 23/4*D4*D7 + 19/2*D5*D7 + 147/8*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 1, 3, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z6, z0*z4*z7, z1*z2*z3, z3*z4*z7, z1*z2*z5, z1*z2*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -12]
intersections of D0^2 with Kaehler cone generators:[0, -6, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +5/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
+0 D0 -3/2 D4 +3/2 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 12*D5^2 + 69/4*D6^2 + 10*D4*D7 + 1/2*D5*D7 + 91/4*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 1, 3, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z0*z6, z4*z5, z0*z4*z7, z1*z2*z3, z1*z2*z5, z1*z2*z6, z3*z4*z7, z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -12, -8, -4]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +5/3 Da1 
+0 D0 -1/2 D4 +1/2 Da0 +1 Da1 
+0 D0 -3/2 D4 +3/2 Da0 +2 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 49/2*D5*D6 + 40*D6^2 + 10*D4*D7 + 19/2*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z3*z4, z4*z5, z0*z4*z7, z0*z6*z7, z1*z2*z3, z1*z2*z5, z1*z2*z6, z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -8, -4, -8, -4]
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6, -3]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +5/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +8/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 39/2*D5*D6 - 37*D6^2 + 2*D4*D7 + 19/2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z3*z4, z3*z6, z0*z5*z7, z1*z2*z3, z1*z2*z6, z4*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -9]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
+0 D0 -1/2 D4 +5/2 Da0 +0 Da1 
-1 D0 -1/2 D4 +3/2 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 - 5/4*D6^2 + 3/2*D4*D7 + 20*D5*D7 + 33/4*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [2, 3, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z6, z3*z4*z7, z1*z2*z5, z1*z2*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, -12]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +4 Da1 
+0 D0 -3/2 D4 +3/2 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 15/4*D6^2 + 4*D4*D7 + 25/2*D5*D7 + 63/4*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z4, z3*z6, z1*z2*z6, z4*z5*z7, z1*z2*z3*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, -4]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +4 Da1 
+0 D0 -1/2 D4 +5/2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-19/4*D6^2 + 5*D4*D7 + 19/2*D5*D7 + 75/4*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 1, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z3*z4, z3*z6, z0*z4*z7, z0*z5*z7, z1*z2*z3, z1*z2*z5, z1*z2*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, -9, -3, -6, -6]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1/2 Da0 +0 Da1 
-1 D0 -1/2 D4 +3/2 Da0 +1 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 -1/2 D4 +5/6 Da0 +2/3 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-D4*D5 - 14*D5^2 + 2*D4*D7 + 20*D5*D7 + 8*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 3, 4, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z4*z5, z1*z2*z5, z1*z2*z6, z3*z4*z7, z3*z6*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, -4, -12, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +7/3 Da1 
+0 D0 -3/2 D4 +3/2 Da0 +2 Da1 
+0 D0 -1/2 D4 +1/2 Da0 +1 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +7 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-7/2*D5*D6 - 9*D6^2 + 4*D4*D7 + 19/2*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 4, 6, 7], [1, 2, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z4, z3*z6, z4*z5, z1*z2*z3*z7, z1*z2*z5*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +8/3 Da1 
+0 D0 -1/2 D4 +5/2 Da0 +0 Da1 
+0 D0 -3/2 D4 +7/2 Da0 +4 Da1 
+0 D0 +0 D4 +7 Da0 +8 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D4 D4 + 13/2 Da0 Da0 + 2 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
69/10*D4*D7 + 19/2*D5*D7 + 89/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 11

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 2, 3, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 5, 6], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z3*z6, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z5, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-6, -9, -3, -6, -18]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1 D0 -1/2 D4 +3/2 Da0 +1 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +8/3 Da1 
-2 D0 +0 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 65/3*D6^2 + 32/3*D4*D7 + 20*D5*D7 + 11/3*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 12

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 4, 6, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 7], [1, 3, 5, 7], [0, 1, 2, 5], [1, 2, 5, 6], [0, 2, 3, 5], [0, 1, 3, 5], [2, 5, 6, 7], [2, 4, 6, 7], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z3*z4, z4*z5, z3*z6, z0*z5*z7, z1*z2*z3, z1*z2*z5*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0, -9, -18]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +8/3 Da1 
+0 D0 -1/2 D4 +5/2 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1 D0 -1/2 D4 +3/2 Da0 +1 Da1 
-2 D0 +0 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 + 2*D4*D7 + 20*D5*D7 + 8*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 13

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z2*z5, z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -6, -3]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +8/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 +0 D4 +7/3 Da0 +14/3 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +7/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-39/2*D5*D6 - 37*D6^2 - 4*D4*D7 + 19/2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2013, triangulation 14

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 1, 1)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 5, 0, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 2, 3, 5], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z3*z6, z4*z5, z0*z4*z7, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z5, z1*z2*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +8 Da0 Da0 Da0  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  -10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 4*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -8, -4]
intersections of D0^2 with Kaehler cone generators:[-6, -9, -3, -6, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1 D0 -1/2 D4 +3/2 Da0 +1 Da1 
-1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 
-2/3 D0 -1 D4 +4/3 Da0 +5/3 Da1 
-2/3 D0 -1/2 D4 +5/6 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/2 D4 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D4 +7/6 Da0 +4/3 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(4, -1, -1, -3, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1]

The 2nd Chern class in toric basis:
-14*D5^2 - 26*D5*D6 - 13*D6^2 + 2*D4*D7 + 20*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
274

==> results_arxiv/h11_4_4_mf.txt <==
{{1760,1,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-8*D4^2 + 46/25*D6^2 + 10*D4*D7 + 16/5*D5*D7 + 126/25*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,2,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-22/3*D4*D5 - 13*D5^2 + 54/5*D6^2 + 14/3*D4*D7 + 13*D5*D7 + 92/15*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,3,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-8*D4^2 - 4*D5^2 + 22/5*D6^2 + 10*D4*D7 + 4*D5*D7 + 22/5*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,4,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-8*D4^2 + 10*D4*D7 + 5/3*D5*D7 + 11/2*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,5,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-8*D4^2 + 4*D6^2 + 10*D4*D7 + 5*D5*D7 + 9/2*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,6,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0 + 10 D5 D5 + 39/2 Da0 Da0 + 5/2 Da1 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},14/3*D4*D7 + 25/3*D5*D7 + 53/6*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,7,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-29/3*D4*D6 - 19*D6^2 + 14/3*D4*D7 - 8/3*D5*D7 + 16*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,8,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-29/3*D4*D6 - 4*D5*D6 - 19*D6^2 + 14/3*D4*D7 + 16*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,9,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-26/9*D6^2 + 14/3*D4*D7 + 160/27*D5*D7 + 86/9*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,10,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-13*D5^2 - 154/9*D5*D6 - 26/9*D6^2 + 14/3*D4*D7 + 13*D5*D7 + 86/9*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,11,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-31/36*D5*D6 - 26/9*D6^2 + 14/3*D4*D7 + 13/2*D5*D7 + 86/9*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,12,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-29/9*D5^2 + 46/45*D6^2 + 14/3*D4*D7 + 73/9*D5*D7 + 386/45*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,13,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-26/25*D6^2 + 14/3*D4*D7 + 112/15*D5*D7 + 682/75*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1760,14,4,90,{D0,D5,Da0,Da1},-1/2 D0 D0  + 10 D5 D5  + 39/2 Da0 Da0  + 5/2 Da1 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 2}, {0, 0, 2, -6}}},{{{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -1, 1/2, 1/2}, 25, 0, 21, 1}, {{-1/2, -3, 5/2, 3/2}, 191, 0, 147, 21}},{D0, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, Da1, D5, -2*D5 + Da0, -1/2*D0 - 3*D5 + 5/2*Da0 + 3/2*Da1},-8*D4^2 + 15/2*D5*D6 + 4*D6^2 + 10*D4*D7 + 9/2*D6*D7 - 2*D7^2,{{-1/2, -3, 5/2, 3/2}, {0, -2, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1774,1,4,92,{D1,D5,Da0,Da1},-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2240, -924}, {0, 0, -924, 378}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -924, 378}, {0, 0, 378, -153}}},{{{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}},{-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1},-8*D4^2 + 8*D5^2 + 10*D4*D6 - 2*D6^2 + 36/7*D6*D7 - 10/7*D7^2,{{0, -7/3, 1, 7/3}, {-1/2, 0, 3/2, 4}, {0, 1, 0, 0}, {0, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1774,2,4,92,{D1,D5,Da0,Da1},-1/2 D1 D1-2/3 D5 D5-37/14 Da0 Da0-44/7 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2240, -924}, {0, 0, -924, 378}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -924, 378}, {0, 0, 378, -153}}},{{{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}},{-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1},14/3*D4*D6 - 2*D6^2 + 1084/147*D6*D7 - 6/49*D7^2,{{0, -7/3, 1, 7/3}, {-1/2, 0, 3/2, 4}, {0, 1, 0, 0}, {0, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1774,3,4,92,{D1,D5,Da0,Da1},-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2240, -924}, {0, 0, -924, 378}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -924, 378}, {0, 0, 378, -153}}},{{{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}},{-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1},-62/9*D5^2 + 14/3*D4*D6 - 2*D6^2 + 146/21*D6*D7 + 8/7*D7^2,{{0, -7/3, 1, 7/3}, {-1/2, 0, 3/2, 4}, {0, 1, 0, 0}, {0, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1774,4,4,92,{D1,D5,Da0,Da1},-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2240, -924}, {0, 0, -924, 378}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -924, 378}, {0, 0, 378, -153}}},{{{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}},{-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1},-44/3*D4*D5 - 46*D5^2 + 14/3*D4*D6 - 2*D6^2 + 34/7*D6*D7 + 52/7*D7^2,{{0, -7/3, 1, 7/3}, {-1/2, 0, 3/2, 4}, {0, 1, 0, 0}, {0, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1774,5,4,92,{D1,D5,Da0,Da1},-1/2 D1 D1 -2/3 D5 D5 -37/14 Da0 Da0 -44/7 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2240, -924}, {0, 0, -924, 378}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -924, 378}, {0, 0, 378, -153}}},{{{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}, {{-1/2, -1/3, 1/2, 4/3}, 36, 0, 30, 2}},{-1/2*D1 + 1/2*Da0 + Da1, D1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/2*D1 - 1/3*D5 + 1/2*Da0 + 4/3*Da1, -1/3*D5 + 1/3*Da1, D5, -1/2*D1 + 3/2*Da0 + 4*Da1, -7/3*D5 + Da0 + 7/3*Da1},-8*D4^2 + 10*D4*D6 - 2*D6^2 + 228/49*D6*D7 + 2/49*D7^2,{{0, -7/3, 1, 7/3}, {-1/2, 0, 3/2, 4}, {0, 1, 0, 0}, {0, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1780,1,4,92,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 55, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-4*D4^2 + 7*D5^2 - 6*D6^2 + 5*D5*D7 + 2*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1780,2,4,92,{D0,D4,Da0,Da1},-2/3 D0 D0-1/2 D4 D4 + 2 Da0 Da0-1/2 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 55, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-6*D6^2 - 7/3*D5*D7 + 7*D6*D7 + 1/3*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1780,3,4,92,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 55, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D5^2 - 6*D6^2 - D5*D7 + 5*D6*D7 + D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1780,4,4,92,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 55, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-2*D4*D5 - 8*D5^2 - 6*D6^2 + 2*D6*D7 + 2*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1780,5,4,92,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 2 Da0 Da0 -1/2 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 55, 8}, {0, 0, 8, -8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, -8}, {0, 0, -8, 8}}},{{{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/3, -1/6}, 36, 0, 30, 2}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/3*Da0 - 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -1/2*D4 + Da0 - 1/2*Da1},-8*D5^2 - 6*D6^2 + 3*D5*D7 - D6*D7 + 3*D7^2,{{0, -1/2, 1, -1/2}, {-1/3, 0, 1/3, 1/3}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1782,1,4,92,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 288, -108}, {0, 0, -108, 30}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -108, 30}, {0, 0, 30, 1}}},{{{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0},-8*D5^2 + 1/8*D6^2 + 6*D5*D7 + 21/8*D6*D7,{{0, -1/2, 1/2, 0}, {-4/3, 0, 2/3, 1}, {-1/3, -1/2, 1/6, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1782,2,4,92,{D1,D4,Da0,Da1},-2/3 D1 D1-1/2 D4 D4 + 7/6 Da0 Da0 + 4/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 288, -108}, {0, 0, -108, 30}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -108, 30}, {0, 0, 30, 1}}},{{{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0},-3/8*D6^2 - 14/3*D5*D7 + 67/24*D6*D7 + 8/3*D7^2,{{0, -1/2, 1/2, 0}, {-4/3, 0, 2/3, 1}, {-1/3, -1/2, 1/6, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1782,3,4,92,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 288, -108}, {0, 0, -108, 30}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -108, 30}, {0, 0, 30, 1}}},{{{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0},-17/2*D4*D5 - 26*D5^2 + 5/4*D6^2 + 9/2*D5*D7 + 9/4*D6*D7 + 5/2*D7^2,{{0, -1/2, 1/2, 0}, {-4/3, 0, 2/3, 1}, {-1/3, -1/2, 1/6, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1782,4,4,92,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 288, -108}, {0, 0, -108, 30}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -108, 30}, {0, 0, 30, 1}}},{{{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0},4*D4*D5 + 4*D5^2 - 5/8*D6^2 + 2*D5*D7 + 23/8*D6*D7,{{0, -1/2, 1/2, 0}, {-4/3, 0, 2/3, 1}, {-1/3, -1/2, 1/6, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1782,5,4,92,{D1,D4,Da0,Da1},-2/3 D1 D1 -1/2 D4 D4  + 7/6 Da0 Da0  + 4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 288, -108}, {0, 0, -108, 30}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -108, 30}, {0, 0, 30, 1}}},{{{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}, {{-1/3, -1/2, 1/6, 0}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*Da0 - Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0, -1/2*D4 + 1/2*Da0 + Da1, D4, -1/3*D1 - 1/2*D4 + 1/6*Da0, -4/3*D1 + 2/3*Da0 + Da1, -1/2*D4 + 1/2*Da0},-26*D5^2 + 5/4*D6^2 + 30*D5*D7 + 9/4*D6*D7 - 6*D7^2,{{0, -1/2, 1/2, 0}, {-4/3, 0, 2/3, 1}, {-1/3, -1/2, 1/6, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1789,1,4,94,{D0,D1,Da0,Da1},-2/3 D0 D0-2/3 D1 D1 + 4 Da0 Da1 + 4/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 18}}},{{{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, -2/3, 1/3}, 16, 0, 14, 0}},{D0, D1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, Da1, -1/3*D0 - 1/3*D1 - 2/3*Da0 + 1/3*Da1, -2*D0 + Da0, -2*D1 + Da0},12*D5^2 - 1/2*D6^2 + 28*D5*D7 - 31/6*D7^2,{{-4/3, -1/3, 1/3, 1/3}, {-2, 0, 1, 0}, {-1/3, -1/3, -2/3, 1/3}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1790,1,4,94,{D0,D1,Da0,Da1},-2/3 D0 D0-2/3 D1 D1 + 2/3 Da0 Da0 + 20/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -6, 6}, {0, 0, 6, 12}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 6, 12}, {0, 0, 12, 24}}},{{{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, -2/3, 1/3}, 10, 0, 8, 0}},{D0, D1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D1 + 1/3*Da0 + 1/3*Da1, Da1, -1/3*D0 - 1/3*D1 - 2/3*Da0 + 1/3*Da1, -2*D0 + Da0, -2*D1 + Da0},-1/6*D6^2 + 20*D5*D7 + 53/3*D6*D7 - 7/2*D7^2,{{-4/3, -1/3, 1/3, 1/3}, {-2, 0, 1, 0}, {-1/3, -1/3, -2/3, 1/3}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1795,1,4,94,{D3,D6,Da0,Da1},-2/3 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0 + 4 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1/3, 1/3, -2/3}, 16, 0, 14, 0}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-1/3*D3 - 1/3*D6 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, D3, Da1, Da0, D6, -2*D3 + Da1},4/3*D5^2 - 1/6*D4*D6 - 2/3*D6^2 + 4*D5*D7 - 1/6*D7^2,{{-1/3, 2/3, 1/3, 1/3}, {0, 1, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1796,1,4,94,{D3,D6,Da0,Da1},-2/3 D3 D3-2/3 D6 D6 + 10/3 Da0 Da0 + 2/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, -6}}},{{{-1/3, -1/3, 1/3, -2/3}, 10, 0, 8, 0}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-1/3*D3 - 1/3*D6 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, D3, Da1, Da0, D6, -2*D3 + Da1},-1/6*D4*D6 - 2/3*D6^2 + 5/6*D4*D7 + 20/3*D5*D7 - 1/6*D7^2,{{-1/3, 2/3, 1/3, 1/3}, {0, 1, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1800,1,4,94,{D3,D6,Da0,Da1},-2/3 D3 D3-2/3 D6 D6 + 4/3 Da0 Da0 + 4 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, Da1, Da0, D6, -2*D3 + Da1},4/3*D5^2 - 1/6*D4*D6 - 2/3*D6^2 + 4*D5*D7 - 1/6*D7^2,{{-1/3, 2/3, 1/3, 1}, {0, 1, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1805,1,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3-16/3 Da0 Da0-20/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -18}, {0, 0, -18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -18, 0}, {0, 0, 0, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*D3 + 1/3*Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da1, Da1, -2*D1 + Da0 + Da1, -2*D3 + Da0 + Da1},4/3*D5^2 - 1/6*D6^2 + 4*D5*D7 - 1/6*D7^2,{{-5/3, -2/3, 1, 5/3}, {-2, 0, 1, 1}, {0, 0, 0, 1}, {-1/3, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1805,2,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3 -16/3 Da0 Da0 -20/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 36, -18}, {0, 0, -18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -18, 0}, {0, 0, 0, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - 1/3*D3 + 1/3*Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da1, Da1, -2*D1 + Da0 + Da1, -2*D3 + Da0 + Da1},-15/4*D4^2 + 7/4*D5^2 - 1/16*D6^2 + 4*D5*D7 - 1/16*D7^2,{{-5/3, -2/3, 1, 5/3}, {-2, 0, 1, 1}, {0, 0, 0, 1}, {-1/3, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1811,1,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1},-56/3*D4*D5 - 48*D5^2 + 10*D5*D6 + 10/3*D6^2 + 7/3*D6*D7 + 7/6*D7^2,{{-2, 0, 1, 2}, {0, -2, 0, 1}, {-1/3, -1, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1811,2,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1},8*D4*D5 + 12*D5^2 + 7/3*D6*D7 - 1/2*D7^2,{{-2, 0, 1, 2}, {0, -2, 0, 1}, {-1/3, -1, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1811,3,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1 + 4 D4 D4-3/2 Da0 Da0-11/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1},-2*D5*D6 + 2*D6^2 + 7/3*D6*D7 - 1/6*D7^2,{{-2, 0, 1, 2}, {0, -2, 0, 1}, {-1/3, -1, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1811,4,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1},-12*D5^2 + 8*D5*D6 + 7/3*D6*D7 + 1/6*D7^2,{{-2, 0, 1, 2}, {0, -2, 0, 1}, {-1/3, -1, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1811,5,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4 -3/2 Da0 Da0 -11/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -288, 180}, {0, 0, 180, -108}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 180, -108}, {0, 0, -108, 63}}},{{{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1, 0, 1/3}, 36, 0, 30, 2}},{-1/3*D1 - Da0 - 5/3*Da1, D1, -1/3*D1 - D4 + 1/3*Da1, -D4 + Da0 + 2*Da1, D4, -1/3*D1 - D4 + 1/3*Da1, -2*D4 + Da1, -2*D1 + Da0 + 2*Da1},-48*D5^2 + 38*D5*D6 - 6*D6^2 + 7/3*D6*D7 + 7/6*D7^2,{{-2, 0, 1, 2}, {0, -2, 0, 1}, {-1/3, -1, 0, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1817,1,4,94,{D3,D7,Da0,Da1},-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 2/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, 12}, {0, 0, 12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 6}, {0, 0, 6, -6}}},{{{-1/3, -1/3, 1/3, -2/3}, 10, 0, 8, 0}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -D3 + Da1, Da0, D7},4/3*D4*D5 - 2/3*D5^2 + 10/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2,{{-2/3, 1/3, 2/3, 2/3}, {0, 0, 1, 0}, {-1, 0, 0, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1818,1,4,94,{D3,D7,Da0,Da1},-2/3 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 4 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1/3, 1/3, -2/3}, 16, 0, 14, 0}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -D3 + Da1, Da0, D7},-2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2,{{-2/3, 1/3, 2/3, 2/3}, {0, 0, 1, 0}, {-1, 0, 0, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,1,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-24*D5^2 - 2/3*D4*D6 + 44/3*D5*D6 - 2/3*D6^2 + 4/3*D7^2,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,2,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-14*D5^2 + 9*D5*D6 + D4*D7 + 2*D5*D7 - D6*D7,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,3,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-24*D5^2 + 18*D5*D6 - 2*D6^2 - 4*D5*D7 + 2*D6*D7,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,4,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},7/5*D4*D6 + 17/5*D5*D6 - 46/5*D5*D7 + 23/5*D6*D7 - 14/5*D7^2,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,5,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},7/5*D4*D6 + 17/5*D5*D6 - 16/5*D4*D7 - 46/5*D5*D7 + 23/5*D6*D7 - 14/5*D7^2,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,6,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-18/5*D5*D6 + 14/5*D6^2 - 2/5*D4*D7 + 24/5*D5*D7 - 12/5*D6*D7,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,7,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-18/5*D5*D6 + 14/5*D6^2 + 24/5*D5*D7 - 12/5*D6*D7,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,8,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 4 Da0 Da0-30 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-18/5*D5*D6 + 14/5*D6^2,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,9,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},-24*D5^2 + 18*D5*D6 - 2*D6^2,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1819,10,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 4 Da0 Da0 -30 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 1}, {0, 0, 1, -1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, -1}, {0, 0, -1, 1}}},{{{-1, -1, -1, 1}, 46, 0, 38, 3}, {{-2, -2, -2, 3}, 199, 0, 153, 22}},{-D4 - Da0, -D2 - Da0, D2, -D4 + Da1, D4, -D2 - D4 - Da0 + Da1, -2*D2 - 2*D4 - 2*Da0 + 3*Da1, -D2 + Da0 + Da1},D4*D5 - 19*D5^2 - D4*D6 + 11*D5*D6 + D7^2,{{-1, 0, 0, 1}, {-2, -2, -2, 3}, {-1, -1, -1, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1825,1,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 2/3 Da0 Da0 -4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -90, 54}, {0, 0, 54, -36}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -36}, {0, 0, -36, 24}}},{{{-1/3, -1/3, -2/3, -1}, 10, 0, 8, 0}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1},-48*D4^2 + 14/3*D5^2 + 1/6*D5*D7 + 28*D6*D7 + 7/6*D7^2,{{0, -2, 1, 2}, {0, 0, 0, 1}, {-1, 0, 1, 2}, {-1/3, -1/3, 1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1825,2,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3 + 2/3 Da0 Da0-4/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -90, 54}, {0, 0, 54, -36}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 54, -36}, {0, 0, -36, 24}}},{{{-1/3, -1/3, -2/3, -1}, 10, 0, 8, 0}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1},-2/3*D5^2 + 3/2*D5*D7 + 20/3*D6*D7 - 1/6*D7^2,{{0, -2, 1, 2}, {0, 0, 0, 1}, {-1, 0, 1, 2}, {-1/3, -1/3, 1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1826,1,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3 -7/3 Da0 Da0 -16/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 0}, {0, 0, 0, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, -2/3, -1}, 16, 0, 14, 0}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1},-48*D4^2 + 14/3*D5^2 + 20/3*D6^2 + 44/3*D6*D7 + 7/6*D7^2,{{0, -2, 1, 2}, {0, 0, 0, 1}, {-1, 0, 1, 2}, {-1/3, -1/3, 1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1826,2,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3-7/3 Da0 Da0-16/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 72, 0}, {0, 0, 0, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -18}, {0, 0, -18, 18}}},{{{-1/3, -1/3, -2/3, -1}, 16, 0, 14, 0}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}, {{-1/3, -1/3, 1/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 2/3*Da0 - Da1, D1, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, D3, -1/3*D1 - 1/3*D3 + 1/3*Da0 + Da1, -D1 + Da0 + 2*Da1, Da1, -2*D3 + Da0 + 2*Da1},-2/3*D5^2 + 4/3*D6^2 + 4*D6*D7 - 1/6*D7^2,{{0, -2, 1, 2}, {0, 0, 0, 1}, {-1, 0, 1, 2}, {-1/3, -1/3, 1/3, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1836,1,4,94,{D4,D7,Da0,Da1}, + 4 D4 D4 -2/3 D7 D7  + 106/75 Da0 Da0  + 148/75 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 64, 17}, {0, 0, 17, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 17, 1}, {0, 0, 1, -1}}},{{{-1, -1/3, 1/3, -2/3}, 15, 0, 13, 0}, {{-1, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-D4 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D7 + 1/3*Da0 - 2/3*Da1, -D4 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7},-D5^2 + 2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2,{{-1, 1/3, 2/3, 2/3}, {-2, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1836,2,4,94,{D4,D7,Da0,Da1}, + 4 D4 D4 -2/3 D7 D7  + 106/75 Da0 Da0  + 148/75 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 64, 17}, {0, 0, 17, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 17, 1}, {0, 0, 1, -1}}},{{{-1, -1/3, 1/3, -2/3}, 15, 0, 13, 0}, {{-1, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-D4 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D7 + 1/3*Da0 - 2/3*Da1, -D4 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7},-D5^2 + 2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 2/3*D4*D7 - 1/3*D5*D7 - 2/3*D7^2,{{-1, 1/3, 2/3, 2/3}, {-2, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1836,3,4,94,{D4,D7,Da0,Da1}, + 4 D4 D4 -2/3 D7 D7  + 106/75 Da0 Da0  + 148/75 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 64, 17}, {0, 0, 17, 1}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 17, 1}, {0, 0, 1, -1}}},{{{-1, -1/3, 1/3, -2/3}, 15, 0, 13, 0}, {{-1, -1/3, 1/3, 1/3}, 46, 0, 38, 3}},{-D4 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D7 + 1/3*Da0 - 2/3*Da1, -D4 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7},-4/3*D4^2 - D5^2 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2,{{-1, 1/3, 2/3, 2/3}, {-2, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1843,1,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0-2/3 D4 D4 + 4 Da0 Da1 + 4/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -D0 + Da0, Da1, -2*D4 + Da0},-2/3*D5^2 + 4/3*D6^2 + 4*D6*D7 - 1/6*D7^2,{{-2/3, -2/3, 1, 2/3}, {0, 0, 0, 1}, {-1, 0, 1, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1843,2,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0 -2/3 D4 D4  + 4 Da0 Da1  + 4/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -D0 + Da0, Da1, -2*D4 + Da0},-4*D4^2 - 2/3*D5^2 + 4/3*D6^2 + 4*D6*D7 + 5/6*D7^2,{{-2/3, -2/3, 1, 2/3}, {0, 0, 0, 1}, {-1, 0, 1, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1846,1,4,94,{D4,D7,Da0,Da1}, + 4 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7},2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2,{{-1, 1/3, 2/3, 0}, {-2, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1846,2,4,94,{D4,D7,Da0,Da1}, + 4 D4 D4-2/3 D7 D7 + 4/3 Da0 Da0 + 7/3 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7},2/3*D4*D6 + 7/3*D5*D6 + 4/3*D6^2 - 2/3*D4*D7 - 1/3*D5*D7 - 2/3*D7^2,{{-1, 1/3, 2/3, 0}, {-2, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1846,3,4,94,{D4,D7,Da0,Da1}, + 4 D4 D4 -2/3 D7 D7  + 4/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 + 1/3*Da0 - Da1, -D4 - 1/3*D7 + 1/3*Da0, -D4 + Da1, D4, Da1, -2*D4 + Da0, D7},-4/3*D4^2 + 7/3*D5*D6 + 4/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2,{{-1, 1/3, 2/3, 0}, {-2, 0, 1, 0}, {0, 0, 0, 1}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1853,1,4,94,{D3,D7,Da0,Da1},-2/3 D3 D3 -2/3 D7 D7  + 5/4 Da0 Da0  + 17/4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 26, 14}, {0, 0, 14, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 2}, {0, 0, 2, -1}}},{{{-1/3, -1/3, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 2/3*Da1, D3, Da1, -D3 + Da1, Da0, D7},4/3*D4*D5 - 2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2,{{-2/3, 1/3, 2/3, 4/3}, {0, 0, 1, 0}, {-1, 0, 0, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1853,2,4,94,{D3,D7,Da0,Da1},-2/3 D3 D3 -2/3 D7 D7  + 5/4 Da0 Da0  + 17/4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 26, 14}, {0, 0, 14, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 2}, {0, 0, 2, -1}}},{{{-1/3, -1/3, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 1/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 1/3, 2/3}, 56, 0, 46, 4}},{-1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 2/3*Da1, D3, Da1, -D3 + Da1, Da0, D7},-D4^2 + 7/3*D4*D5 - 2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2,{{-2/3, 1/3, 2/3, 4/3}, {0, 0, 1, 0}, {-1, 0, 0, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1859,1,4,94,{D3,D7,Da0,Da1},-2/3 D3 D3-2/3 D7 D7 + 4/3 Da0 Da0 + 4 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 18}, {0, 0, 18, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, 0}}},{{{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, Da1, -D3 + Da1, Da0, D7},-2/3*D5^2 + 4*D5*D6 + 4/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2,{{-2/3, 1/3, 2/3, 1}, {0, 0, 1, 0}, {-1, 0, 0, 1}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,1,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},D6^2 + 2*D4*D7 + 2*D6*D7 - 3*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,2,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},-D5^2 + 3/2*D4*D6 + D5*D6 + D6^2 - 5/2*D4*D7 + 2*D6*D7 - 3*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,3,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},1/2*D4*D6 + 1/2*D5*D6 + D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 2*D6*D7 - 3*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,4,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},3/2*D4*D6 + 3/2*D5*D6 + D6^2 - 5/6*D5*D7 + 19/12*D6*D7 - 7/4*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,5,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},D6^2 + 2*D4*D7 + 2*D5*D7 + 2*D6*D7 - 3*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,6,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},-4*D5^2 + 9/2*D4*D6 + 5/2*D5*D6 + D6^2 + 13/6*D5*D7 + 1/12*D6*D7 + 11/4*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,7,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1 + 4 D5 D5 + 12 Da0 Da0 + 50 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},D6^2 + 7/3*D6*D7 - 4*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,8,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1  + 4 D5 D5  + 12 Da0 Da0  + 50 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},3/2*D4*D6 + 3/2*D5*D6 + D6^2 - 5/2*D4*D7 + 2*D6*D7 - 3*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1870,9,4,94,{D1,D5,Da0,Da1}, + 4 D1 D1 + 4 D5 D5 + 12 Da0 Da0 + 50 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-1, -1, 1, 2}, 36, 0, 30, 2}, {{-2, -2, 3, 6}, 200, 0, 154, 22}},{-D1 + Da1, D1, -D1 - D5 + Da0 + 2*Da1, -D1 - D5 + Da0 + 2*Da1, -D5 + Da1, D5, -2*D1 - 2*D5 + 3*Da0 + 6*Da1, Da0},D6^2 + 2/3*D5*D7 + 7/3*D6*D7 - 4*D7^2,{{-1, -1, 2, 3}, {-2, -2, 3, 6}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1877,1,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 32}, {0, 0, 32, 83}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1},-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 + 158/75*D6*D7 - 28/225*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1877,2,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 32}, {0, 0, 32, 83}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1},-26/9*D5^2 + 16/9*D5*D6 + 10/9*D6^2 - 1/5*D3*D7 + 158/75*D6*D7 - 28/225*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1877,3,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 34/3 Da0 Da0 + 2/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 32}, {0, 0, 32, 83}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1},19/18*D5*D6 + 10/9*D6^2 + 1039/450*D6*D7 - 6/25*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1877,4,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 32}, {0, 0, 32, 83}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1},-34/9*D5^2 + 2*D5*D6 + 10/9*D6^2 - 1/3*D3*D7 + 92/45*D6*D7 - 4/45*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1877,5,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 34/3 Da0 Da0 + 2/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 32}, {0, 0, 32, 83}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1},19/18*D5*D6 + 10/9*D6^2 + 7/30*D3*D7 + 1039/450*D6*D7 - 6/25*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1877,6,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 34/3 Da0 Da0  + 2/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 8}, {0, 0, 8, 32}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 32}, {0, 0, 32, 83}}},{{{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, -1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -5/3*D0 + 4/3*Da0 - 1/3*Da1},-34/9*D5^2 + 2*D5*D6 + 10/9*D6^2 + 92/45*D6*D7 - 4/45*D7^2,{{-2/3, -2, 1/3, 2/3}, {0, -3, 0, 1}, {-1/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,1,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,1,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,1,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,2,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,2,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,2,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,3,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-D5^2 - 3*D5*D6 - 14*D6^2 + D5*D7 + 9*D6*D7,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,3,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-D5^2 - 3*D5*D6 - 14*D6^2 + D5*D7 + 9*D6*D7,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,3,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-D5^2 - 3*D5*D6 - 14*D6^2 + D5*D7 + 9*D6*D7,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,4,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,4,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,4,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,5,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,5,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,5,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,6,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,6,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,6,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-24*D6^2 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,7,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4 + 4 D5 D5 + 14/5 Da0 Da0-18/5 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-18/5*D6*D7 + 14/5*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,7,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 34 Da0 Da0 + 4 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-18/5*D6*D7 + 14/5*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,7,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4 + 34 Da0 Da0 + 4 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-18/5*D6*D7 + 14/5*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,8,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-4*D4*D6 - 24*D6^2 + 2*D4*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,8,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-4*D4*D6 - 24*D6^2 + 2*D4*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,8,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-4*D4*D6 - 24*D6^2 + 2*D4*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,9,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-2*D4*D5 - 4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,9,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-2*D4*D5 - 4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,9,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-2*D4*D5 - 4*D4*D6 - 4*D5*D6 - 24*D6^2 + 2*D4*D7 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,10,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,10,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,10,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,11,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,11,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,11,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,12,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,12,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,12,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,13,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,13,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,13,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},4*D4*D6 - 4*D6^2 - 2*D4*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,14,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,14,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,14,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,15,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,15,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,15,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},4*D5*D6 - 4*D6^2 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,16,4,94,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5  + 14/5 Da0 Da0 -18/5 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 109, 42}, {0, 0, 42, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 42, 16}, {0, 0, 16, 6}}},{{{-1, -1, 1, -2}, 15, 0, 13, 0}, {{-1, -1, 0, 1}, 46, 0, 38, 3}, {{-2, -2, 1, 0}, 199, 0, 153, 22}},{-D4 - Da0 + 3*Da1, -D5 - Da0 + 3*Da1, 2*Da0 - 5*Da1, -D4 - D5 + Da0 - 2*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},2*D4*D5 + 4*D4*D6 + 4*D5*D6 - 4*D6^2 - 2*D4*D7 - 2*D5*D7 + 2*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,16,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 + Da0 - Da1, -D2 - D5 + Da0, D2, -D5 + Da0 - Da1, Da1, D5, -D2 - D5 + 2*Da0 - Da1, -2*D2 - 2*D5 + 5*Da0 - 2*Da1},2*D4*D5 + 4*D4*D6 + 4*D5*D6 - 4*D6^2 - 2*D4*D7 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1882,16,4,94,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4  + 34 Da0 Da0  + 4 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 2}}},{{{-1, -1, 1, 0}, 15, 0, 13, 0}, {{-1, -1, 2, -1}, 46, 0, 38, 3}, {{-2, -2, 5, -2}, 199, 0, 153, 22}},{-D2 - D4 + Da0, -D2 + Da0 - Da1, D2, -D4 + Da0 - Da1, D4, Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 5*Da0 - 2*Da1},2*D4*D5 + 4*D4*D6 + 4*D5*D6 - 4*D6^2 - 2*D4*D7 - 2*D5*D7 + 2*D7^2,{{-2, -2, 5, -2}, {-1, -1, 2, -1}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1883,1,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 10/3 Da0 Da0  + 2/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -12}, {0, 0, -12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 6}, {0, 0, 6, -12}}},{{{-1/3, -1/3, -1/3, -2/3}, 10, 0, 8, 0}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0},-18*D4^2 + 4/3*D5^2 + 4/3*D6^2 + 22/3*D7^2,{{0, 0, 1, 0}, {0, -1, 1, 1}, {-1, 0, 1, 1}, {-1/3, -1/3, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1883,2,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3 + 10/3 Da0 Da0 + 2/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 24, -12}, {0, 0, -12, 6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -12, 6}, {0, 0, 6, -12}}},{{{-1/3, -1/3, -1/3, -2/3}, 10, 0, 8, 0}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0},-2/3*D5^2 + 2*D5*D6 - 2/3*D6^2 + 10/3*D7^2,{{0, 0, 1, 0}, {0, -1, 1, 1}, {-1, 0, 1, 1}, {-1/3, -1/3, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1884,1,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1 -2/3 D3 D3  + 16/3 Da0 Da0  + 4 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -18}, {0, 0, -18, 36}}},{{{-1/3, -1/3, -1/3, -2/3}, 16, 0, 14, 0}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0},-18*D4^2 + 4/3*D5^2 + 4/3*D6^2 + 8*D6*D7 + 10/3*D7^2,{{0, 0, 1, 0}, {0, -1, 1, 1}, {-1, 0, 1, 1}, {-1/3, -1/3, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1884,2,4,94,{D1,D3,Da0,Da1},-2/3 D1 D1-2/3 D3 D3 + 16/3 Da0 Da0 + 4 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 0}, {0, 0, 0, -18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -18}, {0, 0, -18, 36}}},{{{-1/3, -1/3, -1/3, -2/3}, 16, 0, 14, 0}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}, {{-1/3, -1/3, 2/3, 1/3}, 46, 0, 38, 3}},{-1/3*D1 - 1/3*D3 - 1/3*Da0 - 2/3*Da1, D1, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, D3, -1/3*D1 - 1/3*D3 + 2/3*Da0 + 1/3*Da1, -D1 + Da0 + Da1, -D3 + Da0 + Da1, Da0},-2/3*D5^2 - 2/3*D6^2 + 4*D6*D7 + 4/3*D7^2,{{0, 0, 1, 0}, {0, -1, 1, 1}, {-1, 0, 1, 1}, {-1/3, -1/3, 2/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1900,1,4,94,{D1,D3,Da0,Da1}, + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 10}, {0, 0, 10, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 8}, {0, 0, 8, 6}}},{{{-1, -1, 1, -2}, 16, 0, 14, 0}, {{-2, -2, 5, -8}, 200, 0, 154, 22}},{-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1},-2*D4*D6 - 8*D5*D6 - 16*D6^2 + 2*D5*D7 + 10*D6*D7,{{-2, -2, 5, -8}, {-1, 0, 1, -2}, {0, -1, 1, -1}, {0, -1, 1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1900,2,4,94,{D1,D3,Da0,Da1}, + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 10}, {0, 0, 10, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 8}, {0, 0, 8, 6}}},{{{-1, -1, 1, -2}, 16, 0, 14, 0}, {{-2, -2, 5, -8}, 200, 0, 154, 22}},{-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1},-15/4*D6^2 - 1/2*D4*D7 - 5/4*D5*D7 + 1/8*D6*D7 + 15/8*D7^2,{{-2, -2, 5, -8}, {-1, 0, 1, -2}, {0, -1, 1, -1}, {0, -1, 1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1900,3,4,94,{D1,D3,Da0,Da1}, + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 10}, {0, 0, 10, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 8}, {0, 0, 8, 6}}},{{{-1, -1, 1, -2}, 16, 0, 14, 0}, {{-2, -2, 5, -8}, 200, 0, 154, 22}},{-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1},-3*D6^2 - 2/3*D4*D7 - 5/3*D5*D7 - 5/6*D6*D7 + 13/6*D7^2,{{-2, -2, 5, -8}, {-1, 0, 1, -2}, {0, -1, 1, -1}, {0, -1, 1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1900,4,4,94,{D1,D3,Da0,Da1}, + 4 D1 D1 + 4 D3 D3-54 Da0 Da0 + 66 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 10}, {0, 0, 10, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 8}, {0, 0, 8, 6}}},{{{-1, -1, 1, -2}, 16, 0, 14, 0}, {{-2, -2, 5, -8}, 200, 0, 154, 22}},{-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1},-4/3*D4*D7 - 10/3*D5*D7 - 14/3*D6*D7 + 10/3*D7^2,{{-2, -2, 5, -8}, {-1, 0, 1, -2}, {0, -1, 1, -1}, {0, -1, 1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1900,5,4,94,{D1,D3,Da0,Da1}, + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 10}, {0, 0, 10, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 8}, {0, 0, 8, 6}}},{{{-1, -1, 1, -2}, 16, 0, 14, 0}, {{-2, -2, 5, -8}, 200, 0, 154, 22}},{-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1},-12*D6^2 + 4/3*D4*D7 + 10/3*D5*D7 + 32/3*D6*D7 - 4/3*D7^2,{{-2, -2, 5, -8}, {-1, 0, 1, -2}, {0, -1, 1, -1}, {0, -1, 1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1900,6,4,94,{D1,D3,Da0,Da1}, + 4 D1 D1  + 4 D3 D3 -54 Da0 Da0  + 66 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 12, 10}, {0, 0, 10, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 10, 8}, {0, 0, 8, 6}}},{{{-1, -1, 1, -2}, 16, 0, 14, 0}, {{-2, -2, 5, -8}, 200, 0, 154, 22}},{-D1 - D3 + Da0 - 2*Da1, D1, -D1 + Da0 - Da1, D3, -D3 + Da0 - 2*Da1, -D3 + Da0 - Da1, -D1 + Da0 - 2*Da1, -2*D1 - 2*D3 + 5*Da0 - 8*Da1},-6*D5*D6 - 12*D6^2 - 2/3*D4*D7 + 4/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2,{{-2, -2, 5, -8}, {-1, 0, 1, -2}, {0, -1, 1, -1}, {0, -1, 1, -2}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,1,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},2*D4*D6 - 12*D6^2 + D5*D7 + 8*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,2,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},2*D4*D6 - 18*D6^2 + D5*D7 + 13*D6*D7 - D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,3,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,4,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},2*D4*D6 + 7*D5*D6 + 3*D6^2 - 5/2*D5*D7 - 9/2*D6*D7 + 5/2*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,5,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-11/2*D4*D6 - 11/2*D5*D6 - 12*D6^2 + 5/2*D4*D7 + 5/2*D5*D7 + 8*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,6,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,7,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 12 Da0 Da0 + 2 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},2/3*D4*D7 + 2/3*D5*D7 - 2*D6*D7 + 2*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,8,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},2*D4*D6 - 3*D5*D6 - 12*D6^2 + 5/2*D5*D7 + 8*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1904,9,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0  + 2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,1,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 14 Da0 Da0-2 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-2/3*D4*D7 - 2/3*D5*D7 - 10/3*D6*D7 + 8/3*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,2,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-12*D6^2 - 2/3*D4*D7 - 2/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,3,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-2*D4*D6 - 10*D6^2 - D5*D7 + 5*D6*D7 + D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,4,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-2*D4*D6 - 7*D5*D6 - 16*D6^2 + 5/2*D5*D7 + 10*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,5,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-12*D6^2 - 2/3*D4*D7 - 2/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,6,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-12*D6^2 - 2/3*D4*D7 - 2/3*D5*D7 + 20/3*D6*D7 + 2/3*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,7,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-2*D4*D6 + 3*D5*D6 - D6^2 - 5/2*D5*D7 - 5/2*D6*D7 + 5/2*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,8,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},-2*D4*D6 - 16*D6^2 - D5*D7 + 10*D6*D7,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1905,9,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 14 Da0 Da0 -2 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, -2}}},{{{-1, -1, 1, 0}, 36, 0, 30, 2}, {{-2, -2, 3, 0}, 200, 0, 154, 22}},{-D2 + Da1, -D2 + Da0 - Da1, D2, -D5 + Da0 - Da1, -D5 + Da1, D5, -D2 - D5 + Da0, -2*D2 - 2*D5 + 3*Da0},11/2*D4*D6 + 11/2*D5*D6 - D6^2 - 5/2*D4*D7 - 5/2*D5*D7 - 5/2*D6*D7 + 5/2*D7^2,{{-2, -2, 3, 0}, {-1, -1, 1, 0}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,1,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-7*D4*D5 - 11*D5^2 - 3/2*D6^2 + 42/5*D5*D7 - 13/10*D6*D7 + 2/5*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,2,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0 + 10 D3 D3 + 56/15 Da0 Da0 + 107/15 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-3/2*D6^2 - 19/30*D5*D7 + 21/10*D6*D7 + 23/15*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,3,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-24*D4^2 + 38/5*D5^2 + 9/2*D6^2 - 56/5*D5*D7 + 71/10*D6*D7 + 26/5*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,4,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-7*D4*D5 - 11*D5^2 + D4*D6 - 2*D6^2 + 42/5*D5*D7 - 9/5*D6*D7 + 2/5*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,5,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-26/25*D5^2 - 19/5*D4*D6 + 2/5*D6^2 + 8/25*D5*D7 + 87/25*D6*D7 + 34/25*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,6,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-24*D4^2 + 38/5*D5^2 + 13*D4*D6 - 2*D6^2 - 56/5*D5*D7 + 3/5*D6*D7 + 26/5*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,7,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-4*D5^2 - 3/2*D6^2 + 91/30*D5*D7 + 1/10*D6*D7 + 13/15*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,8,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-4*D5^2 - 4/3*D4*D6 - 5/6*D6^2 + 91/30*D5*D7 + 23/30*D6*D7 + 13/15*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,9,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-14/3*D4*D6 + 5/6*D6^2 - 19/30*D5*D7 + 133/30*D6*D7 + 23/15*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1915,10,4,94,{D0,D3,Da0,Da1},-2/3 D0 D0  + 10 D3 D3  + 56/15 Da0 Da0  + 107/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 1, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -110, 80}, {0, 0, 80, -50}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 80, -50}, {0, 0, -50, 29}}},{{{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}, {{-1/3, -1, 1/3, 1/3}, 25, 0, 21, 1}},{D0, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 + 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -2*D3 + Da0 + 2*Da1, -2/3*D0 + 2/3*Da0 + 5/3*Da1, -3*D3 + 2*Da0 + 3*Da1},-26/25*D5^2 - 3/2*D6^2 + 8/25*D5*D7 + 79/50*D6*D7 + 34/25*D7^2,{{0, -3, 2, 3}, {-2/3, 0, 2/3, 5/3}, {0, -2, 1, 2}, {-1/3, 0, 1/3, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1918,1,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0},-18*D5^2 + 4/3*D6^2 + 13*D5*D7 + 7/3*D6*D7 - D7^2,{{0, -2, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1918,2,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0 + 4 D4 D4 + 11/3 Da0 Da0 + 7/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0},-2/3*D6^2 - 2*D5*D7 + 7/3*D6*D7 + 2*D7^2,{{0, -2, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1918,3,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0},-7*D4*D5 - 18*D5^2 + 4/3*D6^2 + 5/2*D5*D7 + 7/3*D6*D7 + 5/2*D7^2,{{0, -2, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1918,4,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0},11/2*D4*D5 + 9/2*D5^2 - 7/6*D6^2 + 5/2*D5*D7 + 7/3*D6*D7,{{0, -2, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1918,5,4,94,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 11/3 Da0 Da0  + 7/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, -45}, {0, 0, -45, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 27}, {0, 0, 27, -9}}},{{{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 2/3*Da0 - Da1, -1/3*D0 - D4 + 1/3*Da0, -D4 + Da0 + Da1, D4, -1/3*D0 - D4 + 1/3*Da0, -D0 + Da0 + Da1, -2*D4 + Da0},-12*D5^2 + 2/3*D6^2 + 8*D5*D7 + 7/3*D6*D7,{{0, -2, 1, 0}, {-1, 0, 1, 1}, {-1/3, -1, 1/3, 0}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1919,1,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4  + 42/5 Da0 Da0  + 124/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -18, 27}, {0, 0, 27, -33}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, -33}, {0, 0, -33, 35}}},{{{-1/3, -1, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1, 4/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - D4 + 1/3*Da0, D1, -D4 + Da0 + Da1, -1/3*D1 + 1/3*Da0, D4, -1/3*D1 - D4 + 4/3*Da0 + Da1, -D1 + Da0 + Da1, -2*D4 + 3*Da0 + 2*Da1},-12*D5^2 + 1/3*D3*D6 + 5/9*D6^2 + 8*D5*D7 + 20/9*D6*D7,{{0, -2, 3, 2}, {-1, 0, 1, 1}, {-1/3, -1, 4/3, 1}, {-1/3, 0, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1919,2,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4  + 42/5 Da0 Da0  + 124/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -18, 27}, {0, 0, 27, -33}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, -33}, {0, 0, -33, 35}}},{{{-1/3, -1, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1, 4/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - D4 + 1/3*Da0, D1, -D4 + Da0 + Da1, -1/3*D1 + 1/3*Da0, D4, -1/3*D1 - D4 + 4/3*Da0 + Da1, -D1 + Da0 + Da1, -2*D4 + 3*Da0 + 2*Da1},-2*D3*D5 - 16*D5^2 + D3*D6 + D6^2 + 10*D5*D7 + 2*D6*D7,{{0, -2, 3, 2}, {-1, 0, 1, 1}, {-1/3, -1, 4/3, 1}, {-1/3, 0, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1919,3,4,94,{D1,D4,Da0,Da1},-2/3 D1 D1  + 4 D4 D4  + 42/5 Da0 Da0  + 124/15 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -18, 27}, {0, 0, 27, -33}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 27, -33}, {0, 0, -33, 35}}},{{{-1/3, -1, 1/3, 0}, 15, 0, 13, 0}, {{-1/3, -1, 4/3, 1}, 46, 0, 38, 3}},{-1/3*D1 - D4 + 1/3*Da0, D1, -D4 + Da0 + Da1, -1/3*D1 + 1/3*Da0, D4, -1/3*D1 - D4 + 4/3*Da0 + Da1, -D1 + Da0 + Da1, -2*D4 + 3*Da0 + 2*Da1},1/3*D3*D6 - 7/9*D6^2 - 2*D5*D7 + 26/9*D6*D7 + 2*D7^2,{{0, -2, 3, 2}, {-1, 0, 1, 1}, {-1/3, -1, 4/3, 1}, {-1/3, 0, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1922,1,4,94,{D1,D2,Da0,Da1},-2/3 D1 D1 -2/3 D2 D2  + 14 Da0 Da0 -8 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, -5}, {0, 0, -5, -7}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -5, -7}, {0, 0, -7, 19}}},{{{-1/3, -1/3, 2/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 2/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 5/3, -1/3}, 56, 0, 46, 4}},{-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, D1, D2, -1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1, -D1 + Da0, -D2 + Da0, 3*Da0 - Da1},-2/3*D5^2 + 1/3*D3*D6 + 20/9*D5*D6 - 7/9*D6^2 + 35/9*D6*D7 + 4/3*D7^2,{{-1/3, -1/3, 5/3, -1/3}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1/3, -1/3, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1922,2,4,94,{D1,D2,Da0,Da1},-2/3 D1 D1 -2/3 D2 D2  + 14 Da0 Da0 -8 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, -5}, {0, 0, -5, -7}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -5, -7}, {0, 0, -7, 19}}},{{{-1/3, -1/3, 2/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 2/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 5/3, -1/3}, 56, 0, 46, 4}},{-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, D1, D2, -1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1, -D1 + Da0, -D2 + Da0, 3*Da0 - Da1},1/3*D3*D5 - 7/9*D5^2 + 20/9*D5*D6 - 2/3*D6^2 + 35/9*D6*D7 + 4/3*D7^2,{{-1/3, -1/3, 5/3, -1/3}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1/3, -1/3, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1922,3,4,94,{D1,D2,Da0,Da1},-2/3 D1 D1 -2/3 D2 D2  + 14 Da0 Da0 -8 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, -5}, {0, 0, -5, -7}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -5, -7}, {0, 0, -7, 19}}},{{{-1/3, -1/3, 2/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 2/3, -1/3}, 25, 0, 21, 1}, {{-1/3, -1/3, 5/3, -1/3}, 56, 0, 46, 4}},{-1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, D1, D2, -1/3*D1 - 1/3*D2 + 2/3*Da0 - 1/3*Da1, -1/3*D1 - 1/3*D2 + 5/3*Da0 - 1/3*Da1, -D1 + Da0, -D2 + Da0, 3*Da0 - Da1},-2/3*D5^2 + 2*D5*D6 - 2/3*D6^2 + 4*D6*D7 + 4/3*D7^2,{{-1/3, -1/3, 5/3, -1/3}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1/3, -1/3, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1923,1,4,94,{D2,D3,Da0,Da1},-2/3 D2 D2-2/3 D3 D3-28/3 Da0 Da1 + 4/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 90}}},{{{-1/3, -1/3, 2/3, -1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 2/3, -1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 2/3, -1/3}, 36, 0, 30, 2}},{-1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, D2, D3, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -D2 + Da0, -D3 + Da0, 2*Da0 - Da1},-2/3*D5^2 - 2/3*D6^2 + 4*D6*D7 + 4/3*D7^2,{{-2/3, -2/3, 7/3, -2/3}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1/3, -1/3, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1923,2,4,94,{D2,D3,Da0,Da1},-2/3 D2 D2 -2/3 D3 D3 -28/3 Da0 Da1  + 4/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 18}, {0, 0, 18, 90}}},{{{-1/3, -1/3, 2/3, -1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 2/3, -1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 2/3, -1/3}, 36, 0, 30, 2}},{-1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, D2, D3, -1/3*D2 - 1/3*D3 + 2/3*Da0 - 1/3*Da1, -D2 + Da0, -D3 + Da0, 2*Da0 - Da1},-15/4*D4^2 - 1/4*D5^2 - 1/4*D6^2 + 4*D6*D7 + 7/4*D7^2,{{-2/3, -2/3, 7/3, -2/3}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1/3, -1/3, 2/3, -1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,1,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-7*D5*D6 - 18*D6^2 + D4*D7 + 9/2*D5*D7 + 13*D6*D7 - D7^2,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,2,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-11/2*D4*D6 - 12*D6^2 + 5/2*D4*D7 - 1/4*D5*D7 + 8*D6*D7,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,3,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,4,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,5,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-18*D6^2 + D4*D7 + D5*D7 + 13*D6*D7 - D7^2,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,6,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},11/2*D5*D6 + 9/2*D6^2 - 1/4*D4*D7 - 3*D5*D7 - 23/4*D6*D7 + 11/4*D7^2,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,7,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2 + 4 D5 D5 + 12 Da0 Da0-14 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-2*D6*D7 + 2*D7^2,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,8,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},-12*D6^2 + 2/3*D4*D7 + 2/3*D5*D7 + 8*D6*D7,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1928,9,4,94,{D2,D5,Da0,Da1}, + 4 D2 D2  + 4 D5 D5  + 12 Da0 Da0 -14 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 2}, {0, 0, 2, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 0}, {0, 0, 0, 0}}},{{{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-1, -1, 1, -1}, 26, 0, 22, 1}, {{-2, -2, 3, -2}, 200, 0, 154, 22}},{-D2 - D5 + Da0 - Da1, -D2 + Da1, D2, Da0 - 2*Da1, -D5 + Da1, D5, -D2 - D5 + Da0 - Da1, -2*D2 - 2*D5 + 3*Da0 - 2*Da1},7*D4*D6 + 3*D6^2 - 5/2*D4*D7 + D5*D7 - 9/2*D6*D7 + 5/2*D7^2,{{-2, -2, 3, -2}, {-1, -1, 1, -1}, {0, 1, 0, 0}, {0, -1, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1932,1,4,96,{D0,D3,Da0,Da1},-2/3 D0 D0-2/3 D3 D3-7/9 Da0 Da0-23/9 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 711, -153}, {0, 0, -153, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -153, 9}, {0, 0, 9, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, Da1, -5/3*D0 + 1/3*Da0 + 2/3*Da1, -7/3*D3 + 1/3*Da0 + Da1},-52/25*D5*D6 - 6/25*D6^2 + 296/49*D5*D7 - 6/49*D7^2,{{-4/3, -2/3, 1/3, 4/3}, {-5/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-1/3, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1932,2,4,96,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3 -7/9 Da0 Da0 -23/9 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 711, -153}, {0, 0, -153, 9}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -153, 9}, {0, 0, 9, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, Da1, -5/3*D0 + 1/3*Da0 + 2/3*Da1, -7/3*D3 + 1/3*Da0 + Da1},-61/16*D4^2 - 33/10*D5*D6 - 7/80*D6^2 + 51/7*D5*D7 - 5/112*D7^2,{{-4/3, -2/3, 1/3, 4/3}, {-5/3, 0, 1/3, 2/3}, {0, 0, 0, 1}, {-1/3, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1939,1,4,96,{D0,D3,Da0,Da1},-2/3 D0 D0-2/3 D3 D3-5/3 Da0 Da0-11/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 297, -117}, {0, 0, -117, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -117, 27}, {0, 0, 27, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -4/3*D0 + 1/3*Da0 + 2/3*Da1, Da1, -5/3*D3 + 1/3*Da0 + 1/3*Da1},-3/8*D5^2 + 49/24*D6^2 + 809/200*D6*D7 - 6/25*D7^2,{{-1, -2/3, 1/3, 4/3}, {0, 0, 0, 1}, {-4/3, 0, 1/3, 2/3}, {-1/3, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1939,2,4,96,{D0,D3,Da0,Da1},-2/3 D0 D0 -2/3 D3 D3 -5/3 Da0 Da0 -11/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 297, -117}, {0, 0, -117, 27}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -117, 27}, {0, 0, 27, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -4/3*D0 + 1/3*Da0 + 2/3*Da1, Da1, -5/3*D3 + 1/3*Da0 + 1/3*Da1},-34/9*D4^2 - 5/36*D5^2 + 263/108*D6^2 + 241/60*D6*D7 - 4/45*D7^2,{{-1, -2/3, 1/3, 4/3}, {0, 0, 0, 1}, {-4/3, 0, 1/3, 2/3}, {-1/3, -1/3, 0, 1/3}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1940,1,4,96,{D0,D4,Da0,Da1},-2/3 D0 D0-2/3 D4 D4 + 4/3 Da0 Da0 + 2/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 63}, {0, 0, 63, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 63}, {0, 0, 63, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -7/3*D4 + 1/3*Da0},-3/2*D5^2 + 5/6*D6^2 + 347/98*D6*D7 - 6/49*D7^2,{{-1/3, -2/3, 1/3, 1/3}, {0, 0, 0, 1}, {-2/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1940,2,4,96,{D0,D4,Da0,Da1},-2/3 D0 D0 -2/3 D4 D4  + 4/3 Da0 Da0  + 2/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 63}, {0, 0, 63, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 63}, {0, 0, 63, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, -7/3*D4 + 1/3*Da0},-10*D4^2 - 3/2*D5^2 + 5/6*D6^2 + 41/14*D6*D7 + 12/7*D7^2,{{-1/3, -2/3, 1/3, 1/3}, {0, 0, 0, 1}, {-2/3, 0, 1/3, -1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1941,1,4,96,{D0,D4,Da0,Da1},-2/3 D0 D0-2/3 D4 D4-4/3 Da0 Da0 + 2 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 45}, {0, 0, 45, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 + 1/3*Da1, Da1, -5/3*D4 + 1/3*Da0},-6*D5^2 + 8/3*D6^2 + 148/25*D6*D7 - 6/25*D7^2,{{0, -5/3, 1/3, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1941,2,4,96,{D0,D4,Da0,Da1},-2/3 D0 D0 -2/3 D4 D4 -4/3 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -45, 45}, {0, 0, 45, 18}}},{{{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}, {{-1/3, -1/3, 0, 1/3}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 + 1/3*Da1, Da1, -5/3*D4 + 1/3*Da0},-19*D4^2 - 6*D5^2 + 8/3*D6^2 + 41/5*D6*D7 + 33/5*D7^2,{{0, -5/3, 1/3, 0}, {0, 0, 0, 1}, {-1/3, 0, 1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1945,1,4,96,{D0,D4,Da0,Da1},-2/3 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0 + 4/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 63}, {0, 0, 63, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 63}, {0, 0, 63, 63}}},{{{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -4/3*D4 + 1/3*Da1, Da0},-3/2*D5^2 - 3/8*D6^2 + 29/8*D6*D7 + 5/6*D7^2,{{-1/3, -2/3, 1/3, 1/3}, {0, -4/3, 0, 1/3}, {-2/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1945,2,4,96,{D0,D4,Da0,Da1},-2/3 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0  + 4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 63}, {0, 0, 63, 63}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 63, 63}, {0, 0, 63, 63}}},{{{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}},{D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2/3*D0 - 1/3*Da0 + 1/3*Da1, -4/3*D4 + 1/3*Da1, Da0},-4*D4^2 - 3/2*D5^2 + 15/8*D6^2 + 23/8*D6*D7 + 5/6*D7^2,{{-1/3, -2/3, 1/3, 1/3}, {0, -4/3, 0, 1/3}, {-2/3, 0, -1/3, 1/3}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1946,1,4,96,{D2,D3,Da0,Da1},-2/3 D2 D2-2/3 D3 D3 + 2 Da0 Da0 + 4/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 45}, {0, 0, 45, -45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}},{{{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-1/3*D2 - 1/3*D3 + 1/3*Da0, -1/3*D2 - 1/3*D3 + 1/3*Da0, D2, D3, -1/3*D2 - 1/3*D3 + 1/3*Da0, -2/3*D2 + 1/3*Da1, -1/3*D3 + 1/3*Da0 + 1/3*Da1, Da0},-3/2*D5^2 - 6*D6^2 + 11/2*D6*D7 + 5/6*D7^2,{{0, 0, 1, 0}, {0, -1/3, 1/3, 1/3}, {-2/3, 0, 0, 1/3}, {-1/3, -1/3, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1946,2,4,96,{D2,D3,Da0,Da1},-2/3 D2 D2 -2/3 D3 D3  + 2 Da0 Da0  + 4/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 9, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 18, 45}, {0, 0, 45, -45}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 45, -45}, {0, 0, -45, 45}}},{{{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}, {{-1/3, -1/3, 1/3, 0}, 36, 0, 30, 2}},{-1/3*D2 - 1/3*D3 + 1/3*Da0, -1/3*D2 - 1/3*D3 + 1/3*Da0, D2, D3, -1/3*D2 - 1/3*D3 + 1/3*Da0, -2/3*D2 + 1/3*Da1, -1/3*D3 + 1/3*Da0 + 1/3*Da1, Da0},-4*D4^2 - 1/2*D5^2 - 2*D6^2 + 9/2*D6*D7 + 7/6*D7^2,{{0, 0, 1, 0}, {0, -1/3, 1/3, 1/3}, {-2/3, 0, 0, 1/3}, {-1/3, -1/3, 1/3, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1967,1,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1  + 4 D2 D2  + 22 Da0 Da0 -42 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 8}, {0, 0, 8, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 4}, {0, 0, 4, 2}}},{{{-1, -1, -1, 1}, 16, 0, 14, 0}, {{-2, -2, -4, 6}, 208, 0, 160, 23}},{-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -D2 + Da1},-4*D5^2 + 5/2*D5*D6 + D6^2 - D7^2,{{0, -1, 0, 1}, {-1, -1, -2, 3}, {0, -1, -1, 1}, {-1, 0, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1967,2,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1  + 4 D2 D2  + 22 Da0 Da0 -42 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 8}, {0, 0, 8, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 4}, {0, 0, 4, 2}}},{{{-1, -1, -1, 1}, 16, 0, 14, 0}, {{-2, -2, -4, 6}, 208, 0, 160, 23}},{-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -D2 + Da1},3/2*D5*D6 + D6^2 - 4*D5*D7 + 2*D6*D7 - 3*D7^2,{{0, -1, 0, 1}, {-1, -1, -2, 3}, {0, -1, -1, 1}, {-1, 0, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1967,3,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1 + 4 D2 D2 + 22 Da0 Da0-42 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 14, 8}, {0, 0, 8, 4}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 4}, {0, 0, 4, 2}}},{{{-1, -1, -1, 1}, 16, 0, 14, 0}, {{-2, -2, -4, 6}, 208, 0, 160, 23}},{-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D1 - Da0 + 2*Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -D2 + Da1},3/2*D5*D6 + D6^2 - 3*D7^2,{{0, -1, 0, 1}, {-1, -1, -2, 3}, {0, -1, -1, 1}, {-1, 0, -1, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1976,1,4,98,{D0,D3,Da0,Da1},-2/3 D0 D0  + 4 D3 D3 -10/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 2}, {0, 0, 2, 7}}},{{{-2/3, -1, -1/3, 2/3}, 28, 0, 24, 1}, {{-1/3, -2, 1/3, 7/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0},120/7*D5*D6 - 6*D6^2 - 264/7*D5*D7 + 132/7*D6*D7 - 44/7*D7^2,{{0, -1, 1, 0}, {-1/3, -2, 1/3, 7/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1976,2,4,98,{D0,D3,Da0,Da1},-2/3 D0 D0  + 4 D3 D3 -10/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 2}, {0, 0, 2, 7}}},{{{-2/3, -1, -1/3, 2/3}, 28, 0, 24, 1}, {{-1/3, -2, 1/3, 7/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0},34/7*D3*D6 + 120/7*D5*D6 - 6*D6^2 - 26/7*D5*D7 + 30/7*D6*D7 - 10/7*D7^2,{{0, -1, 1, 0}, {-1/3, -2, 1/3, 7/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1976,3,4,98,{D0,D3,Da0,Da1},-2/3 D0 D0 + 4 D3 D3-10/3 Da0 Da0 + 22/3 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 2}, {0, 0, 2, 7}}},{{{-2/3, -1, -1/3, 2/3}, 28, 0, 24, 1}, {{-1/3, -2, 1/3, 7/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0},120/7*D5*D6 - 6*D6^2 - 44/7*D7^2,{{0, -1, 1, 0}, {-1/3, -2, 1/3, 7/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1976,4,4,98,{D0,D3,Da0,Da1},-2/3 D0 D0  + 4 D3 D3 -10/3 Da0 Da0  + 22/3 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, 2}, {0, 0, 2, 7}}},{{{-2/3, -1, -1/3, 2/3}, 28, 0, 24, 1}, {{-1/3, -2, 1/3, 7/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D0 - D3 - 1/3*Da0 + 2/3*Da1, D3, -1/3*D0 + 1/3*Da0 + 1/3*Da1, -D3 + Da1, -1/3*D0 - 2*D3 + 1/3*Da0 + 7/3*Da1, -D3 + Da0},-37*D5^2 + 33*D5*D6 - 6*D6^2 - D7^2,{{0, -1, 1, 0}, {-1/3, -2, 1/3, 7/3}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,1,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1  + 4 D2 D2  + 40 Da0 Da0 -18 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,1,4,98,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4 -84 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 8}, {0, 0, 8, 14}}},{{{-1, -1, 1, -1}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -4}, 208, 0, 160, 23}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,1,4,98,{D1,D4,Da0,Da1}, + 4 D1 D1  + 4 D4 D4  + 40 Da0 Da0 -18 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,2,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1  + 4 D2 D2  + 40 Da0 Da0 -18 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,2,4,98,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4 -84 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 8}, {0, 0, 8, 14}}},{{{-1, -1, 1, -1}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -4}, 208, 0, 160, 23}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,2,4,98,{D1,D4,Da0,Da1}, + 4 D1 D1  + 4 D4 D4  + 40 Da0 Da0 -18 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,3,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1  + 4 D2 D2  + 40 Da0 Da0 -18 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,3,4,98,{D2,D4,Da0,Da1}, + 4 D2 D2  + 4 D4 D4 -84 Da0 Da0  + 22 Da1 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 8}, {0, 0, 8, 14}}},{{{-1, -1, 1, -1}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -4}, 208, 0, 160, 23}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,3,4,98,{D1,D4,Da0,Da1}, + 4 D1 D1  + 4 D4 D4  + 40 Da0 Da0 -18 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1},-4*D6^2 - 1/2*D3*D7 - 1/2*D5*D7 + 3/2*D6*D7 + 3/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,4,4,98,{D1,D2,Da0,Da1}, + 4 D1 D1 + 4 D2 D2 + 40 Da0 Da0-18 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D2 + Da0, D1, D2, -D1 - D2 + 2*Da0 - Da1, Da0 - Da1, -D1 + Da0, -D2 + Da0, -2*D1 - 2*D2 + 6*Da0 - 2*Da1},-3/2*D3*D7 - 3/2*D5*D7 - 3/2*D6*D7 + 5/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, 0, 1, 0}, {-1, -1, 2, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,4,4,98,{D2,D4,Da0,Da1}, + 4 D2 D2 + 4 D4 D4-84 Da0 Da0 + 22 Da1 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, 4}, {0, 0, 4, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 8}, {0, 0, 8, 14}}},{{{-1, -1, 1, -1}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -4}, 208, 0, 160, 23}},{-D2 - D4 + Da0 - Da1, Da0, D2, -D2 + Da0 - Da1, D4, -D4 + Da0 - Da1, -D2 - D4 + 2*Da0 - Da1, -2*D2 - 2*D4 + 6*Da0 - 4*Da1},-3/2*D3*D7 - 3/2*D5*D7 - 3/2*D6*D7 + 5/2*D7^2,{{-1, -1, 3, -2}, {-1, -1, 2, -1}, {0, -1, 1, -1}, {-1, 0, 1, -1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{1981,4,4,98,{D1,D4,Da0,Da1}, + 4 D1 D1 + 4 D4 D4 + 40 Da0 Da0-18 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, -2}, {0, 0, -2, -6}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -2, -6}, {0, 0, -6, -14}}},{{{-1, -1, 1, 0}, 16, 0, 14, 0}, {{-1, -1, 2, -1}, 26, 0, 22, 1}, {{-2, -2, 6, -2}, 208, 0, 160, 23}},{-D1 - D4 + Da0, D1, Da0 - Da1, -D1 + Da0, D4, -D1 - D4 + 2*Da0 - Da1, -D4 + Da0, -2*D1 - 2*D4 + 6*Da0 - 2*Da1},-3/2*D3*D7 - 3/2*D5*D7 - 3/2*D6*D7 + 5/2*D7^2,{{-1, -1, 3, -1}, {0, -1, 1, 0}, {-1, -1, 2, -1}, {-1, 0, 1, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,1,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},4*D4*D6 + 8*D5*D6 - 8*D6^2 + 2*D4*D7 + 10*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,2,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},8*D5*D6 - 8*D6^2 + 4*D4*D7 + 10*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,3,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},-24*D6^2 - 8/3*D4*D7 - 16/3*D5*D7 + 62/3*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,4,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},-29/16*D6^2 + 175/32*D4*D7 + 13/2*D5*D7 + 47/8*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,5,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},-8*D6^2 + 16/5*D4*D7 + 16/5*D5*D7 + 10*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,6,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},-16/3*D5*D6 - 8*D6^2 + 8/3*D4*D7 + 16/3*D5*D7 + 10*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,7,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0 + 4 D4 D4 + 5/2 Da0 Da0 + 12 Da0 Da1,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},92/15*D4*D7 + 112/15*D5*D7 + 14/3*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,8,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},-13*D5^2 + 11/2*D6^2 + 17/4*D4*D7 + 13*D5*D7 + D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2002,9,4,98,{D0,D4,Da0,Da1},-1/2 D0 D0  + 4 D4 D4  + 5/2 Da0 Da0  + 12 Da0 Da1 ,{{{8, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 4}, {0, 0, 4, 2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 2}, {0, 0, 2, 1}}},{{{-1/2, -1, 1/2, 0}, 15, 0, 13, 0}, {{-1/2, -2, 3/2, 2}, 207, 0, 159, 23}},{D0, -1/2*D0 - D4 + 1/2*Da0, -1/2*D0 + 1/2*Da0, -1/2*D0 - 1/2*Da0 + Da1, D4, -D4 + Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 3/2*Da0 + 2*Da1},2*D4*D6 - 2*D5*D6 - 8*D6^2 + 2*D4*D7 + 4*D5*D7 + 10*D6*D7 - 2*D7^2,{{-1/2, -2, 3/2, 2}, {0, -1, 1, 0}, {0, -1, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2005,1,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}},{{{-1/3, -1/2, 2/3, -1/6}, 15, 0, 13, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-3*D5*D6 - 25*D6^2 + 4*D5*D7 + 27*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2005,2,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}},{{{-1/3, -1/2, 2/3, -1/6}, 15, 0, 13, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-19*D6^2 + 3/5*D4*D7 + 26/5*D5*D7 + 117/5*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2005,3,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}},{{{-1/3, -1/2, 2/3, -1/6}, 15, 0, 13, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},2*D5*D6 - 20*D6^2 + 4*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2005,4,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}},{{{-1/3, -1/2, 2/3, -1/6}, 15, 0, 13, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-20*D6^2 + 2/5*D4*D7 + 24/5*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2005,5,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 10/3 Da0 Da0  + 31/6 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}},{{{-1/3, -1/2, 2/3, -1/6}, 15, 0, 13, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-1/2*D5*D6 - 20*D6^2 + 1/2*D4*D7 + 5*D5*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2005,6,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0-1/2 D4 D4 + 10/3 Da0 Da0 + 31/6 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, -1, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}},{{{-1/3, -1/2, 2/3, -1/6}, 15, 0, 13, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},22/5*D4*D7 + 64/5*D5*D7 + 12*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2006,1,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 16}, {0, 0, 16, -8}}},{{{-1/3, -1/2, 2/3, -1/6}, 13, 0, 11, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-20*D5^2 + 24*D5*D7 + 24/5*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2006,2,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 16}, {0, 0, 16, -8}}},{{{-1/3, -1/2, 2/3, -1/6}, 13, 0, 11, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-20*D5^2 + 97/3*D6^2 + 24*D5*D7 - 5/3*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2006,3,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 16}, {0, 0, 16, -8}}},{{{-1/3, -1/2, 2/3, -1/6}, 13, 0, 11, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-20*D5^2 + 24*D5*D7 + 24/5*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2006,4,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 62/3 Da0 Da0  + 5/6 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 16}, {0, 0, 16, -8}}},{{{-1/3, -1/2, 2/3, -1/6}, 13, 0, 11, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},-20*D5^2 - D6^2 + 24*D5*D7 + 5*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2006,5,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0-1/2 D4 D4 + 62/3 Da0 Da0 + 5/6 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 1, 4}, {0, 0, 4, 16}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 4, 16}, {0, 0, 16, -8}}},{{{-1/3, -1/2, 2/3, -1/6}, 13, 0, 11, 0}, {{-2/3, -1/2, 1/3, 1/6}, 27, 0, 23, 1}, {{-1/3, -1/2, 5/3, 5/6}, 206, 0, 158, 23}},{D0, -1/3*D0 - 1/2*D4 + 2/3*Da0 - 1/6*Da1, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -2/3*D0 - 1/2*D4 + 1/3*Da0 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, Da0, -1/3*D0 - 1/2*D4 + 5/3*Da0 + 5/6*Da1},4*D4*D7 + 12*D5*D7 + 64/5*D6*D7 - 6*D7^2,{{-1/3, -1/2, 5/3, 5/6}, {0, 0, 1, 0}, {0, -1/2, 0, 1/2}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,1,4,98,{D4,D5,Da0,Da1}, + 4 D4 D4 + 4 D5 D5-6 Da0 Da0 + 120/7 Da0 Da1,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-1, -1, 0, 1}, 55, 0, 45, 4}, {{-2, -2, 1, 0}, 206, 0, 158, 23}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},22/7*D4*D7 + 22/7*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,1,4,98,{D0,D5,Da0,Da1},-2/3 D0 D0 + 4 D5 D5 + 22/3 Da0 Da0 + 10/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1},22/7*D4*D7 + 22/7*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,1,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0 + 10/3 Da0 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1},22/7*D4*D7 + 22/7*D5*D7 + 120/7*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,2,4,98,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-1, -1, 0, 1}, 55, 0, 45, 4}, {{-2, -2, 1, 0}, 206, 0, 158, 23}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-44*D6^2 + 36*D6*D7 - 6*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,2,4,98,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1},-44*D6^2 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,2,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1},-44*D6^2 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,3,4,98,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-1, -1, 0, 1}, 55, 0, 45, 4}, {{-2, -2, 1, 0}, 206, 0, 158, 23}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-37*D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 33*D6*D7 - 6*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,3,4,98,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1},-37*D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,3,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1},-37*D6^2 + 1/2*D4*D7 + 1/2*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,4,4,98,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-1, -1, 0, 1}, 55, 0, 45, 4}, {{-2, -2, 1, 0}, 206, 0, 158, 23}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},4*D5*D6 - 16*D6^2 + 2*D4*D7 + 24*D6*D7 - 6*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,4,4,98,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1},4*D5*D6 - 16*D6^2 + 2*D4*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,4,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1},4*D5*D6 - 16*D6^2 + 2*D4*D7 + 24*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,5,4,98,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-1, -1, 0, 1}, 55, 0, 45, 4}, {{-2, -2, 1, 0}, 206, 0, 158, 23}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-44*D6^2 + 36*D6*D7 - 6*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,5,4,98,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1},-44*D6^2 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,5,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1},-44*D6^2 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,6,4,98,{D4,D5,Da0,Da1}, + 4 D4 D4  + 4 D5 D5 -6 Da0 Da0  + 120/7 Da0 Da1 ,{{{2, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 114, 49}, {0, 0, 49, 21}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 49, 21}, {0, 0, 21, 9}}},{{{-1, -1, 2, -4}, 28, 0, 24, 1}, {{-1, -1, 0, 1}, 55, 0, 45, 4}, {{-2, -2, 1, 0}, 206, 0, 158, 23}},{-3*Da0 + 7*Da1, -D4 + Da0 - 2*Da1, -D5 + Da0 - 2*Da1, -D4 - D5 + 2*Da0 - 4*Da1, D4, D5, -D4 - D5 + Da1, -2*D4 - 2*D5 + Da0},-4*D5*D6 - 44*D6^2 + 2*D5*D7 + 36*D6*D7 - 6*D7^2,{{-2, -2, 1, 0}, {-1, -1, 0, 1}, {0, 1, 0, 0}, {1, 0, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,6,4,98,{D0,D5,Da0,Da1},-2/3 D0 D0  + 4 D5 D5  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -1/3*D0 - D5 + 1/3*Da0 + 1/3*Da1, -2/3*D0 - D5 + 2/3*Da0 - 1/3*Da1, Da1, D5, -D5 + Da0, -1/3*D0 - 2*D5 + 7/3*Da0 + 1/3*Da1},-4*D5*D6 - 44*D6^2 + 2*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 1, 0, 0}, {0, 0, 0, 1}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2010,6,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 10/3 Da0 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 2, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 7, 2}, {0, 0, 2, -2}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 2, -2}, {0, 0, -2, 2}}},{{{-1/3, -1, 1/3, 1/3}, 14, 0, 12, 0}, {{-2/3, -1, 2/3, -1/3}, 28, 0, 24, 1}, {{-1/3, -2, 7/3, 1/3}, 206, 0, 158, 23}},{D0, -1/3*D0 - D4 + 1/3*Da0 + 1/3*Da1, -1/3*D0 + 1/3*Da0 - 2/3*Da1, -2/3*D0 - D4 + 2/3*Da0 - 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 1/3*Da1},-4*D5*D6 - 44*D6^2 + 2*D5*D7 + 36*D6*D7 - 6*D7^2,{{-1/3, -2, 7/3, 1/3}, {0, -1, 1, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,1,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-23/8*D6^2 + 23/4*D4*D7 + 19/2*D5*D7 + 147/8*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,2,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-4*D4^2 + 12*D5^2 + 69/4*D6^2 + 10*D4*D7 + 1/2*D5*D7 + 91/4*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,3,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-4*D4^2 + 49/2*D5*D6 + 40*D6^2 + 10*D4*D7 + 19/2*D5*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,4,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-6*D4*D6 - 39/2*D5*D6 - 37*D6^2 + 2*D4*D7 + 19/2*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,5,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-14*D5^2 - 5/4*D6^2 + 3/2*D4*D7 + 20*D5*D7 + 33/4*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,6,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-4*D5^2 - 15/4*D6^2 + 4*D4*D7 + 25/2*D5*D7 + 63/4*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,7,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-19/4*D6^2 + 5*D4*D7 + 19/2*D5*D7 + 75/4*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,8,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-D4*D5 - 14*D5^2 + 2*D4*D7 + 20*D5*D7 + 8*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,9,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-7/2*D5*D6 - 9*D6^2 + 4*D4*D7 + 19/2*D5*D7 + 21*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,10,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0-1/2 D4 D4 + 13/2 Da0 Da0 + 2 Da1 Da1,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},69/10*D4*D7 + 19/2*D5*D7 + 89/5*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,11,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-14*D5^2 + 65/3*D6^2 + 32/3*D4*D7 + 20*D5*D7 + 11/3*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,12,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-14*D5^2 + 2*D4*D7 + 20*D5*D7 + 8*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,13,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-39/2*D5*D6 - 37*D6^2 - 4*D4*D7 + 19/2*D5*D7 + 33*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}},{2013,14,4,98,{D0,D4,Da0,Da1},-2/3 D0 D0 -1/2 D4 D4  + 13/2 Da0 Da0  + 2 Da1 Da1 ,{{{9, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 8, 0, 0}, {0, 0, 0, 0}, {0, 0, 0, 0}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, 8}}, {{0, 0, 0, 0}, {0, 0, 0, 0}, {0, 0, 8, 8}, {0, 0, 8, -10}}},{{{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 1/6, 1/3}, 25, 0, 21, 1}, {{-1/3, -1/2, 7/6, 4/3}, 207, 0, 159, 23}},{D0, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D0 - 1/2*D4 + 7/6*Da0 + 4/3*Da1},-14*D5^2 - 26*D5*D6 - 13*D6^2 + 2*D4*D7 + 20*D5*D7 + 21*D6*D7 - 6*D7^2,{{-1/3, -1/2, 7/6, 4/3}, {0, -1/2, 1/2, 0}, {0, 0, 0, 1}, {0, 1, 0, 0}},{{0, 0, 1, 0}, {0, 0, 0, 1}}}}

==> results_arxiv/h11_4_5_human.txt <==


This is geometry ID # 2017, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 6, 7], [0, 3, 4, 7], [0, 2, 3, 4], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [2, 3, 4, 6], [1, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z3*z5, z4*z5, z1*z6, z1*z3, z0*z4*z6, z2*z3*z7, z0*z2*z6*z7, z0*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 1] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +1 D5 D5 D5  +28 Da0 Da0 Da0  +10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 2*z6 + z7], 3], [[z5], 5], [[-2*z4 + 3*z5 + z7], a0], [[-z4 + 2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, -3, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -2, -4, -8, -4, -8]

The generators of the Kaehler cone are: 
-1 D3 -1 D5 +1 Da0 -1 Da1 
-1 D3 +0 D5 +1 Da0 -1 Da1 
-2 D3 -3 D5 +3 Da0 -4 Da1 
-4 D3 -6 D5 +5 Da0 -5 Da1 
-2 D3 +0 D5 +3 Da0 -4 Da1 
-4 D3 +0 D5 +5 Da0 -5 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D3 -2 D5 +1 Da0 -1 Da1 :   38, 0, 32, 2
D7 = -2 D3 -3 D5 +3 Da0 -4 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 10 D5 D5  + 20/3 Da0 Da0 -26/3 Da0 Da1 

Toric divisors in our base:
[-D3 - D5 + Da0 - 2*Da1, -Da0 + 3*Da1, -D5 + Da0 - 2*Da1, D3, -D3 + Da0 - 2*Da1, D5, -D3 - 2*D5 + Da0 - Da1, -2*D3 - 3*D5 + 3*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 3*D5 + 3*Da0 - 4*Da1
-D3 - 2*D5 + Da0 - Da1
D5
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 6, 7], [0, 3, 4, 7], [0, 2, 3, 4], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [2, 3, 4, 6], [1, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z3*z5, z4*z5, z1*z6, z1*z3, z0*z4*z6, z2*z3*z7, z0*z2*z6*z7, z0*z2*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +1 D5 D5 D5  +62 Da0 Da0 Da0  +30 Da1 Da0 Da0  +14 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[z5], 5], [[-z4 + 3*z5 + z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-1, 0, -3, -6, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D1 -1 D5 +0 Da0 +1 Da1 
+0 D1 +0 D5 +0 Da0 +1 Da1 
-1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 
+0 D1 -6 D5 +1 Da0 +3 Da1 
-1/2 D1 +0 D5 +1/2 Da0 +3/2 Da1 
+0 D1 +0 D5 +1 Da0 +3 Da1 

Irred. toric divisors meeting both D5 and D1 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D5 -1/2 Da0 +3/2 Da1 :   15, 0, 13, 0
D2 = -1/2 D1 -1 D5 +1/2 Da0 -1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 10 D5 D5  + 1/4 Da0 Da0  + 15/4 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D5 - 1/2*Da0 + 3/2*Da1, D1, -1/2*D1 - D5 + 1/2*Da0 - 1/2*Da1, Da0 - 2*Da1, -1/2*D1 - 1/2*Da0 + 3/2*Da1, D5, -2*D5 + Da1, -1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1
-2*D5 + Da1
D5
-1/2*D1 - 1/2*Da0 + 3/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 6, 7], [0, 3, 4, 7], [0, 2, 3, 4], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [2, 3, 4, 6], [1, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z3*z5, z4*z5, z1*z6, z1*z3, z0*z4*z6, z2*z3*z7, z0*z2*z6*z7, z0*z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +2 D3 D3 D3  +7 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[-z4 - z5 - 2*z6 + z7], 3], [[-z4 - z6 + z7], a0], [[z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -2, -4, -8, -4, -8]
intersections of D1^2 with Kaehler cone generators:[0, 0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D1 -1 D3 +1 Da0 +0 Da1 
+0 D1 -1 D3 +1 Da0 +1 Da1 
-1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 
+0 D1 -4 D3 +5 Da0 -1 Da1 
-1/2 D1 -2 D3 +5/2 Da0 +5/2 Da1 
+0 D1 -4 D3 +5 Da0 +5 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D3 +1/2 Da0 -1/2 Da1 :   15, 0, 13, 0
D4 = -1/2 D1 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 4 D3 D3  + 17/2 Da0 Da0 -3/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D3 + 1/2*Da0 - 1/2*Da1, D1, -1/2*D1 + 1/2*Da0 - 1/2*Da1, D3, -1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1, Da1, -D3 + Da0 - Da1, -1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 - 16/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1
-D3 + Da0 - Da1
Da1
-1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 1, 2, 5], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z1*z6, z2*z3, z3*z5, z0*z2*z4, z0*z2*z6, z1*z5*z7, z4*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +1 D5 D5 D5  +28 Da0 Da0 Da0  +10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 2*z6 + z7], 3], [[z5], 5], [[-2*z4 + 3*z5 + z7], a0], [[-z4 + 2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -2, -3, -3, -2]
intersections of D3^2 with Kaehler cone generators:[0, -2, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -2 D5 +1 Da0 -1 Da1 
-1 D3 -2 D5 +2 Da0 -3 Da1 
-2 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 -2 D5 +2 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D3 -2 D5 +1 Da0 -1 Da1 :   38, 0, 32, 2
D7 = -2 D3 -3 D5 +3 Da0 -4 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 10 D5 D5  + 20/3 Da0 Da0 -26/3 Da0 Da1 

Toric divisors in our base:
[-D3 - D5 + Da0 - 2*Da1, -Da0 + 3*Da1, -D5 + Da0 - 2*Da1, D3, -D3 + Da0 - 2*Da1, D5, -D3 - 2*D5 + Da0 - Da1, -2*D3 - 3*D5 + 3*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-13*D5^2 + 37/2*D6^2 - 17/4*D4*D7 + 35/4*D5*D7 - 15/2*D6*D7 + 9/4*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 3*D5 + 3*Da0 - 4*Da1
-D3 - 2*D5 + Da0 - Da1
D5
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 1, 2, 5], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z1*z6, z2*z3, z3*z5, z0*z2*z4, z0*z2*z6, z1*z5*z7, z4*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +1 D5 D5 D5  +62 Da0 Da0 Da0  +30 Da1 Da0 Da0  +14 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[z5], 5], [[-z4 + 3*z5 + z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -2, -3, -3, -2]
intersections of D1^2 with Kaehler cone generators:[0, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D1 -2 D5 +1 Da0 -1 Da1 
-1/2 D1 -2 D5 +1/2 Da0 +1/2 Da1 
-1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 
-1/2 D1 -3 D5 +5/2 Da0 -5/2 Da1 
-1/2 D1 -2 D5 +3/2 Da0 -3/2 Da1 

Irred. toric divisors meeting both D5 and D1 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D5 -1/2 Da0 +3/2 Da1 :   15, 0, 13, 0
D2 = -1/2 D1 -1 D5 +1/2 Da0 -1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 10 D5 D5  + 1/4 Da0 Da0  + 15/4 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D5 - 1/2*Da0 + 3/2*Da1, D1, -1/2*D1 - D5 + 1/2*Da0 - 1/2*Da1, Da0 - 2*Da1, -1/2*D1 - 1/2*Da0 + 3/2*Da1, D5, -2*D5 + Da1, -1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-13*D5^2 + 37/2*D6^2 - 17/4*D4*D7 + 35/4*D5*D7 - 15/2*D6*D7 + 9/4*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1
-2*D5 + Da1
D5
-1/2*D1 - 1/2*Da0 + 3/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 1, 2, 5], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z1*z6, z2*z3, z3*z5, z0*z2*z4, z0*z2*z6, z1*z5*z7, z4*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +2 D3 D3 D3  +7 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[-z4 - z5 - 2*z6 + z7], 3], [[-z4 - z6 + z7], a0], [[z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -2, -4, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 -1 Da1 
-1/2 D1 -1 D3 +3/2 Da0 -1/2 Da1 
-1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 
-1/2 D1 +0 D3 +5/2 Da0 -1/2 Da1 
-1/2 D1 +0 D3 +3/2 Da0 -1/2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D3 +1/2 Da0 -1/2 Da1 :   15, 0, 13, 0
D4 = -1/2 D1 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 4 D3 D3  + 17/2 Da0 Da0 -3/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D3 + 1/2*Da0 - 1/2*Da1, D1, -1/2*D1 + 1/2*Da0 - 1/2*Da1, D3, -1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1, Da1, -D3 + Da0 - Da1, -1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-13*D5^2 + 37/2*D6^2 - 17/4*D4*D7 + 35/4*D5*D7 - 15/2*D6*D7 + 9/4*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1
-D3 + Da0 - Da1
Da1
-1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 4, 5, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z5, z1*z6, z1*z5, z0*z2*z6, z4*z5*z7, z0*z4*z6*z7, z0*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 1] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +1 D5 D5 D5  +28 Da0 Da0 Da0  +10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 2*z6 + z7], 3], [[z5], 5], [[-2*z4 + 3*z5 + z7], a0], [[-z4 + 2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -3, -6, -3]
intersections of D3^2 with Kaehler cone generators:[0, -8, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -2 D5 +1 Da0 -1 Da1 
-4 D3 -6 D5 +5 Da0 -5 Da1 
-2 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 -6 D5 +5 Da0 -5 Da1 
+0 D3 -3 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D3 -2 D5 +1 Da0 -1 Da1 :   38, 0, 32, 2
D7 = -2 D3 -3 D5 +3 Da0 -4 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 10 D5 D5  + 20/3 Da0 Da0 -26/3 Da0 Da1 

Toric divisors in our base:
[-D3 - D5 + Da0 - 2*Da1, -Da0 + 3*Da1, -D5 + Da0 - 2*Da1, D3, -D3 + Da0 - 2*Da1, D5, -D3 - 2*D5 + Da0 - Da1, -2*D3 - 3*D5 + 3*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 - 71/32*D4*D7 + 137/32*D5*D7 + 75/16*D6*D7 + 7/32*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 3*D5 + 3*Da0 - 4*Da1
-D3 - 2*D5 + Da0 - Da1
D5
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 4, 5, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z5, z1*z6, z1*z5, z0*z2*z6, z4*z5*z7, z0*z4*z6*z7, z0*z2*z4*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +1 D5 D5 D5  +62 Da0 Da0 Da0  +30 Da1 Da0 Da0  +14 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[z5], 5], [[-z4 + 3*z5 + z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -3, -6, -3]
intersections of D1^2 with Kaehler cone generators:[0, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
+0 D1 -2 D5 +1 Da0 -1 Da1 
+0 D1 -6 D5 +1 Da0 +3 Da1 
-1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 
+0 D1 -6 D5 +5 Da0 -5 Da1 
-1/2 D1 -3 D5 +5/2 Da0 -5/2 Da1 

Irred. toric divisors meeting both D5 and D1 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D5 -1/2 Da0 +3/2 Da1 :   15, 0, 13, 0
D2 = -1/2 D1 -1 D5 +1/2 Da0 -1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 10 D5 D5  + 1/4 Da0 Da0  + 15/4 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D5 - 1/2*Da0 + 3/2*Da1, D1, -1/2*D1 - D5 + 1/2*Da0 - 1/2*Da1, Da0 - 2*Da1, -1/2*D1 - 1/2*Da0 + 3/2*Da1, D5, -2*D5 + Da1, -1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 - 71/32*D4*D7 + 137/32*D5*D7 + 75/16*D6*D7 + 7/32*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1
-2*D5 + Da1
D5
-1/2*D1 - 1/2*Da0 + 3/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 4, 5, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [2, 4, 5, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z5, z1*z6, z1*z5, z0*z2*z6, z4*z5*z7, z0*z4*z6*z7, z0*z2*z4*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +2 D3 D3 D3  +7 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[-z4 - z5 - 2*z6 + z7], 3], [[-z4 - z6 + z7], a0], [[z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -8, -4, 0, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
+0 D1 +0 D3 +1 Da0 -1 Da1 
+0 D1 -4 D3 +5 Da0 -1 Da1 
-1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 
+0 D1 +0 D3 +5 Da0 -1 Da1 
-1/2 D1 +0 D3 +5/2 Da0 -1/2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D3 +1/2 Da0 -1/2 Da1 :   15, 0, 13, 0
D4 = -1/2 D1 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 4 D3 D3  + 17/2 Da0 Da0 -3/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D3 + 1/2*Da0 - 1/2*Da1, D1, -1/2*D1 + 1/2*Da0 - 1/2*Da1, D3, -1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1, Da1, -D3 + Da0 - Da1, -1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 - 71/32*D4*D7 + 137/32*D5*D7 + 75/16*D6*D7 + 7/32*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1
-D3 + Da0 - Da1
Da1
-1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z4*z5, z1*z6, z1*z5, z3*z5, z1*z3, z0*z2*z4*z7, z0*z2*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 1] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +1 D5 D5 D5  +28 Da0 Da0 Da0  +10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 2*z6 + z7], 3], [[z5], 5], [[-2*z4 + 3*z5 + z7], a0], [[-z4 + 2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -6, 0, -3, -6, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -8, 0, 0, 0, 0, -8, -4]

The generators of the Kaehler cone are: 
-2 D3 -3 D5 +3 Da0 -4 Da1 
-4 D3 -6 D5 +5 Da0 -5 Da1 
+0 D3 +0 D5 +3 Da0 -4 Da1 
+0 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 -6 D5 +5 Da0 -5 Da1 
+0 D3 +0 D5 +1 Da0 -1 Da1 
-4 D3 +0 D5 +5 Da0 -5 Da1 
-2 D3 +0 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D3 -2 D5 +1 Da0 -1 Da1 :   38, 0, 32, 2
D7 = -2 D3 -3 D5 +3 Da0 -4 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 10 D5 D5 + 20/3 Da0 Da0-26/3 Da0 Da1

Toric divisors in our base:
[-D3 - D5 + Da0 - 2*Da1, -Da0 + 3*Da1, -D5 + Da0 - 2*Da1, D3, -D3 + Da0 - 2*Da1, D5, -D3 - 2*D5 + Da0 - Da1, -2*D3 - 3*D5 + 3*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-12/5*D4*D7 + 76/15*D5*D7 + 18/5*D6*D7 + 2/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 3*D5 + 3*Da0 - 4*Da1
-D3 - 2*D5 + Da0 - Da1
D5
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z4*z5, z1*z6, z1*z5, z3*z5, z1*z3, z0*z2*z4*z7, z0*z2*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +1 D5 D5 D5  +62 Da0 Da0 Da0  +30 Da1 Da0 Da0  +14 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[z5], 5], [[-z4 + 3*z5 + z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -6, 0, -3, -6, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 
+0 D1 -6 D5 +1 Da0 +3 Da1 
-1/2 D1 +0 D5 +5/2 Da0 -5/2 Da1 
-1/2 D1 -3 D5 +5/2 Da0 -5/2 Da1 
+0 D1 -6 D5 +5 Da0 -5 Da1 
+0 D1 +0 D5 +1 Da0 -1 Da1 
+0 D1 +0 D5 +1 Da0 +3 Da1 
-1/2 D1 +0 D5 +1/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D1 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D5 -1/2 Da0 +3/2 Da1 :   15, 0, 13, 0
D2 = -1/2 D1 -1 D5 +1/2 Da0 -1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1 + 10 D5 D5 + 1/4 Da0 Da0 + 15/4 Da0 Da1

Toric divisors in our base:
[-1/2*D1 - D5 - 1/2*Da0 + 3/2*Da1, D1, -1/2*D1 - D5 + 1/2*Da0 - 1/2*Da1, Da0 - 2*Da1, -1/2*D1 - 1/2*Da0 + 3/2*Da1, D5, -2*D5 + Da1, -1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-12/5*D4*D7 + 76/15*D5*D7 + 18/5*D6*D7 + 2/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1
-2*D5 + Da1
D5
-1/2*D1 - 1/2*Da0 + 3/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 5, 7], [0, 2, 5, 6], [3, 4, 6, 7], [0, 3, 4, 6], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z4*z5, z1*z6, z1*z5, z3*z5, z1*z3, z0*z2*z4*z7, z0*z2*z6*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +2 D3 D3 D3  +7 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[-z4 - z5 - 2*z6 + z7], 3], [[-z4 - z6 + z7], a0], [[z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -8, 0, 0, 0, 0, -8, -4]
intersections of D1^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 
+0 D1 -4 D3 +5 Da0 -1 Da1 
-1/2 D1 +0 D3 +5/2 Da0 +5/2 Da1 
-1/2 D1 +0 D3 +5/2 Da0 -1/2 Da1 
+0 D1 +0 D3 +5 Da0 -1 Da1 
+0 D1 +0 D3 +1 Da0 +1 Da1 
+0 D1 -4 D3 +5 Da0 +5 Da1 
-1/2 D1 -2 D3 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D3 +1/2 Da0 -1/2 Da1 :   15, 0, 13, 0
D4 = -1/2 D1 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1 + 4 D3 D3 + 17/2 Da0 Da0-3/2 Da0 Da1

Toric divisors in our base:
[-1/2*D1 - D3 + 1/2*Da0 - 1/2*Da1, D1, -1/2*D1 + 1/2*Da0 - 1/2*Da1, D3, -1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1, Da1, -D3 + Da0 - Da1, -1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-12/5*D4*D7 + 76/15*D5*D7 + 18/5*D6*D7 + 2/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1
-D3 + Da0 - Da1
Da1
-1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[1, 2, 4, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z4*z5, z3*z5, z1*z6*z7, z0*z2*z4, z0*z2*z6, z1*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +2 D3 D3 D3  +1 D5 D5 D5  +28 Da0 Da0 Da0  +10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 2*z6 + z7], 3], [[z5], 5], [[-2*z4 + 3*z5 + z7], a0], [[-z4 + 2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -2, -2]
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, -2, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D5 +1 Da0 -2 Da1 
-2 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 -3 D5 +3 Da0 -4 Da1 
-1 D3 -2 D5 +2 Da0 -3 Da1 
+0 D3 -2 D5 +2 Da0 -3 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D3 -2 D5 +1 Da0 -1 Da1 :   38, 0, 32, 2
D7 = -2 D3 -3 D5 +3 Da0 -4 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 10 D5 D5  + 20/3 Da0 Da0 -26/3 Da0 Da1 

Toric divisors in our base:
[-D3 - D5 + Da0 - 2*Da1, -Da0 + 3*Da1, -D5 + Da0 - 2*Da1, D3, -D3 + Da0 - 2*Da1, D5, -D3 - 2*D5 + Da0 - Da1, -2*D3 - 3*D5 + 3*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 19*D6^2 - 1/2*D4*D7 - 1/2*D5*D7 + 15*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 3*D5 + 3*Da0 - 4*Da1
-D3 - 2*D5 + Da0 - Da1
D5
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[1, 2, 4, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z4*z5, z3*z5, z1*z6*z7, z0*z2*z4, z0*z2*z6, z1*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +1 D5 D5 D5  +62 Da0 Da0 Da0  +30 Da1 Da0 Da0  +14 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[z5], 5], [[-z4 + 3*z5 + z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, -2, -2]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D1 +0 D5 +1/2 Da0 -1/2 Da1 
-1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 
-1/2 D1 -3 D5 +5/2 Da0 -5/2 Da1 
-1/2 D1 -2 D5 +1/2 Da0 +1/2 Da1 
-1/2 D1 -2 D5 +3/2 Da0 -3/2 Da1 

Irred. toric divisors meeting both D5 and D1 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D5 -1/2 Da0 +3/2 Da1 :   15, 0, 13, 0
D2 = -1/2 D1 -1 D5 +1/2 Da0 -1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 10 D5 D5  + 1/4 Da0 Da0  + 15/4 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D5 - 1/2*Da0 + 3/2*Da1, D1, -1/2*D1 - D5 + 1/2*Da0 - 1/2*Da1, Da0 - 2*Da1, -1/2*D1 - 1/2*Da0 + 3/2*Da1, D5, -2*D5 + Da1, -1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 19*D6^2 - 1/2*D4*D7 - 1/2*D5*D7 + 15*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1
-2*D5 + Da1
D5
-1/2*D1 - 1/2*Da0 + 3/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[1, 2, 4, 6], [0, 1, 2, 5], [0, 1, 2, 7], [0, 3, 6, 7], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [0, 2, 5, 7], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z3, z2*z3, z4*z5, z3*z5, z1*z6*z7, z0*z2*z4, z0*z2*z6, z1*z5*z7, z0*z4*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 4, 5, 6, 7]
Out of the 2 elements from [1, 3] , 2 are independent

The intersection form in our basis is  +8 D1 D1 D1  +2 D3 D3 D3  +7 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[-z4 - z5 - 2*z6 + z7], 3], [[-z4 - z6 + z7], a0], [[z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, -2, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D1 +0 D3 +1/2 Da0 +1/2 Da1 
-1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 
-1/2 D1 +0 D3 +5/2 Da0 -1/2 Da1 
-1/2 D1 -1 D3 +3/2 Da0 -1/2 Da1 
-1/2 D1 +0 D3 +3/2 Da0 -1/2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D3 +1/2 Da0 -1/2 Da1 :   15, 0, 13, 0
D4 = -1/2 D1 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 4 D3 D3  + 17/2 Da0 Da0 -3/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D3 + 1/2*Da0 - 1/2*Da1, D1, -1/2*D1 + 1/2*Da0 - 1/2*Da1, D3, -1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1, Da1, -D3 + Da0 - Da1, -1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 19*D6^2 - 1/2*D4*D7 - 1/2*D5*D7 + 15*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1
-D3 + Da0 - Da1
Da1
-1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [0, 2, 5, 7], [1, 2, 4, 6], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z5, z4*z5, z1*z5, z0*z2*z4, z1*z6*z7, z0*z4*z6*z7, z0*z2*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 1] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +1 D5 D5 D5  +28 Da0 Da0 Da0  +10 Da1 Da0 Da0  +4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 - 2*z6 + z7], 3], [[z5], 5], [[-2*z4 + 3*z5 + z7], a0], [[-z4 + 2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-2 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 -3 D5 +3 Da0 -4 Da1 
+0 D3 +0 D5 +1 Da0 -2 Da1 
-2 D3 +0 D5 +3 Da0 -4 Da1 
+0 D3 +0 D5 +3 Da0 -4 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   15, 0, 13, 0
D6 = -1 D3 -2 D5 +1 Da0 -1 Da1 :   38, 0, 32, 2
D7 = -2 D3 -3 D5 +3 Da0 -4 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 10 D5 D5  + 20/3 Da0 Da0 -26/3 Da0 Da1 

Toric divisors in our base:
[-D3 - D5 + Da0 - 2*Da1, -Da0 + 3*Da1, -D5 + Da0 - 2*Da1, D3, -D3 + Da0 - 2*Da1, D5, -D3 - 2*D5 + Da0 - Da1, -2*D3 - 3*D5 + 3*Da0 - 4*Da1]

The 2nd Chern class in toric basis:
-19*D6^2 - 1/2*D4*D7 - 19/6*D5*D7 + 15*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 3*D5 + 3*Da0 - 4*Da1
-D3 - 2*D5 + Da0 - Da1
D5
-D3 + Da0 - 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [0, 2, 5, 7], [1, 2, 4, 6], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z5, z4*z5, z1*z5, z0*z2*z4, z1*z6*z7, z0*z4*z6*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +1 D5 D5 D5  +62 Da0 Da0 Da0  +30 Da1 Da0 Da0  +14 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[z5], 5], [[-z4 + 3*z5 + z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D1 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 
-1/2 D1 -3 D5 +5/2 Da0 -5/2 Da1 
-1/2 D1 +0 D5 +1/2 Da0 -1/2 Da1 
-1/2 D1 +0 D5 +1/2 Da0 +3/2 Da1 
-1/2 D1 +0 D5 +5/2 Da0 -5/2 Da1 

Irred. toric divisors meeting both D5 and D1 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D5 -1/2 Da0 +3/2 Da1 :   15, 0, 13, 0
D2 = -1/2 D1 -1 D5 +1/2 Da0 -1/2 Da1 :   25, 0, 21, 1
D7 = -1/2 D1 -3 D5 +1/2 Da0 +3/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 10 D5 D5  + 1/4 Da0 Da0  + 15/4 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D5 - 1/2*Da0 + 3/2*Da1, D1, -1/2*D1 - D5 + 1/2*Da0 - 1/2*Da1, Da0 - 2*Da1, -1/2*D1 - 1/2*Da0 + 3/2*Da1, D5, -2*D5 + Da1, -1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-19*D6^2 - 1/2*D4*D7 - 19/6*D5*D7 + 15*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 3*D5 + 1/2*Da0 + 3/2*Da1
-2*D5 + Da1
D5
-1/2*D1 - 1/2*Da0 + 3/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2017, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, -1)
1:  (-1, 0, 0, 0)
2:  (-1, 0, 1, -1)
3:  (-1, 1, 0, 2)
4:  (-1, 1, 0, 3)
5:  (-1, 1, 2, -1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 98)
The Euler characteristic is -188
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +2 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D2 +2 D3 +3 D4 -1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 0, 1]

The triangulation is [[0, 3, 4, 6], [2, 4, 6, 7], [0, 2, 5, 7], [1, 2, 4, 6], [3, 4, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 1, 2, 7], [0, 3, 6, 7], [0, 1, 2, 6], [0, 5, 6, 7], [1, 2, 4, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z5, z4*z5, z1*z5, z0*z2*z4, z1*z6*z7, z0*z4*z6*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 4, 6, 7]
Out of the 3 elements from [1, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D1 D1 D1  +2 D3 D3 D3  +7 Da0 Da0 Da0  +1 Da1 Da0 Da0  -1 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + 3*z5 + 3*z6 - z7], 1], [[-z4 - z5 - 2*z6 + z7], 3], [[-z4 - z6 + z7], a0], [[z5], a1]]

The divisors D3 and D1 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D1^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 
-1/2 D1 +0 D3 +5/2 Da0 -1/2 Da1 
-1/2 D1 +0 D3 +1/2 Da0 +1/2 Da1 
-1/2 D1 -2 D3 +5/2 Da0 +5/2 Da1 
-1/2 D1 +0 D3 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D3 and D1 are [0, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D1 -1 D3 +1/2 Da0 -1/2 Da1 :   15, 0, 13, 0
D4 = -1/2 D1 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D1 -2 D3 +5/2 Da0 -1/2 Da1 :   207, 0, 159, 23

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, -1, 1, 1, 0, 0, 0, 1)
(0, 3, -2, -2, 0, 0, 1, 0)
(-1, 3, -2, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D1 D1  + 4 D3 D3  + 17/2 Da0 Da0 -3/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D1 - D3 + 1/2*Da0 - 1/2*Da1, D1, -1/2*D1 + 1/2*Da0 - 1/2*Da1, D3, -1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1, Da1, -D3 + Da0 - Da1, -1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-19*D6^2 - 1/2*D4*D7 - 19/6*D5*D7 + 15*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D1 - 2*D3 + 5/2*Da0 - 1/2*Da1
-D3 + Da0 - Da1
Da1
-1/2*D1 - D3 + 1/2*Da0 + 1/2*Da1

A basis for the lattice of integral cycles orthogonal to D1 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2061, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 3, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z4, z0*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0  +144 Da1 Da0 Da0  +72 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 1/2*z5 - 3/4*z6 + 3/4*z7], 0], [[z4], 4], [[8*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -6, -24, 0, -12]
intersections of D0^2 with Kaehler cone generators:[0, -12, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-4/3 D0 +0 D4 +1/3 Da0 +4/3 Da1 
+0 D0 -2/3 D4 +1/3 Da0 +0 Da1 
+0 D0 -8/3 D4 +1/3 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-2/3 D0 -4/3 D4 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 4)
(-3, 1, 1, 1, 0, 0, 4, 0)
(-1, 1, 1, 1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -4/3*D0 + 1/3*Da0 - 2/3*Da1, -8/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-1/4*D5*D6 - 3/8*D6^2 + 65/16*D5*D7 - 3/32*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2/3*D4 + 1/3*Da0
-4/3*D0 + 1/3*Da0 - 2/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2061, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 3, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [2, 3, 5, 7], [0, 1, 2, 6], [1, 2, 5, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0  +144 Da1 Da0 Da0  +72 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 1/2*z5 - 3/4*z6 + 3/4*z7], 0], [[z4], 4], [[8*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -24, -12]
intersections of D0^2 with Kaehler cone generators:[0, -12, -3, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-4/3 D0 +0 D4 +1/3 Da0 +4/3 Da1 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 -8/3 D4 +1/3 Da0 +2 Da1 
-2/3 D0 -4/3 D4 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 4)
(-3, 1, 1, 1, 0, 0, 4, 0)
(-1, 1, 1, 1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -4/3*D0 + 1/3*Da0 - 2/3*Da1, -8/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 1/4*D5*D6 - 3/8*D6^2 + 59/16*D5*D7 + 15/32*D7^2

A basis for the lattice of integral divisors in given by:
-D0 - 2/3*D4 + 1/3*Da0
-4/3*D0 + 1/3*Da0 - 2/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2066, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0, 2]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [1, 4, 5, 6], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [2, 3, 4, 5], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z3*z6, z1*z7, z2*z7, z0*z4*z5, z0*z1*z5, z2*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +9 D3 D3 D3  +235 Da0 Da0 Da0  -105 Da1 Da0 Da0  +45 Da1 Da1 Da0  -18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z5 + 2*z6 + z7], 2], [[-z4 - 2*z5 + z6], 3], [[-5*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-15, -3, 0, -15]
intersections of D2^2 with Kaehler cone generators:[-8, -2, -6, -12]

The generators of the Kaehler cone are: 
-4 D2 -5/3 D3 +5 Da0 +35/3 Da1 
-1 D2 -1/3 D3 +1 Da0 +7/3 Da1 
-3 D2 +0 D3 +3 Da0 +7 Da1 
-6 D2 -5/3 D3 +7 Da0 +47/3 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   15, 0, 13, 0
D5 = -1 D2 -1/3 D3 +1 Da0 +7/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 1, 0, 0, 1, 0)
(5, 1, -5, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 -2/3 D3 D3 -29/5 Da0 Da0 -179/15 Da0 Da1 

Toric divisors in our base:
[-D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + 2*Da1, D2, D3, -1/3*D3 + 1/3*Da1, -D2 - 1/3*D3 + Da0 + 7/3*Da1, -2*D2 + 2*Da0 + 5*Da1, -5/3*D3 + Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-4*D4*D5 - 32*D5^2 + 22*D5*D6 - 2*D6^2 + 12/5*D6*D7 + 6/5*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + Da0 + 5/3*Da1
-2*D2 + 2*Da0 + 5*Da1
-D2 - 1/3*D3 + Da0 + 7/3*Da1
-1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2066, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0, 2]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 2, 5, 6], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [1, 4, 6, 7], [0, 1, 4, 5], [0, 1, 2, 5], [0, 1, 2, 6], [0, 5, 6, 7], [0, 1, 6, 7], [1, 4, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z2*z4, z2*z7, z1*z5*z7, z0*z4*z6, z0*z4*z5*z7, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +9 D3 D3 D3  +235 Da0 Da0 Da0  -105 Da1 Da0 Da0  +45 Da1 Da1 Da0  -18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z5 + 2*z6 + z7], 2], [[-z4 - 2*z5 + z6], 3], [[-5*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -15, 0, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[0, -8, -4, 0, 0, -24]

The generators of the Kaehler cone are: 
+0 D2 -1/3 D3 +1 Da0 +7/3 Da1 
-4 D2 -5/3 D3 +5 Da0 +35/3 Da1 
-2 D2 +0 D3 +2 Da0 +5 Da1 
+0 D2 +0 D3 +2 Da0 +5 Da1 
+0 D2 +0 D3 +3 Da0 +7 Da1 
-12 D2 +0 D3 +15 Da0 +35 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   15, 0, 13, 0
D5 = -1 D2 -1/3 D3 +1 Da0 +7/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 1, 0, 0, 1, 0)
(5, 1, -5, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 -2/3 D3 D3 -29/5 Da0 Da0 -179/15 Da0 Da1 

Toric divisors in our base:
[-D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + 2*Da1, D2, D3, -1/3*D3 + 1/3*Da1, -D2 - 1/3*D3 + Da0 + 7/3*Da1, -2*D2 + 2*Da0 + 5*Da1, -5/3*D3 + Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-18/5*D5*D6 + 14/5*D6^2 + 1/5*D4*D7 + 66/25*D6*D7 - 7/25*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + Da0 + 5/3*Da1
-2*D2 + 2*Da0 + 5*Da1
-D2 - 1/3*D3 + Da0 + 7/3*Da1
-1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2066, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0, 2]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 3, 4, 5], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [0, 1, 6, 7], [0, 2, 4, 5], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z2*z7, z1*z5*z7, z0*z1*z5, z0*z4*z6, z2*z4*z6, z0*z4*z5*z7]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +9 D3 D3 D3  +235 Da0 Da0 Da0  -105 Da1 Da0 Da0  +45 Da1 Da1 Da0  -18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z5 + 2*z6 + z7], 2], [[-z4 - 2*z5 + z6], 3], [[-5*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -15, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -8, -6, -24]

The generators of the Kaehler cone are: 
-2 D2 +0 D3 +2 Da0 +5 Da1 
-4 D2 -5/3 D3 +5 Da0 +35/3 Da1 
-3 D2 +0 D3 +3 Da0 +7 Da1 
-12 D2 +0 D3 +15 Da0 +35 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   15, 0, 13, 0
D5 = -1 D2 -1/3 D3 +1 Da0 +7/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 1, 0, 0, 1, 0)
(5, 1, -5, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 -2/3 D3 D3 -29/5 Da0 Da0 -179/15 Da0 Da1 

Toric divisors in our base:
[-D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + 2*Da1, D2, D3, -1/3*D3 + 1/3*Da1, -D2 - 1/3*D3 + Da0 + 7/3*Da1, -2*D2 + 2*Da0 + 5*Da1, -5/3*D3 + Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2 + 1/5*D4*D7 + 54/25*D6*D7 + 17/25*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + Da0 + 5/3*Da1
-2*D2 + 2*Da0 + 5*Da1
-D2 - 1/3*D3 + Da0 + 7/3*Da1
-1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2066, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0, 2]

The triangulation is [[3, 4, 5, 7], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 2, 5], [1, 2, 5, 6], [0, 1, 4, 5], [1, 4, 5, 6], [0, 5, 6, 7], [0, 1, 2, 6], [0, 1, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z2*z4, z1*z7, z2*z7, z0*z4*z5*z7, z0*z4*z5*z6, z0*z1*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +9 D3 D3 D3  +235 Da0 Da0 Da0  -105 Da1 Da0 Da0  +45 Da1 Da1 Da0  -18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z5 + 2*z6 + z7], 2], [[-z4 - 2*z5 + z6], 3], [[-5*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[-15, -3, 0, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-8, 0, -24, 0, -4, 0]

The generators of the Kaehler cone are: 
-4 D2 -5/3 D3 +5 Da0 +35/3 Da1 
+0 D2 -1/3 D3 +1 Da0 +7/3 Da1 
-12 D2 +0 D3 +15 Da0 +35 Da1 
+0 D2 +0 D3 +3 Da0 +7 Da1 
-2 D2 +0 D3 +5 Da0 +10 Da1 
+0 D2 +0 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   15, 0, 13, 0
D5 = -1 D2 -1/3 D3 +1 Da0 +7/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 1, 0, 0, 1, 0)
(5, 1, -5, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2-2/3 D3 D3-29/5 Da0 Da0-179/15 Da0 Da1

Toric divisors in our base:
[-D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + 2*Da1, D2, D3, -1/3*D3 + 1/3*Da1, -D2 - 1/3*D3 + Da0 + 7/3*Da1, -2*D2 + 2*Da0 + 5*Da1, -5/3*D3 + Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-18/5*D5*D6 + 14/5*D6^2 + 68/25*D6*D7 - 6/25*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + Da0 + 5/3*Da1
-2*D2 + 2*Da0 + 5*Da1
-D2 - 1/3*D3 + Da0 + 7/3*Da1
-1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2066, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0, 2]

The triangulation is [[3, 4, 5, 7], [0, 1, 4, 6], [4, 5, 6, 7], [0, 4, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 5, 6, 7], [1, 2, 5, 6], [0, 1, 2, 6], [1, 2, 4, 5], [0, 2, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z3, z2*z3, z3*z6, z1*z7, z2*z7, z0*z1*z5, z2*z4*z6, z0*z4*z5*z7, z0*z4*z5*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +9 D3 D3 D3  +235 Da0 Da0 Da0  -105 Da1 Da0 Da0  +45 Da1 Da1 Da0  -18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z5 + 2*z6 + z7], 2], [[-z4 - 2*z5 + z6], 3], [[-5*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -15, 0, -15, 0]
intersections of D2^2 with Kaehler cone generators:[-6, -4, -8, -2, -12, -24]

The generators of the Kaehler cone are: 
-3 D2 +0 D3 +3 Da0 +7 Da1 
-2 D2 +0 D3 +5 Da0 +10 Da1 
-4 D2 -5/3 D3 +5 Da0 +35/3 Da1 
-1 D2 +0 D3 +2 Da0 +4 Da1 
-6 D2 -5/3 D3 +7 Da0 +47/3 Da1 
-12 D2 +0 D3 +15 Da0 +35 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   15, 0, 13, 0
D5 = -1 D2 -1/3 D3 +1 Da0 +7/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 1, 0, 0, 1, 0)
(5, 1, -5, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 -2/3 D3 D3 -29/5 Da0 Da0 -179/15 Da0 Da1 

Toric divisors in our base:
[-D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + 2*Da1, D2, D3, -1/3*D3 + 1/3*Da1, -D2 - 1/3*D3 + Da0 + 7/3*Da1, -2*D2 + 2*Da0 + 5*Da1, -5/3*D3 + Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 18*D5*D6 - 2*D6^2 + 56/25*D6*D7 + 18/25*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + Da0 + 5/3*Da1
-2*D2 + 2*Da0 + 5*Da1
-D2 - 1/3*D3 + Da0 + 7/3*Da1
-1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2066, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 1, -1, 1)
5:  (-1, 2, 4, -1)
6:  (1, -1, -1, 0)
7:  (0, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D4 +4 D5 -1 D6 -1 D7 = 0 
 +1 D1 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [3, 0, 2]

The triangulation is [[3, 4, 5, 7], [0, 2, 5, 6], [0, 2, 3, 5], [0, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [0, 1, 6, 7], [2, 3, 4, 5], [0, 5, 6, 7], [4, 5, 6, 7], [0, 3, 4, 7], [0, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z1*z3, z3*z6, z2*z7, z0*z4*z5, z1*z5*z7, z0*z1*z5, z0*z4*z6, z2*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 6, 7]
Out of the 2 elements from [2, 3] , 2 are independent

The intersection form in our basis is  +2 D2 D2 D2  +9 D3 D3 D3  +235 Da0 Da0 Da0  -105 Da1 Da0 Da0  +45 Da1 Da1 Da0  -18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5*z5 + 2*z6 + z7], 2], [[-z4 - 2*z5 + z6], 3], [[-5*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D3 and D2 are small:
intersections of D3^2 with Kaehler cone generators:[0, -15, 0, -3]
intersections of D2^2 with Kaehler cone generators:[-4, -8, -6, -2]

The generators of the Kaehler cone are: 
-2 D2 +0 D3 +2 Da0 +5 Da1 
-4 D2 -5/3 D3 +5 Da0 +35/3 Da1 
-3 D2 +0 D3 +3 Da0 +7 Da1 
-1 D2 -1/3 D3 +1 Da0 +7/3 Da1 

Irred. toric divisors meeting both D3 and D2 are [0, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   15, 0, 13, 0
D5 = -1 D2 -1/3 D3 +1 Da0 +7/3 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 1, 0, 0, 0, 0, 1)
(-2, 0, 2, 1, 0, 0, 1, 0)
(5, 1, -5, -2, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D2 D2 -2/3 D3 D3 -29/5 Da0 Da0 -179/15 Da0 Da1 

Toric divisors in our base:
[-D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + 2*Da1, D2, D3, -1/3*D3 + 1/3*Da1, -D2 - 1/3*D3 + Da0 + 7/3*Da1, -2*D2 + 2*Da0 + 5*Da1, -5/3*D3 + Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-4*D4*D5 - 32*D5^2 + 22*D5*D6 - 2*D6^2 + D4*D7 + 2*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + Da0 + 5/3*Da1
-2*D2 + 2*Da0 + 5*Da1
-D2 - 1/3*D3 + Da0 + 7/3*Da1
-1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 6, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 3, 6], [0, 3, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z0*z5, z5*z7, z0*z2, z0*z4, z4*z7, z1*z2*z3*z6, z1*z3*z6*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, 0, 0, -9, 0]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
+0 D0 -6 D4 -1 Da0 +4 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +2 Da1 
+0 D0 -9 D4 +0 Da0 +7 Da1 
+0 D0 +0 D4 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-104/105*D5*D6 + 62/35*D6^2 - 229/105*D6*D7 - 167/105*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 5, 7], [0, 3, 6, 7], [2, 4, 5, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z2, z0*z4, z3*z4, z4*z7, z0*z5*z6, z1*z2*z3, z1*z3*z7, z5*z6*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -3, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -8, -4, -4, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1 D0 -3 D4 -1 Da0 +2 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +2 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +1 Da1 
+0 D0 +0 D4 -1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-73/21*D4*D6 - 41/7*D5*D6 + 27/7*D6^2 + 75/7*D5*D7 - 25/7*D6*D7 - 16/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [2, 3, 4, 7], [0, 1, 4, 7], [1, 3, 4, 5], [2, 4, 5, 6], [1, 2, 4, 7], [2, 3, 4, 5], [1, 3, 5, 6], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 6, 7], [1, 2, 6, 7], [0, 3, 4, 7], [0, 1, 3, 4]]

The SR-ideal is generated by [z0*z2, z0*z5, z5*z7, z1*z2*z3, z1*z2*z5, z0*z4*z6, z3*z4*z6, z4*z6*z7, z1*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -3, -6, -5]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 -1/2 Da0 +1 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1/2 D0 -6 D4 -3/2 Da0 +3 Da1 
-1/2 D0 -5 D4 -1/2 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 - 3*D4*D6 - 3*D5*D6 + 3*D6^2 + 6*D4*D7 - 3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 7], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 3, 6], [2, 3, 6, 7], [0, 3, 6, 7], [1, 4, 5, 6], [1, 2, 5, 7], [2, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z0*z5, z0*z2, z4*z7, z0*z4, z1*z2*z3, z5*z6*z7, z1*z3*z6*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
+0 D0 -6 D4 -1 Da0 +4 Da1 
+0 D0 +0 D4 -1 Da0 +0 Da1 
-1/2 D0 +0 D4 -1/2 Da0 +2 Da1 
+0 D0 +0 D4 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-104/105*D5*D6 + 62/35*D6^2 + 614/105*D5*D7 - 229/105*D6*D7 - 167/105*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 4, 7], [1, 3, 4, 5], [2, 4, 5, 6], [1, 2, 4, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 3, 4, 7], [0, 1, 3, 4]]

The SR-ideal is generated by [z0*z5, z0*z2, z2*z3*z4, z3*z4*z6, z1*z3*z7, z4*z6*z7, z1*z5*z7, z5*z6*z7, z1*z2*z3, z1*z2*z5, z0*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -3, -4, -6]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 -1/2 Da0 +1 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1/2 D0 -4 D4 -3/2 Da0 +2 Da1 
-1/2 D0 -6 D4 -3/2 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 - 3*D4*D6 - 3*D5*D6 + 3*D6^2 + 6*D4*D7 + 9*D5*D7 - 3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [3, 4, 5, 7], [0, 1, 3, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 3, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [1, 2, 4, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z1*z2*z3, z1*z5*z7, z1*z2*z5, z2*z3*z4, z3*z4*z6, z4*z6*z7, z5*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, -6, -4, -8, -4]
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
+0 D0 -6 D4 -1 Da0 +4 Da1 
-1/2 D0 -6 D4 -3/2 Da0 +3 Da1 
-1/2 D0 -4 D4 -3/2 Da0 +2 Da1 
+0 D0 -8 D4 -3 Da0 +4 Da1 
+0 D0 -4 D4 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 + 6/5*D5*D6 + 6/5*D6^2 + 3*D4*D7 + 24/5*D5*D7 - 9/5*D6*D7 - 7/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [2, 3, 4, 7], [0, 3, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [1, 2, 4, 7], [2, 3, 4, 5], [1, 3, 5, 6], [0, 1, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z5*z7, z1*z2*z3, z1*z2*z5, z3*z4*z6, z4*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -5, -6, -6, -10, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1/2 D0 -5 D4 -1/2 Da0 +3 Da1 
-1/2 D0 -6 D4 -3/2 Da0 +3 Da1 
+0 D0 -6 D4 -1 Da0 +4 Da1 
+0 D0 -10 D4 -1 Da0 +6 Da1 
+0 D0 -4 D4 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 + 6/5*D5*D6 + 6/5*D6^2 + 3*D4*D7 - 9/5*D6*D7 - 7/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 5, 7], [2, 4, 5, 7], [0, 3, 6, 7], [2, 4, 5, 6], [1, 2, 4, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z2, z0*z4, z3*z4, z0*z5*z6, z1*z2*z3, z1*z3*z7, z1*z2*z5, z4*z6*z7, z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -3, -4, -3]
intersections of D0^2 with Kaehler cone generators:[0, -4, -4, -8, -8]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 -1 Da0 +0 Da1 
-1/2 D0 -4 D4 -3/2 Da0 +2 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1 D0 -4 D4 -2 Da0 +2 Da1 
-1 D0 -3 D4 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-73/21*D4*D6 - 41/7*D5*D6 + 27/7*D6^2 + 146/21*D4*D7 + 75/7*D5*D7 - 25/7*D6*D7 - 16/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 3, 6, 7], [2, 4, 5, 6], [1, 2, 4, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [2, 3, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z3*z4, z1*z2*z3, z1*z2*z5, z4*z6*z7, z5*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -4, 0, -6, -8]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1/2 D0 -4 D4 -3/2 Da0 +2 Da1 
+0 D0 +0 D4 -1 Da0 +0 Da1 
+0 D0 -6 D4 -1 Da0 +4 Da1 
+0 D0 -8 D4 -3 Da0 +4 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 10 D4 D4-3/2 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-104/105*D5*D6 + 62/35*D6^2 + 73/21*D4*D7 + 614/105*D5*D7 - 229/105*D6*D7 - 167/105*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 10

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 1, 6, 7], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [1, 2, 3, 7], [0, 3, 6, 7], [1, 2, 6, 7], [0, 1, 3, 6], [1, 2, 3, 4], [1, 4, 5, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z2, z0*z4, z4*z7, z1*z2*z5, z3*z4*z6, z1*z2*z3*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -6, -3, -5, -10, -9]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
+0 D0 -6 D4 -1 Da0 +4 Da1 
+0 D0 -3 D4 +0 Da0 +2 Da1 
-1/2 D0 -5 D4 -1/2 Da0 +3 Da1 
+0 D0 -10 D4 -1 Da0 +6 Da1 
+0 D0 -9 D4 +0 Da0 +7 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 + 6/5*D5*D6 + 6/5*D6^2 - 9/5*D6*D7 - 7/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2068, triangulation 11

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 2, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 2)
5:  (-1, 2, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D3 +1 D4 +2 D5 -1 D6 = 0 
 +2 D2 +1 D4 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 4, 1, 0]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 4, 7], [2, 4, 5, 6], [0, 4, 5, 7], [1, 2, 4, 7], [1, 3, 5, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [0, 1, 4, 5]]

The SR-ideal is generated by [z0*z2, z3*z4, z0*z5*z6, z1*z2*z3, z1*z3*z7, z1*z2*z5, z1*z5*z7, z0*z4*z6, z4*z6*z7, z5*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +1 D4 D4 D4  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5/2*z4 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z4], 4], [[-1/2*z4 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -3, -4, -3, -4]
intersections of D0^2 with Kaehler cone generators:[-4, -8, -4, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 -1/2 Da0 +1 Da1 
-1 D0 -3 D4 -1 Da0 +2 Da1 
-1/2 D0 -4 D4 -3/2 Da0 +2 Da1 
-1/2 D0 -3 D4 -1/2 Da0 +2 Da1 
-1 D0 -4 D4 -2 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D4 -1/2 Da0 +0 Da1 :   14, 0, 12, 0
D6 = -1/2 D0 -3 D4 -1/2 Da0 +2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 2, 1, 2, 0, 0, 2, 0)
(7, -4, -1, -4, 0, 2, 0, 0)
(5, -4, -1, -2, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 10 D4 D4 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D4 - 1/2*Da0, -D4 - Da0, -1/2*D0 - 1/2*Da0, D4, -2*D4 + Da1, -1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-2*D5^2 - 3*D4*D6 - 3*D5*D6 + 3*D6^2 + 6*D4*D7 + 9*D5*D7 - 3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 1/2*Da0 + 2*Da1
-1/2*D0 - 3*D4 - 1/2*Da0 + 2*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2073, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (-1, 3, -1, -1)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [1, 2, 3, 4], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z3*z6, z1*z2*z4*z7, z1*z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +450 Da0 Da0 Da0  -126 Da1 Da0 Da0  +18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/3*z4 + 1/3*z5 + 1/3*z6 - 1/3*z7], 0], [[-4/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 3], [[-20/3*z4 + 4/3*z5 + 1/3*z6 + 5/3*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, 0, -15, -6, -30]
intersections of D0^2 with Kaehler cone generators:[0, -12, 0, 0, 0, -12]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-4/3 D0 +0 D3 +1/3 Da0 +7/3 Da1 
+0 D0 +0 D3 +1 Da0 +3 Da1 
+0 D0 -5/3 D3 +1/3 Da0 +2 Da1 
+0 D0 -2/3 D3 +1/3 Da0 +1 Da1 
-4/3 D0 -10/3 D3 +1 Da0 +13/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 3)
(1, 0, 0, 2, 0, 0, 3, 0)
(1, 0, 0, -1, 0, 3, 0, 0)
(-5, 3, 3, -4, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D3 D3-4/3 Da0 Da0-4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -5/3*D3 + 1/3*Da0 + Da1, Da1, -4/3*D0 + 1/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-6/25*D5^2 + 208/75*D6^2 + 391/100*D6*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 4/3*D3 + 1/3*Da0 + 5/3*Da1
Da1
-5/3*D3 + 1/3*Da0 + Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2073, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, 0, 0)
4:  (-1, 3, -1, -1)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [5, 3, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [2, 3, 4, 5], [0, 1, 4, 7], [0, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 5], [1, 4, 6, 7], [0, 1, 3, 4], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z7, z5*z7, z3*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +450 Da0 Da0 Da0  -126 Da1 Da0 Da0  +18 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-5/3*z4 + 1/3*z5 + 1/3*z6 - 1/3*z7], 0], [[-4/3*z4 - 1/3*z5 + 2/3*z6 + 1/3*z7], 3], [[-20/3*z4 + 4/3*z5 + 1/3*z6 + 5/3*z7], a0], [[z6], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -15, 0, -30]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -12, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -5/3 D3 +1/3 Da0 +2 Da1 
-4/3 D0 +0 D3 +1/3 Da0 +7/3 Da1 
-4/3 D0 -10/3 D3 +1 Da0 +13/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 3)
(1, 0, 0, 2, 0, 0, 3, 0)
(1, 0, 0, -1, 0, 3, 0, 0)
(-5, 3, 3, -4, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3 -4/3 Da0 Da0 -4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -5/3*D3 + 1/3*Da0 + Da1, Da1, -4/3*D0 + 1/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-34/9*D4^2 - 4/45*D5^2 + 422/135*D6^2 + 119/30*D6*D7 - 5/36*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 4/3*D3 + 1/3*Da0 + 5/3*Da1
Da1
-5/3*D3 + 1/3*Da0 + Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2075, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 1, 0, 0)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +144 Da0 Da0 Da0  -72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3/2*z5 + z6 + 3/2*z7], 0], [[z4], 4], [[4*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -4/3 D4 +1/3 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 2)
(1, 0, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2/3 Da0 Da0 + 8/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -2/3*D0 + 1/3*Da0 + 2/3*Da1, Da1, -4/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 10/3*D6^2 + 19/4*D6*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 + 1/3*Da0 + 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2075, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 1, 0, 0)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 3, 4], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 4]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +144 Da0 Da0 Da0  -72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3/2*z5 + z6 + 3/2*z7], 0], [[z4], 4], [[4*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, -12]
intersections of D0^2 with Kaehler cone generators:[-6, -3, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -4/3 D4 +1/3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 2)
(1, 0, 0, 0, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2/3 Da0 Da0  + 8/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -2/3*D0 + 1/3*Da0 + 2/3*Da1, Da1, -4/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 3/2*D5^2 + 10/3*D6^2 + 25/4*D6*D7 + 15/8*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 + 1/3*Da0 + 1/3*Da1
Da1
-2/3*D0 + 1/3*Da0 + 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2077, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 2, 2, 2)
5:  (0, -1, -1, -1)
6:  (1, 0, 0, 0)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [1, 2, 5, 6], [1, 2, 3, 4], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 5], [0, 1, 2, 3]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0  +144 Da1 Da0 Da0  +72 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[8*z4 - 3*z5 - 2*z6 + 3*z7], 0], [[z4], 4], [[8*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -6, 0, -24, -24]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -2/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -8/3 D4 +1/3 Da0 +2 Da1 
-2/3 D0 -8/3 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(8, -3, -3, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 2/3 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -8/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-6*D5^2 + 8/3*D6^2 + 1/16*D6*D7 - 3/32*D7^2

A basis for the lattice of integral divisors in given by:
-8/3*D4 + 1/3*Da0
Da1
-1/3*D0 + 1/3*Da0 - 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2077, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 2, 2, 2)
5:  (0, -1, -1, -1)
6:  (1, 0, 0, 0)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 3, 4], [2, 3, 5, 6], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 2, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [0, 1, 3, 5], [1, 2, 6, 7], [0, 2, 3, 4]]

The SR-ideal is generated by [z4*z5, z5*z7, z0*z6, z4*z6, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +288 Da0 Da0 Da0  +144 Da1 Da0 Da0  +72 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[8*z4 - 3*z5 - 2*z6 + 3*z7], 0], [[z4], 4], [[8*z4 + 3*z7], a0], [[z6], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, 0, -24, -24]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-2/3 D0 -8/3 D4 +1 Da0 +2/3 Da1 
+0 D0 -8/3 D4 +1/3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(-2, 1, 1, 1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(8, -3, -3, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 2/3 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, -1/3*D0 + 1/3*Da0 - 2/3*Da1, Da1, -8/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-46*D4^2 - 6*D5^2 + 8/3*D6^2 - 17/4*D6*D7 + 51/8*D7^2

A basis for the lattice of integral divisors in given by:
-8/3*D4 + 1/3*Da0
Da1
-1/3*D0 + 1/3*Da0 - 2/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 2, 3, 7], [1, 2, 3, 5], [1, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 6], [0, 3, 6, 7], [1, 4, 5, 6], [1, 3, 4, 5], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z4*z7, z5*z7, z2*z4, z1*z3*z6*z7, z1*z2*z3*z6, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [1, 3, 5, 6, 7]
Out of the 3 elements from [0, 4, 2] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0, -9, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -9, -15, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
+0 D0 -1 D4 -1 Da0 +2 Da1 
+0 D0 -5/3 D4 +0 Da0 +11/3 Da1 
+0 D0 +0 D4 -1 Da0 +2 Da1 
-1 D0 +0 D4 -1 Da0 +2 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2 Da0 Da0-4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-148/11*D5*D6 + 82/11*D6^2 - 114/11*D6*D7 - 34/11*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[0, 1, 3, 5], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 1, 5, 7], [0, 3, 6, 7], [1, 3, 4, 5], [1, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z2, z0*z4, z2*z4, z4*z7, z0*z5*z6, z1*z2*z3, z1*z3*z7, z5*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [1, 3, 5, 6, 7]
Out of the 3 elements from [0, 4, 2] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-9, -3, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D4 -1 Da0 +2 Da1 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
+0 D0 +0 D4 -1 Da0 +0 Da1 
-1/3 D0 +0 D4 -1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0 -4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-148/11*D5*D6 + 82/11*D6^2 + 285/11*D5*D7 - 114/11*D6*D7 - 34/11*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 2, 6, 7], [0, 1, 3, 6], [1, 2, 5, 6], [2, 3, 6, 7], [0, 3, 6, 7], [1, 4, 5, 6], [1, 3, 4, 5], [1, 2, 5, 7], [3, 4, 5, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z4*z7, z2*z4, z1*z2*z3, z5*z6*z7, z1*z3*z6*z7, z1*z3*z5*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [1, 3, 5, 6, 7]
Out of the 3 elements from [0, 4, 2] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -9, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -3, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 -1 Da0 +0 Da1 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
-1 D0 +0 D4 -1 Da0 +2 Da1 
+0 D0 +0 D4 -1 Da0 +2 Da1 
+0 D0 -1 D4 -1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2 Da0 Da0-4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-148/11*D5*D6 + 82/11*D6^2 + 285/11*D5*D7 - 114/11*D6*D7 - 34/11*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 6, 7], [2, 3, 5, 6], [0, 1, 3, 6], [1, 3, 4, 6], [0, 3, 6, 7], [1, 2, 6, 7], [1, 2, 5, 6], [2, 3, 6, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 7], [3, 4, 5, 6], [2, 3, 4, 5], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z4*z7, z5*z7, z1*z3*z5, z2*z4*z6, z1*z3*z6*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -9, -15, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
+0 D0 -1 D4 -1 Da0 +2 Da1 
+0 D0 -5/3 D4 +0 Da0 +11/3 Da1 
+0 D0 -1/3 D4 +0 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0 -4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-23*D5^2 + 20*D5*D6 - 3*D6^2 - 2*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [0, 1, 3, 6], [1, 4, 5, 6], [0, 3, 6, 7], [1, 2, 4, 7], [2, 3, 4, 5], [2, 3, 4, 7], [0, 1, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z2, z0*z4, z0*z5, z5*z7, z1*z2*z3, z1*z3*z5, z2*z4*z6, z4*z6*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -9, -3, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
+0 D0 -1 D4 -1 Da0 +2 Da1 
+0 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 -4/3 D4 -1 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0 -4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-23*D5^2 + 20*D5*D6 - 3*D6^2 - 2*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [0, 1, 3, 7], [0, 1, 3, 6], [1, 4, 5, 6], [2, 4, 5, 7], [0, 3, 6, 7], [1, 2, 4, 7], [1, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z2, z2*z3*z4, z1*z3*z5, z4*z6*z7, z1*z5*z7, z5*z6*z7, z1*z2*z3, z2*z4*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -9, -6, -12]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
+0 D0 -1 D4 -1 Da0 +2 Da1 
+0 D0 -2/3 D4 -1 Da0 +2/3 Da1 
+0 D0 -4/3 D4 -1 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0 -4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-23*D5^2 + 20*D5*D6 - 3*D6^2 + 5*D5*D7 - 2*D6*D7 - D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2082, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 3, 1, 2)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D5 -1 D6 -1 D7 = 0 
 +2 D2 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 4, 1]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [0, 1, 3, 7], [0, 1, 3, 6], [1, 4, 5, 6], [0, 3, 6, 7], [1, 3, 4, 6], [2, 3, 5, 7], [0, 1, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z2*z4, z0*z5, z0*z2, z1*z3*z5, z4*z6*z7, z5*z6*z7, z1*z2*z3, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [1, 3, 5, 6, 7]
Out of the 3 elements from [0, 4, 2] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +9 Da1 Da0 Da0  -45 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 11/2*z5 - 5/2*z6 - 1/2*z7], 0], [[z4], 4], [[1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, -3, -9, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 -1 Da0 +0 Da1 
-1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 
+0 D0 -1 D4 -1 Da0 +2 Da1 
+0 D0 -2/3 D4 -1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -2/3 D4 -1/3 Da0 +0 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1/3 D4 -2/3 Da0 +0 Da1 :   27, 0, 23, 1
D6 = -1/3 D0 -1/3 D4 -1/3 Da0 +2/3 Da1 :   212, 0, 162, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-5, 2, 1, 4, 0, 0, 2, 0)
(11, -4, -1, -8, 0, 2, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2 Da0 Da0-4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 2/3*D4 - 1/3*Da0, -Da0, -2/3*D0 - 1/3*D4 - 2/3*Da0, D4, -1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1, -1/3*D0 + 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-148/11*D5*D6 + 82/11*D6^2 + 285/11*D5*D7 - 114/11*D6*D7 - 34/11*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/3*D4 + 2/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D4 - 1/3*Da0 + 2/3*Da1
-1/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [1, 2, 3, 4], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 2, 5, 6], [2, 4, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z4, z0*z7, z2*z3*z7, z1*z4*z5, z4*z5*z6, z1*z2*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-6, -4, -8, -24]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +4 Da0 +3 Da1 
+0 D0 -2 D3 +3 Da0 +2 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
+0 D0 -12 D3 +20 Da0 +15 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 13*D5*D6 - 2*D6^2 + 18*D5*D7 - 3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 5], [2, 4, 5, 7], [1, 3, 5, 7], [0, 1, 2, 5], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z4, z4*z6, z0*z7, z2*z3*z7, z1*z4*z5, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, -6, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-6, -4, -2, -6, -8, -4, -24]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +4 Da0 +3 Da1 
-2/3 D0 -2 D3 +11/3 Da0 +3 Da1 
+0 D0 -1 D3 +2 Da0 +2 Da1 
-2/3 D0 -3 D3 +14/3 Da0 +4 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
+0 D0 -2 D3 +5 Da0 +5 Da1 
+0 D0 -12 D3 +20 Da0 +15 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 9/2*D6^2 + 18*D5*D7 + 7/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 4, 6, 7], [1, 5, 6, 7], [1, 2, 4, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 5], [2, 4, 5, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [2, 4, 6, 7], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z6, z0*z4, z0*z7, z4*z5*z6, z1*z2*z7, z1*z4*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -8, 0, 0, -24]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +3 Da0 +2 Da1 
+0 D0 +0 D3 +3 Da0 +2 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
+0 D0 +0 D3 +4 Da0 +3 Da1 
-2/3 D0 +0 D3 +20/3 Da0 +5 Da1 
+0 D0 -12 D3 +20 Da0 +15 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-19/5*D5*D6 + 2/5*D6^2 - 18/5*D5*D7 + 21/5*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 5, 6], [0, 1, 2, 5], [1, 3, 4, 5], [0, 1, 2, 6], [1, 2, 4, 5], [2, 5, 6, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z6, z0*z4, z4*z6, z0*z7, z1*z4*z5*z7, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, -6, -6, -6, 0]
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, 0, -8, 0, -4, -24]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +1 Da1 
+0 D0 -2 D3 +5 Da0 +5 Da1 
-2/3 D0 +0 D3 +11/3 Da0 +3 Da1 
+0 D0 +0 D3 +4 Da0 +3 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
-2/3 D0 +0 D3 +20/3 Da0 +5 Da1 
-2/3 D0 -2 D3 +11/3 Da0 +3 Da1 
+0 D0 -12 D3 +20 Da0 +15 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D3 D3 + 10 Da0 Da0 + 28/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-3/2*D6^2 - 18/5*D5*D7 + 23/10*D6*D7 + 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 3, 4, 5], [2, 4, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 3, 4], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z6, z4*z6, z0*z7, z1*z4*z5, z1*z2*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -9, -6, -6]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +4/3 Da0 +1 Da1 
-1 D0 -2 D3 +4 Da0 +3 Da1 
-2/3 D0 -2 D3 +11/3 Da0 +3 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D5 - 16*D5^2 + 5/2*D6^2 + 4*D5*D7 + 7/2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 3, 4, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 2, 5, 6], [2, 4, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 3, 4], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z2*z3, z3*z6, z0*z7, z1*z4*z5, z4*z5*z6, z1*z2*z5, z1*z2*z7, z0*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -9, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +4/3 Da0 +1 Da1 
-1 D0 -2 D3 +4 Da0 +3 Da1 
+0 D0 -2 D3 +3 Da0 +2 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
4*D4*D5 - 16*D5^2 + 9*D5*D6 - 2*D6^2 + 4*D5*D7 - D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 2, 3, 5], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6], [2, 4, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 3, 4], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z6, z0*z4, z0*z7, z2*z3*z7, z1*z4*z5, z4*z5*z6, z1*z2*z5, z1*z2*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-2, -6, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 +4/3 Da0 +1 Da1 
+0 D0 -3 D3 +4 Da0 +3 Da1 
+0 D0 -2 D3 +3 Da0 +2 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D5 - 12*D5^2 + 3*D5*D6 + 14*D5*D7 + D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 6], [1, 4, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 2, 5, 6], [2, 4, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 1, 2, 4], [0, 1, 4, 5], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z6, z0*z7, z4*z5*z6, z1*z2*z5, z1*z2*z7, z0*z4*z6, z1*z4*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-9, -3, 0, -6, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, -8, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 -2 D3 +4 Da0 +3 Da1 
-1/3 D0 +0 D3 +4/3 Da0 +1 Da1 
+0 D0 -2 D3 +3 Da0 +2 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
+0 D0 +0 D3 +3 Da0 +2 Da1 
-2/3 D0 +0 D3 +20/3 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 13*D5*D6 - 2*D6^2 + 18*D5*D7 - 3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 5, 6], [0, 2, 3, 5], [2, 4, 5, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 3, 4], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z6, z0*z4, z4*z6, z0*z7, z2*z3*z7, z1*z4*z5, z1*z2*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -6, -6, -6]
intersections of D3^2 with Kaehler cone generators:[-6, -2, -8, -4, -6]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +4 Da0 +3 Da1 
-1/3 D0 -1 D3 +4/3 Da0 +1 Da1 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
-2/3 D0 -2 D3 +11/3 Da0 +3 Da1 
-2/3 D0 -3 D3 +14/3 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4*D4*D5 - 12*D5^2 + 3/2*D6^2 + 14*D5*D7 + 5/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2097, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, -1, -1)
6:  (0, -1, 0, 0)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 +1 D2 +1 D4 -1 D5 = 0 
 +1 D1 +1 D3 +1 D4 -1 D5 = 0 

The irreducible and rigid divisors are [6, 0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [2, 4, 5, 7], [0, 1, 4, 5], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z6, z4*z6, z0*z7, z1*z2*z5, z1*z4*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D3 D3 D3  -18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -33 Da1 Da1 Da0  +37 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 3*z5 + z7], 0], [[-z4 - 2*z5 + z6 + z7], 3], [[-2*z4 + z7], a0], [[2*z4 - 2*z5 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, -6, -6, -3, -9]
intersections of D3^2 with Kaehler cone generators:[-8, -4, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-2/3 D0 -4 D3 +20/3 Da0 +5 Da1 
-2/3 D0 -2 D3 +11/3 Da0 +3 Da1 
-2/3 D0 +0 D3 +20/3 Da0 +5 Da1 
-2/3 D0 +0 D3 +11/3 Da0 +3 Da1 
-1/3 D0 +0 D3 +4/3 Da0 +1 Da1 
-1 D0 -2 D3 +4 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 5]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 +0 Da1 :   15, 0, 13, 0
D5 = -1/3 D0 -1 D3 +4/3 Da0 +1 Da1 :   56, 0, 46, 4

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, 0, 1, 0, 0, 0, 1)
(0, -1, 0, 1, 0, 0, 1, 0)
(-3, 3, 1, -2, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D3 D3  + 10 Da0 Da0  + 28/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0, -1/3*D0 + 1/3*Da0, D3, -D3 + Da0 + Da1, -1/3*D0 - D3 + 4/3*Da0 + Da1, -2/3*D0 + 2/3*Da0 + Da1, -2*D3 + 3*Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-24*D5^2 + 9/2*D6^2 + 18*D5*D7 + 7/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 + 3*Da0 + 2*Da1
-2/3*D0 + 2/3*Da0 + Da1
-1/3*D0 - D3 + 4/3*Da0 + Da1
-D3 + Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2098, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 1, 1)
5:  (0, -1, -1, -1)
6:  (0, 1, 1, 1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 6, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 6, 7], [0, 1, 2, 3], [1, 2, 6, 7], [1, 3, 5, 7], [1, 2, 3, 4], [1, 3, 6, 7], [0, 1, 2, 5], [0, 2, 3, 5], [2, 3, 4, 6], [1, 2, 5, 7], [1, 3, 4, 6], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z4*z5, z5*z6, z4*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +72 Da1 Da0 Da0  +144 Da1 Da1 Da0  +288 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 3*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z7], a0], [[5*z4 + 3*z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-6, 0, 0, 0, -15, -15]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -5/3 D4 +1 Da0 +1/3 Da1 
-1/3 D0 -5/3 D4 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 0 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -5/3*D4 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 6/25*D6^2 + 4/25*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-5/3*D4 + 1/3*Da1
-1/3*D0 - 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2098, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 1, 1)
5:  (0, -1, -1, -1)
6:  (0, 1, 1, 1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 6, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 6, 7], [1, 3, 4, 6], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 2, 5], [2, 3, 4, 6], [1, 2, 5, 7], [0, 2, 3, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z4*z5, z5*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +72 Da1 Da0 Da0  +144 Da1 Da1 Da0  +288 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 3*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z7], a0], [[5*z4 + 3*z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -15, 0, -15]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -5/3 D4 +1 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D0 -5/3 D4 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -5/3*D4 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-19*D4^2 - 6*D5^2 + 33/5*D6^2 - 22/5*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-5/3*D4 + 1/3*Da1
-1/3*D0 - 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2099, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, -1)
6:  (0, 1, 1, 1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 6, 7], [0, 1, 2, 3], [1, 2, 6, 7], [1, 3, 5, 7], [1, 2, 3, 4], [1, 3, 6, 7], [0, 1, 2, 5], [0, 2, 3, 5], [2, 3, 4, 6], [1, 2, 5, 7], [1, 3, 4, 6], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z0*z7, z4*z5, z5*z6, z4*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +72 Da1 Da0 Da0  +144 Da1 Da1 Da0  +288 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + 3*z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-6, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 0 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D4 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-6*D5^2 - 3/2*D6^2 + D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2/3*D4 + 1/3*Da1
-1/3*D0 - 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2099, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, -1, -1, -1)
6:  (0, 1, 1, 1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D3 -1 D5 +1 D6 = 0 
 -1 D0 -1 D2 -1 D3 -1 D5 +1 D6 = 0 

The irreducible and rigid divisors are [5, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [2, 3, 6, 7], [1, 3, 4, 6], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 3, 6, 7], [0, 1, 2, 5], [2, 3, 4, 6], [1, 2, 5, 7], [0, 2, 3, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z6, z0*z7, z4*z5, z5*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6]
Out of the 3 elements from [0, 4, 7] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +72 Da1 Da0 Da0  +144 Da1 Da1 Da0  +288 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 - 3*z5 + 3*z6 - 2*z7], 0], [[z4], 4], [[z7], a0], [[2*z4 + 3*z6], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-6, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(3, -1, -1, -1, 0, 0, 1, 0)
(-3, 1, 1, 1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -1/3*D0 - 2/3*Da0 + 1/3*Da1, -2/3*D4 + 1/3*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - 6*D5^2 + 15/2*D6^2 - 5*D6*D7 + 8/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-2/3*D4 + 1/3*Da1
-1/3*D0 - 2/3*Da0 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 1

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [3, 5, 6, 7], [0, 2, 3, 4], [0, 5, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [0, 2, 4, 5], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 3, 4], [3, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z6, z0*z3*z5, z0*z3*z6, z0*z2*z6, z2*z6*z7, z3*z4*z5, z4*z5*z7, z2*z4*z7, z0*z3*z4*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -12, -12, -8]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
+0 D1 -3/2 D2 +5/2 Da0 -3 Da1 
+0 D1 -3/2 D2 +3/2 Da0 -1 Da1 
+0 D1 -1 D2 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 58*D5*D6 - 44*D6^2 + 24*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 2

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [2, 3, 5, 6], [3, 5, 6, 7], [0, 2, 3, 4], [0, 5, 6, 7], [2, 3, 4, 6], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 2, 4, 6], [0, 1, 3, 4], [3, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z6, z4*z5, z0*z3*z5, z0*z3*z6, z2*z6*z7, z2*z4*z7, z0*z3*z4*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -8, -4, -8, -12, -24]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-1/3 D1 -1 D2 +4/3 Da0 -3 Da1 
+0 D1 -1/2 D2 +1/2 Da0 -1 Da1 
+0 D1 -1 D2 +1 Da0 -1 Da1 
+0 D1 -3/2 D2 +5/2 Da0 -3 Da1 
+0 D1 -3 D2 +4 Da0 -9 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-18*D5*D6 - 44*D6^2 + 4*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 3

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [2, 3, 5, 6], [0, 1, 3, 6], [3, 5, 6, 7], [0, 5, 6, 7], [0, 1, 4, 6], [1, 3, 4, 6], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [0, 1, 4, 7], [3, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z5, z2*z4, z4*z5, z0*z3*z4, z0*z3*z5, z1*z6*z7, z2*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D2 +1/3 Da0 -1 Da1 
-1/3 D1 +0 D2 +7/3 Da0 -7 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-1/3 D1 -1 D2 +4/3 Da0 -3 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-29/2*D5*D6 - 37*D6^2 - 1/2*D3*D7 + 7/2*D5*D7 + 31*D6*D7 - 5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 4

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 7], [0, 2, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [3, 4, 5, 6], [1, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 5, 6, 7], [0, 2, 3, 5], [0, 1, 3, 4], [3, 5, 6, 7], [0, 3, 4, 5], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z6, z2*z4, z2*z6, z0*z3*z6, z4*z5*z7, z0*z3*z4*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 7]
Out of the 3 elements from [1, 2, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, 0, 0, 0, 0, -6]
intersections of D2^2 with Kaehler cone generators:[-4, 0, -4, 0, -12, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-2/3 D1 +0 D2 +5/3 Da0 -2 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 +0 Da1 
+0 D1 +0 D2 +1 Da0 +0 Da1 
+0 D1 -3/2 D2 +5/2 Da0 -3 Da1 
+0 D1 +0 D2 +5 Da0 -6 Da1 
+0 D1 -3/2 D2 +5/2 Da0 +0 Da1 
-2/3 D1 +0 D2 +5/3 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-2*D6^2 - 4*D3*D7 + 2*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 5

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [3, 4, 5, 6], [0, 2, 3, 4], [0, 5, 6, 7], [0, 2, 4, 5], [2, 3, 4, 5], [0, 4, 6, 7], [2, 3, 5, 7], [0, 2, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z6, z2*z6, z0*z3*z5, z0*z3*z6, z4*z5*z7, z2*z4*z7, z0*z3*z4*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 7]
Out of the 3 elements from [1, 2, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D2^2 with Kaehler cone generators:[-4, -4, -12, -12, -12, -4]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 +0 Da1 
+0 D1 -3/2 D2 +3/2 Da0 -1 Da1 
+0 D1 -3/2 D2 +5/2 Da0 -3 Da1 
+0 D1 -3/2 D2 +5/2 Da0 +0 Da1 
+0 D1 -1/2 D2 +1/2 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 6

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [3, 5, 6, 7], [0, 5, 6, 7], [0, 1, 4, 6], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [0, 1, 4, 7], [3, 4, 6, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z1*z2, z4*z5, z2*z4, z2*z6, z0*z3*z4, z0*z3*z6, z1*z5*z7, z1*z6*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -6, -9]
intersections of D2^2 with Kaehler cone generators:[0, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D2 +1/3 Da0 -1 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-2/3 D1 +0 D2 +5/3 Da0 -2 Da1 
-1 D1 +0 D2 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 7

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [0, 2, 5, 6], [2, 3, 5, 6], [0, 3, 4, 6], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 5, 6, 7], [0, 1, 3, 4], [2, 3, 5, 7], [0, 2, 3, 7], [3, 4, 6, 7], [0, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z6, z2*z4, z4*z5, z0*z3*z5, z2*z6*z7, z0*z3*z4*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[0, -3, 0, -3, 0, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, -24, -4, -12, -8]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 +1 Da0 -3 Da1 
-1/3 D1 +0 D2 +7/3 Da0 -7 Da1 
+0 D1 -3 D2 +4 Da0 -9 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
+0 D1 -3/2 D2 +5/2 Da0 -3 Da1 
-1/3 D1 -1 D2 +4/3 Da0 -3 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-8*D6^2 - 18/7*D3*D7 + 10/7*D5*D7 + 72/7*D6*D7 - 6/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 8

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [3, 5, 6, 7], [0, 5, 6, 7], [1, 3, 4, 5], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [0, 2, 3, 5], [3, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z1*z6, z2*z4, z2*z6, z0*z3*z4, z0*z3*z6, z1*z5*z7, z4*z5*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 7]
Out of the 3 elements from [1, 2, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -6, -6]
intersections of D2^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 +0 Da1 
-1/3 D1 +0 D2 +1/3 Da0 +0 Da1 
-2/3 D1 +0 D2 +5/3 Da0 -2 Da1 
-2/3 D1 +0 D2 +5/3 Da0 +0 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 9

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 3, 4, 6], [0, 2, 3, 5], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 5, 6, 7], [0, 1, 3, 4], [3, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z5, z1*z6, z2*z4, z2*z6, z4*z5, z0*z3*z4*z7, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 7]
Out of the 3 elements from [1, 2, 6] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, 0, -3, 0, 0, -6]
intersections of D2^2 with Kaehler cone generators:[0, 0, -4, -12, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D2 +7/3 Da0 -7 Da1 
+0 D1 +0 D2 +1 Da0 -3 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
+0 D1 -3/2 D2 +5/2 Da0 -3 Da1 
+0 D1 +0 D2 +5 Da0 -6 Da1 
-2/3 D1 +0 D2 +5/3 Da0 -2 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-1/2 D2 D2 + 1 Da0 Da0-13/6 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-94/21*D3*D7 - 10/21*D5*D7 - 16/21*D6*D7 + 62/21*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 10

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [3, 5, 6, 7], [1, 4, 5, 6], [0, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6], [0, 1, 4, 5], [3, 4, 6, 7]]

The SR-ideal is generated by [z1*z2, z2*z4, z2*z6, z0*z1*z6, z0*z3*z4, z0*z3*z6, z1*z5*z7, z1*z6*z7, z3*z4*z5, z4*z5*z7, z0*z3*z5*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -9]
intersections of D2^2 with Kaehler cone generators:[-4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 
-2/3 D1 +0 D2 +5/3 Da0 -2 Da1 
-1/3 D1 +0 D2 +1/3 Da0 +0 Da1 
-1 D1 +0 D2 +1 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2101, triangulation 11

The points and their indices are 
0:  (-1, 0, -1, 0)
1:  (-1, 0, -1, 1)
2:  (-1, 0, 0, 0)
3:  (-1, 0, 0, 1)
4:  (-1, 1, -1, 2)
5:  (-1, 1, 2, 0)
6:  (-1, 2, 3, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 +3 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D4 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 0, 2, 5]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 7], [0, 2, 5, 7], [0, 4, 6, 7], [0, 2, 3, 7], [0, 1, 3, 6], [0, 3, 5, 6], [3, 5, 6, 7], [1, 3, 4, 7], [0, 1, 4, 7], [0, 5, 6, 7], [0, 2, 3, 5], [3, 4, 6, 7], [0, 1, 4, 6], [1, 3, 4, 6]]

The SR-ideal is generated by [z1*z2, z1*z5, z2*z4, z2*z6, z4*z5, z0*z3*z4, z1*z6*z7, z0*z3*z5*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6, 7]
Out of the 2 elements from [1, 2] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D2 D2 D2  +360 Da0 Da0 Da0  +72 Da1 Da0 Da0  +12 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 + 2*z5 + 3*z6 - z7], 1], [[-z3 - 3*z5 - 4*z6 + 2*z7], 2], [[-z3 - z5 + 2*z7], a0], [[z6], a1]]

The divisors D1 and D2 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -3]
intersections of D2^2 with Kaehler cone generators:[0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D2 +1/3 Da0 -1 Da1 
-2/3 D1 +0 D2 +5/3 Da0 -2 Da1 
-1/3 D1 +0 D2 +7/3 Da0 -7 Da1 
-1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 

Irred. toric divisors meeting both D1 and D2 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D2 -1/6 Da0 +1 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1/2 D2 +1/6 Da0 +0 Da1 :   38, 0, 32, 2
D7 = -1/3 D1 -1/2 D2 +5/6 Da0 -1 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 2, 0, 1, 0, 0, 1)
(2, 3, -4, 0, -2, 0, 1, 0)
(1, 2, -3, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D2 D2  + 1 Da0 Da0 -13/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D2 - 1/6*Da0 + Da1, D1, D2, -2/3*D1 - 1/2*D2 + 1/6*Da0, -1/3*D1 + 1/3*Da0 - Da1, -1/2*D2 + 1/2*Da0 - 2*Da1, Da1, -1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 13/3*D3*D7 + 25/3*D5*D7 + 151/3*D6*D7 - 44/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D2 + 5/6*Da0 - Da1
Da1
-1/2*D2 + 1/2*Da0 - 2*Da1
-2/3*D1 - 1/2*D2 + 1/6*Da0

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [1, 2, 3, 5], [0, 1, 2, 7], [2, 3, 4, 7], [0, 2, 3, 7], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z4, z1*z6, z4*z5, z1*z2*z3*z7, z2*z3*z6*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -2, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +3/2 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -1 D4 +2 Da0 +0 Da1 
+0 D0 +0 D4 +5 Da0 +3 Da1 
+0 D0 -4 D4 +5 Da0 +3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D4 D4 + 39/2 Da0 Da0 + 5/2 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
17/6*D4*D7 + 14/3*D5*D7 + 53/6*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [0, 1, 2, 7], [2, 3, 4, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 5, 7], [3, 4, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z6, z1*z4*z7, z2*z3*z5, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -4, -8, -6]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +1 Da0 +0 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
+0 D0 -4 D4 +5 Da0 +3 Da1 
+0 D0 -3 D4 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-11*D5^2 + 7*D6^2 + 12*D5*D7 + 5/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 5, 7], [2, 3, 4, 5], [1, 2, 5, 7], [1, 2, 3, 5], [0, 1, 2, 7], [3, 4, 5, 6], [2, 3, 4, 7], [3, 5, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z4, z1*z6, z2*z3*z6, z4*z5*z7, z1*z2*z3*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -2, -8, -2]
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -4 D4 +5 Da0 +3 Da1 
+0 D0 -1 D4 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-4*D6^2 + 11/6*D4*D7 + 14/3*D5*D7 + 59/6*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [0, 1, 2, 7], [2, 3, 4, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 3, 5, 6], [3, 4, 6, 7], [0, 2, 3, 7], [1, 3, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z4*z5, z1*z4*z7, z1*z6*z7, z2*z3*z6, z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -6, -8, -2]
intersections of D0^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
+0 D0 -4 D4 +5 Da0 +3 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +5/2 Da1 
+0 D0 -3 D4 +3 Da0 +2 Da1 
+0 D0 -4 D4 +5 Da0 +5 Da1 
+0 D0 -1 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-38/3*D5*D6 - 24*D6^2 + 14/3*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [3, 5, 6, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 2, 3, 5], [2, 3, 4, 7], [0, 2, 3, 7], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z1*z4, z1*z6, z4*z5, z0*z5*z7, z1*z2*z3, z2*z3*z6*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -2, -4, 0, -2, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -1 D4 +2 Da0 +0 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 -1 D4 +3/2 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 - 1/2*D4*D7 + 10*D5*D7 + 11/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 4, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 3, 4, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 5, 7], [0, 2, 3, 5], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z1*z4, z1*z6, z0*z5*z7, z1*z2*z3, z2*z3*z6, z4*z5*z7, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-2, -2, -2, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -1 D4 +2 Da0 +0 Da1 
-1/2 D0 -1 D4 +3/2 Da0 +1/2 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 4*D6^2 + 1/2*D4*D7 + 10*D5*D7 + 9/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 7], [3, 4, 6, 7], [0, 1, 3, 7], [1, 3, 5, 7], [3, 5, 6, 7], [2, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [2, 3, 4, 6], [1, 2, 5, 7], [2, 5, 6, 7], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z0*z5, z4*z5, z0*z6, z0*z4, z1*z6*z7, z2*z3*z5, z1*z2*z3*z7, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -8, 0, -8, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, 0, 0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +5/2 Da1 
+0 D0 +0 D4 +5 Da0 +3 Da1 
+0 D0 -4 D4 +5 Da0 +3 Da1 
+0 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 -4 D4 +5 Da0 +5 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-26/9*D6^2 + 19/9*D4*D7 + 14/3*D5*D7 + 86/9*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 2, 5], [0, 1, 2, 7], [2, 3, 4, 7], [0, 1, 3, 5], [2, 3, 4, 6], [2, 5, 6, 7], [0, 3, 5, 6], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z1*z6, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z2*z3*z5, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -2, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 -1 D4 +3/2 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 +0 D4 +3/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-8*D5^2 + 4*D6^2 + 1/2*D4*D7 + 10*D5*D7 + 9/2*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2102, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 1, 0, 0)
4:  (-1, 1, 1, 0)
5:  (-1, 1, 1, 2)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D3 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 4, 0, 1]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 1, 3, 6], [0, 1, 2, 7], [2, 3, 4, 7], [2, 3, 4, 6], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 5, 6], [0, 2, 3, 7], [3, 4, 6, 7], [1, 3, 5, 7], [1, 2, 5, 6], [3, 5, 6, 7], [1, 2, 5, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z1*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z6*z7, z2*z3*z5, z2*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D4 D4 D4  +2 Da0 Da0 Da0  +2 Da1 Da0 Da0  +2 Da1 Da1 Da0  -6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 3*z5 + 5*z6 - 2*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D4 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 
-1/2 D0 -2 D4 +5/2 Da0 +5/2 Da1 
-1/2 D0 +0 D4 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D3 = -1/2 D0 -1 D4 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D4 +5/2 Da0 +3/2 Da1 :   216, 0, 166, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(5, -2, -2, -2, 0, 0, 1, 0)
(3, -2, -1, -1, 0, 1, 0, 0)
(1, 0, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D4 D4  + 39/2 Da0 Da0  + 5/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, -1/2*D0 - D4 + 1/2*Da0 + 1/2*Da1, D4, Da1, -D4 + Da0, -1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1]

The 2nd Chern class in toric basis:
-29/3*D5*D6 - 19*D6^2 + 1/2*D4*D7 + 14/3*D5*D7 + 16*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D4 + 5/2*Da0 + 3/2*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [0, 3, 5, 6], [2, 3, 4, 6], [0, 3, 5, 7], [0, 2, 3, 4], [0, 1, 2, 7], [3, 5, 6, 7], [1, 2, 3, 7], [0, 5, 6, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z1*z5, z1*z6, z4*z5, z2*z5, z3*z4*z7, z0*z2*z6, z0*z2*z3*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4, -12, -12]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +14/3 Da1 
+0 D1 -1/2 D4 +1/2 Da0 +2 Da1 
+0 D1 -1/2 D4 +1/2 Da0 +1 Da1 
+0 D1 -3/2 D4 +7/2 Da0 +14 Da1 
+0 D1 -3/2 D4 +7/2 Da0 +5 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-9*D6^2 + 4*D4*D7 + 26/3*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [0, 3, 5, 6], [2, 3, 4, 6], [0, 3, 5, 7], [0, 2, 3, 4], [0, 1, 2, 7], [3, 5, 6, 7], [1, 2, 3, 7], [0, 5, 6, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z1*z5, z1*z6, z4*z5, z2*z5, z3*z4*z7, z0*z2*z6, z0*z2*z3*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -1, 0, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-1/3 D1 +0 D5 +7/3 Da0 +2/3 Da1 
+0 D1 +0 D5 +1 Da0 +0 Da1 
+0 D1 -1 D5 +1 Da0 +0 Da1 
+0 D1 +0 D5 +7 Da0 +2 Da1 
+0 D1 -9 D5 +7 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-9*D6^2 + 4*D4*D7 + 26/3*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 4, 6, 7], [0, 3, 4, 6], [2, 3, 6, 7], [0, 3, 5, 6], [2, 3, 4, 6], [0, 3, 5, 7], [0, 2, 3, 4], [0, 1, 2, 7], [3, 5, 6, 7], [1, 2, 3, 7], [0, 5, 6, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z4, z1*z5, z1*z6, z4*z5, z2*z5, z3*z4*z7, z0*z2*z6, z0*z2*z3*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 1] , 3 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -4, -4, -12, -12]
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, -1, 0, -9]

The generators of the Kaehler cone are: 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
-1/2 D4 +0 D5 +1 Da0 -1/2 Da1 
-1/2 D4 +0 D5 +0 Da0 +1/2 Da1 
-1/2 D4 -1 D5 +0 Da0 +1/2 Da1 
-3/2 D4 +0 D5 +0 Da0 +7/2 Da1 
-3/2 D4 -9 D5 +0 Da0 +7/2 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-9*D6^2 + 4*D4*D7 + 26/3*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 2, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z2*z5, z4*z5, z0*z2*z3, z0*z3*z6, z1*z5*z7, z1*z6*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-6, -9, -6, -3, -18]
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +1/3 Da0 +4/3 Da1 
-1 D1 -1/2 D4 +3/2 Da0 +2 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +10/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2 D1 +0 D4 +3 Da0 +4 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 - 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 2, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z2*z5, z4*z5, z0*z2*z3, z0*z3*z6, z1*z5*z7, z1*z6*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-6, -9, -6, -3, -18]
intersections of D5^2 with Kaehler cone generators:[0, -4, -6, -3, -8]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D5 +2/3 Da0 +1/3 Da1 
-1 D1 -4 D5 +3 Da0 +1 Da1 
-2/3 D1 -6 D5 +14/3 Da0 +7/3 Da1 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2 D1 -8 D5 +6 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 - 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [3, 5, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 2, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z2*z5, z4*z5, z0*z2*z3, z0*z3*z6, z1*z5*z7, z1*z6*z7, z0*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, 0, -4, 0]
intersections of D5^2 with Kaehler cone generators:[0, -4, -6, -3, -8]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +2 Da0 -3 Da1 
-1/2 D4 -4 D5 +3 Da0 -7/2 Da1 
+0 D4 -6 D5 +2 Da0 -1 Da1 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
+0 D4 -8 D5 +6 Da0 -7 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-13*D5*D6 - 37*D6^2 - 4*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [3, 5, 6, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [1, 2, 5, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z4*z5, z0*z1*z6, z0*z2*z3, z0*z3*z6, z1*z5*z7, z1*z6*z7, z2*z3*z5, z2*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -18, -9]
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0, -4]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +2/3 Da0 +2/3 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +10/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2 D1 +0 D4 +3 Da0 +4 Da1 
-1 D1 -1/2 D4 +3/2 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 - 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [3, 5, 6, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [1, 2, 5, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z4*z5, z0*z1*z6, z0*z2*z3, z0*z3*z6, z1*z5*z7, z1*z6*z7, z2*z3*z5, z2*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -3, -18, -9]
intersections of D5^2 with Kaehler cone generators:[-2, -6, -3, -8, -4]

The generators of the Kaehler cone are: 
-1/3 D1 -2 D5 +4/3 Da0 +2/3 Da1 
-2/3 D1 -6 D5 +14/3 Da0 +7/3 Da1 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2 D1 -8 D5 +6 Da0 +3 Da1 
-1 D1 -4 D5 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 - 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [3, 5, 6, 7], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [1, 2, 5, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z3*z4, z4*z5, z0*z1*z6, z0*z2*z3, z0*z3*z6, z1*z5*z7, z1*z6*z7, z2*z3*z5, z2*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0, -4]
intersections of D5^2 with Kaehler cone generators:[-2, -6, -3, -8, -4]

The generators of the Kaehler cone are: 
+0 D4 -2 D5 +1 Da0 -1 Da1 
+0 D4 -6 D5 +2 Da0 -1 Da1 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
+0 D4 -8 D5 +6 Da0 -7 Da1 
-1/2 D4 -4 D5 +3 Da0 -7/2 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 - 53*D5*D6 - 37*D6^2 - 4*D4*D7 + 24*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 2, 4, 7], [0, 4, 6, 7], [0, 1, 3, 7], [0, 1, 3, 6], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [2, 3, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 1, 2, 6], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z5, z2*z5, z4*z5, z1*z4, z3*z4, z1*z6*z7, z0*z2*z3, z0*z2*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -6, -3, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +10/3 Da1 
-2/3 D1 +0 D4 +1/3 Da0 +4/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +14/3 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +28/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 - 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 2, 4, 7], [0, 4, 6, 7], [0, 1, 3, 7], [0, 1, 3, 6], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [2, 3, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 1, 2, 6], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z5, z2*z5, z4*z5, z1*z4, z3*z4, z1*z6*z7, z0*z2*z3, z0*z2*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, -6, -3, -6]
intersections of D5^2 with Kaehler cone generators:[-3, -6, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 -6 D5 +14/3 Da0 +7/3 Da1 
-2/3 D1 +0 D5 +2/3 Da0 +1/3 Da1 
-1/3 D1 +0 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 +0 D5 +14/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 - 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 2, 4, 7], [0, 4, 6, 7], [0, 1, 3, 7], [0, 1, 3, 6], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [2, 3, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 1, 2, 6], [2, 4, 6, 7], [0, 3, 5, 6]]

The SR-ideal is generated by [z1*z5, z2*z5, z4*z5, z1*z4, z3*z4, z1*z6*z7, z0*z2*z3, z0*z2*z6*z7, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 1] , 3 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -4, 0]
intersections of D5^2 with Kaehler cone generators:[-3, -6, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
+0 D4 -6 D5 +2 Da0 -1 Da1 
+0 D4 +0 D5 +2 Da0 -3 Da1 
-1/2 D4 +0 D5 +1 Da0 -1/2 Da1 
+0 D4 +0 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 - 4*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [3, 5, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z2*z5, z4*z5, z0*z2*z3, z0*z3*z6, z1*z4*z7, z1*z5*z7, z1*z6*z7, z0*z2*z6]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-6, -3, -9, -6, -6]
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -8, -4]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +1/3 Da0 +4/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-1 D1 -1/2 D4 +3/2 Da0 +2 Da1 
-2/3 D1 -1 D4 +4/3 Da0 +7/3 Da1 
-2/3 D1 -1/2 D4 +5/6 Da0 +4/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 13*D5*D6 - 37*D6^2 + 2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [3, 5, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z2*z5, z4*z5, z0*z2*z3, z0*z3*z6, z1*z4*z7, z1*z5*z7, z1*z6*z7, z0*z2*z6]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-6, -3, -9, -6, -6]
intersections of D5^2 with Kaehler cone generators:[0, -3, -4, -3, -2]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D5 +2/3 Da0 +1/3 Da1 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-1 D1 -4 D5 +3 Da0 +1 Da1 
-2/3 D1 -3 D5 +8/3 Da0 +1/3 Da1 
-2/3 D1 -2 D5 +5/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 13*D5*D6 - 37*D6^2 + 2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [3, 5, 6, 7], [0, 1, 2, 7], [0, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z2*z5, z4*z5, z0*z2*z3, z0*z3*z6, z1*z4*z7, z1*z5*z7, z1*z6*z7, z0*z2*z6]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, -8, -4]
intersections of D5^2 with Kaehler cone generators:[0, -3, -4, -3, -2]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +2 Da0 -3 Da1 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
-1/2 D4 -4 D5 +3 Da0 -7/2 Da1 
-1 D4 -3 D5 +2 Da0 -2 Da1 
-1/2 D4 -2 D5 +2 Da0 -5/2 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 13*D5*D6 - 37*D6^2 + 2*D4*D7 + 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [0, 4, 6, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 3, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z5, z2*z5, z4*z5, z1*z6, z3*z4, z1*z4, z0*z2*z6*z7, z0*z3*z6*z7, z0*z2*z3*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, -6, 0, 0, -6, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, 0, 0, -12, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +14/3 Da1 
+0 D1 -3/2 D4 +7/2 Da0 +5 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +28/3 Da1 
+0 D1 +0 D4 +1 Da0 +4 Da1 
+0 D1 -3/2 D4 +7/2 Da0 +14 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +10/3 Da1 
+0 D1 +0 D4 +7 Da0 +10 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1-1/2 D4 D4 + 11/6 Da0 Da0 + 29/6 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
46/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [0, 4, 6, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 3, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z5, z2*z5, z4*z5, z1*z6, z3*z4, z1*z4, z0*z2*z6*z7, z0*z3*z6*z7, z0*z2*z3*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, 0, -6, 0, 0, -6, 0]
intersections of D5^2 with Kaehler cone generators:[-3, 0, -9, 0, 0, 0, -6, -18]

The generators of the Kaehler cone are: 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-1/3 D1 +0 D5 +7/3 Da0 +2/3 Da1 
+0 D1 -9 D5 +7 Da0 +2 Da1 
-2/3 D1 +0 D5 +14/3 Da0 +7/3 Da1 
+0 D1 +0 D5 +2 Da0 +1 Da1 
+0 D1 +0 D5 +7 Da0 +2 Da1 
-2/3 D1 -6 D5 +14/3 Da0 +7/3 Da1 
+0 D1 -18 D5 +14 Da0 +7 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 + 10 D5 D5 + 22/3 Da0 Da0 + 14/3 Da0 Da1

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
46/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 2, 3, 6], [0, 4, 6, 7], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 3, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z1*z5, z2*z5, z4*z5, z1*z6, z3*z4, z1*z4, z0*z2*z6*z7, z0*z3*z6*z7, z0*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 1] , 3 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, 0, 0, -12, 0, 0]
intersections of D5^2 with Kaehler cone generators:[-3, 0, -9, 0, 0, 0, -6, -18]

The generators of the Kaehler cone are: 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
-1/2 D4 +0 D5 +1 Da0 -1/2 Da1 
-3/2 D4 -9 D5 +0 Da0 +7/2 Da1 
+0 D4 +0 D5 +2 Da0 -1 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-3/2 D4 +0 D5 +0 Da0 +7/2 Da1 
+0 D4 -6 D5 +2 Da0 -1 Da1 
+0 D4 -18 D5 +0 Da0 +7 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4 + 10 D5 D5-6 Da0 Da0 + 111/10 Da0 Da1

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
46/7*D4*D7 + 272/21*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [2, 3, 5, 6], [3, 5, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z6, z3*z4, z4*z5, z0*z2*z3, z0*z3*z6, z1*z5*z7, z2*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 5, 6, 7]
Out of the 2 elements from [1, 4] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -6]
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
-1/3 D1 +0 D4 +5/3 Da0 +5/3 Da1 
-1/3 D1 +0 D4 +2/3 Da0 +2/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 86/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [2, 3, 5, 6], [3, 5, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z6, z3*z4, z4*z5, z0*z2*z3, z0*z3*z6, z1*z5*z7, z2*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -3, -3, -6]
intersections of D5^2 with Kaehler cone generators:[-5, -2, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D1 -5 D5 +10/3 Da0 +5/3 Da1 
-1/3 D1 -2 D5 +4/3 Da0 +2/3 Da1 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 -6 D5 +14/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 86/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [2, 3, 5, 6], [3, 5, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z4, z1*z6, z3*z4, z4*z5, z0*z2*z3, z0*z3*z6, z1*z5*z7, z2*z5*z7, z0*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D5^2 with Kaehler cone generators:[-5, -2, -3, -6]

The generators of the Kaehler cone are: 
+0 D4 -5 D5 +1 Da0 +0 Da1 
+0 D4 -2 D5 +1 Da0 -1 Da1 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
+0 D4 -6 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-20*D5^2 + 186/5*D6^2 + 86/5*D4*D7 + 24*D5*D7 + 6/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 2, 3, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z5, z4*z5, z1*z6, z1*z4, z3*z4, z0*z3*z6, z2*z5*z7, z0*z2*z6*z7, z0*z2*z3*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, 0, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0, 0, -12]

The generators of the Kaehler cone are: 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2/3 D1 +0 D4 +7/3 Da0 +10/3 Da1 
+0 D1 +0 D4 +1 Da0 +1 Da1 
+0 D1 +0 D4 +7 Da0 +10 Da1 
-1/3 D1 +0 D4 +5/3 Da0 +5/3 Da1 
+0 D1 -3/2 D4 +7/2 Da0 +5 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 6*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 2, 3, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z5, z4*z5, z1*z6, z1*z4, z3*z4, z0*z3*z6, z2*z5*z7, z0*z2*z6*z7, z0*z2*z3*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-3, -6, 0, 0, -3, 0]
intersections of D5^2 with Kaehler cone generators:[-3, -6, -3, -18, -5, -9]

The generators of the Kaehler cone are: 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 -6 D5 +14/3 Da0 +7/3 Da1 
+0 D1 -3 D5 +2 Da0 +1 Da1 
+0 D1 -18 D5 +14 Da0 +7 Da1 
-1/3 D1 -5 D5 +10/3 Da0 +5/3 Da1 
+0 D1 -9 D5 +7 Da0 +2 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 6*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 4, 6], [3, 5, 6, 7], [0, 3, 5, 7], [0, 1, 2, 7], [0, 2, 3, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7], [0, 1, 2, 3], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z5, z4*z5, z1*z6, z1*z4, z3*z4, z0*z3*z6, z2*z5*z7, z0*z2*z6*z7, z0*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 1] , 3 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0, 0, -12]
intersections of D5^2 with Kaehler cone generators:[-3, -6, -3, -18, -5, -9]

The generators of the Kaehler cone are: 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
+0 D4 -6 D5 +2 Da0 -1 Da1 
+0 D4 -3 D5 +0 Da0 +1 Da1 
+0 D4 -18 D5 +0 Da0 +7 Da1 
+0 D4 -5 D5 +1 Da0 +0 Da1 
-3/2 D4 -9 D5 +0 Da0 +7/2 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D6^2 + 6*D4*D7 + 12*D5*D7 + 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [3, 5, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 5, 6, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z1*z6, z2*z5, z4*z5, z0*z2*z3, z1*z4*z7, z3*z4*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -6, -3, -6, -3]
intersections of D4^2 with Kaehler cone generators:[-4, -4, -8, -4, -8, -4]

The generators of the Kaehler cone are: 
+0 D1 -1/2 D4 +1/2 Da0 +2 Da1 
+0 D1 -1/2 D4 +1/2 Da0 +1 Da1 
-2/3 D1 -1 D4 +4/3 Da0 +16/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2/3 D1 -1 D4 +4/3 Da0 +7/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +14/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 40*D6^2 + 10*D4*D7 + 32*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [3, 5, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 5, 6, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z1*z6, z2*z5, z4*z5, z0*z2*z3, z1*z4*z7, z3*z4*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -6, -3, -6, -3]
intersections of D5^2 with Kaehler cone generators:[0, -1, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D5 +1 Da0 +0 Da1 
+0 D1 -1 D5 +1 Da0 +0 Da1 
-2/3 D1 +0 D5 +8/3 Da0 +1/3 Da1 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 -3 D5 +8/3 Da0 +1/3 Da1 
-1/3 D1 +0 D5 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 40*D6^2 + 10*D4*D7 + 32*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [3, 5, 6, 7], [0, 1, 2, 7], [2, 3, 4, 6], [0, 5, 6, 7], [0, 3, 5, 6], [0, 3, 4, 6], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [0, 1, 3, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z1*z6, z2*z5, z4*z5, z0*z2*z3, z1*z4*z7, z3*z4*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -8, -4, -8, -4]
intersections of D5^2 with Kaehler cone generators:[0, -1, 0, -3, -3, 0]

The generators of the Kaehler cone are: 
-1/2 D4 +0 D5 +0 Da0 +1/2 Da1 
-1/2 D4 -1 D5 +0 Da0 +1/2 Da1 
-1 D4 +0 D5 +2 Da0 -2 Da1 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
-1 D4 -3 D5 +2 Da0 -2 Da1 
-1/2 D4 +0 D5 +1 Da0 -1/2 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 40*D6^2 + 10*D4*D7 + 32*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [3, 5, 6, 7], [0, 1, 2, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z3*z4, z2*z5, z4*z5, z0*z2*z3, z1*z4*z7, z1*z6*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [1, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 2, 3, 6, 7]
Out of the 3 elements from [1, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D1 D1 D1  +8 D4 D4 D4  +8 Da0 Da0 Da0  +16 Da1 Da0 Da0  -4 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z4], 4], [[z4 + 2*z6], a0], [[z5], a1]]

The divisors D1 and D4 are small:
intersections of D1^2 with Kaehler cone generators:[-6, -3, -6, -3, -6]
intersections of D4^2 with Kaehler cone generators:[0, -4, -8, -4, -8]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D4 +1/3 Da0 +4/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 
-2/3 D1 -1 D4 +4/3 Da0 +7/3 Da1 
-1/3 D1 -1/2 D4 +7/6 Da0 +14/3 Da1 
-2/3 D1 -1 D4 +4/3 Da0 +16/3 Da1 

Irred. toric divisors meeting both D1 and D4 are [0, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1/2 D4 +1/6 Da0 -1/3 Da1 :   14, 0, 12, 0
D2 = -1/3 D1 -1/2 D4 +1/6 Da0 +2/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D1 -1/2 D4 +7/6 Da0 +5/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1 -1/2 D4 D4  + 11/6 Da0 Da0  + 29/6 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - 1/2*D4 + 1/6*Da0 - 1/3*Da1, D1, -1/3*D1 - 1/2*D4 + 1/6*Da0 + 2/3*Da1, -2/3*D1 + 1/3*Da0 + 1/3*Da1, D4, Da1, -1/2*D4 + 1/2*Da0, -1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 37*D6^2 + 2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 1/2*D4 + 7/6*Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D1 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [3, 5, 6, 7], [0, 1, 2, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z3*z4, z2*z5, z4*z5, z0*z2*z3, z1*z4*z7, z1*z6*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [1, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 2, 3, 4, 6, 7]
Out of the 2 elements from [1, 5] , 2 are independent

The intersection form in our basis is  +9 D1 D1 D1  +1 D5 D5 D5  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 5*z5 + 7*z6 - 3*z7], 1], [[z5], 5], [[2*z5 + z6], a0], [[z4], a1]]

The divisors D1 and D5 are small:
intersections of D1^2 with Kaehler cone generators:[-6, -3, -6, -3, -6]
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D1 +0 D5 +2/3 Da0 +1/3 Da1 
-1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 -3 D5 +8/3 Da0 +1/3 Da1 
-1/3 D1 +0 D5 +7/3 Da0 +2/3 Da1 
-2/3 D1 +0 D5 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D1 and D5 are [0, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D1 -1 D5 +1/3 Da0 -1/3 Da1 :   14, 0, 12, 0
D3 = -2/3 D1 -1 D5 +2/3 Da0 +1/3 Da1 :   37, 0, 31, 2
D7 = -1/3 D1 -3 D5 +7/3 Da0 +2/3 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D1 D1  + 10 D5 D5  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D1 - D5 + 1/3*Da0 - 1/3*Da1, D1, -1/3*D1 + 1/3*Da0 - 1/3*Da1, -2/3*D1 - D5 + 2/3*Da0 + 1/3*Da1, Da1, D5, -2*D5 + Da0, -1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 37*D6^2 + 2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D1 - 3*D5 + 7/3*Da0 + 2/3*Da1
-2*D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D1 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2105, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 2)
4:  (-1, 0, 1, 0)
5:  (-1, 2, 1, 1)
6:  (-1, 3, 2, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 102)
The Euler characteristic is -196
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D5 +3 D6 -1 D7 = 0 
 +1 D2 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +2 D3 +1 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [1, 4, 0, 5]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [3, 5, 6, 7], [0, 1, 2, 7], [0, 1, 4, 6], [0, 3, 5, 6], [0, 5, 6, 7], [0, 4, 6, 7], [2, 3, 6, 7], [0, 3, 5, 7], [0, 1, 2, 4], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z1*z5, z3*z4, z2*z5, z4*z5, z0*z2*z3, z1*z4*z7, z1*z6*z7, z0*z2*z6, z0*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +8 D4 D4 D4  +1 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 5*z5 + z6 + z7], a0], [[z4 + 4*z5 + 2*z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -8, -4, -8]
intersections of D5^2 with Kaehler cone generators:[0, -3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +2 Da0 -3 Da1 
-1/2 D4 -3 D5 +1 Da0 -1/2 Da1 
-1 D4 -3 D5 +2 Da0 -2 Da1 
-1/2 D4 +0 D5 +1 Da0 -1/2 Da1 
-1 D4 +0 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D4 -1 D5 +1 Da0 -3/2 Da1 :   14, 0, 12, 0
D6 = -1/2 D4 -2 D5 +0 Da0 +1/2 Da1 :   48, 0, 40, 3
D7 = -1/2 D4 -3 D5 +1 Da0 -1/2 Da1 :   214, 0, 164, 24

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -3, 1, 2, 0, 0, 0, 1)
(-2, 7, -2, -4, 0, 0, 1, 0)
(-2, 5, -1, -3, 0, 1, 0, 0)
(-1, 2, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D4 D4  + 10 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-1/2*D4 - D5 + Da0 - 3/2*Da1, -3*Da0 + 5*Da1, -1/2*D4 + Da0 - 3/2*Da1, -D5 + 2*Da0 - 3*Da1, D4, D5, -1/2*D4 - 2*D5 + 1/2*Da1, -1/2*D4 - 3*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D4*D6 - 37*D6^2 + 2*D4*D7 - 14/3*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 - 3*D5 + Da0 - 1/2*Da1
-1/2*D4 - 2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2107, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, 5)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, -1)
6:  (-1, -1, 1, 2)
7:  (0, -1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 +5 D2 -1 D5 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 3, 6]

The triangulation is [[0, 2, 4, 7], [0, 1, 3, 5], [0, 1, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [1, 2, 6, 7], [0, 2, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [0, 1, 5, 7], [1, 3, 4, 5], [0, 1, 4, 6], [1, 2, 4, 7], [0, 4, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z2*z5, z3*z7, z3*z6, z5*z6, z0*z1*z2, z4*z6*z7, z0*z1*z4*z7, z0*z1*z4*z5]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +8 D3 D3 D3  +9 D6 D6 D6  -112 Da0 Da0 Da0  +32 Da1 Da0 Da0  -4 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z7], 3], [[z6], 6], [[z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-8, 0, 0, -4, 0, -8]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, 0, 0, -6]

The generators of the Kaehler cone are: 
-1 D3 +0 D6 +2 Da0 +4 Da1 
+0 D3 +0 D6 +1 Da0 +2 Da1 
+0 D3 -1/3 D6 +2/3 Da0 +7/3 Da1 
-1/2 D3 +0 D6 +1/2 Da0 +2 Da1 
+0 D3 +0 D6 +1 Da0 +4 Da1 
-1 D3 -2/3 D6 +4/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-2, -2, 1, 6, 0, 3, 0, 0)
(5, 5, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D3 D3-2/3 D6 D6 + 5/2 Da0 Da0 + 21/2 Da0 Da1

Toric divisors in our base:
[-1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, -1/2*D3 + 1/2*Da0 + Da1, -1/2*D3 + 1/2*Da0 + 2*Da1, D6, Da0]

The 2nd Chern class in toric basis:
-2*D5^2 - 2/3*D6^2 + 41/4*D5*D7 - 1/12*D6*D7 - 1/8*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/3*D6 + 5/6*Da0 + 5/3*Da1
D6
-1/2*D3 + 1/2*Da0 + 2*Da1
-1/2*D3 + 1/2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2107, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, 5)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, -1)
6:  (-1, -1, 1, 2)
7:  (0, -1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 +5 D2 -1 D5 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 3, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 6, 7], [0, 5, 6, 7], [1, 3, 4, 5], [0, 4, 5, 7], [1, 3, 4, 6], [0, 3, 4, 6], [1, 2, 4, 7], [1, 5, 6, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 2, 4, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z7, z2*z5, z0*z1*z2, z0*z1*z4, z0*z1*z7, z3*z5*z6, z4*z5*z6, z4*z6*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +8 D3 D3 D3  +9 D6 D6 D6  -112 Da0 Da0 Da0  +32 Da1 Da0 Da0  -4 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z7], 3], [[z6], 6], [[z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -8, -8, -16, -8]
intersections of D6^2 with Kaehler cone generators:[-6, 0, -3, -6, -6]

The generators of the Kaehler cone are: 
+0 D3 -2/3 D6 +1/3 Da0 +2/3 Da1 
-1 D3 +0 D6 +2 Da0 +4 Da1 
-1 D3 -1/3 D6 +2/3 Da0 +7/3 Da1 
-2 D3 -2/3 D6 +7/3 Da0 +14/3 Da1 
-1 D3 -2/3 D6 +4/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-2, -2, 1, 6, 0, 3, 0, 0)
(5, 5, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D3 D3-2/3 D6 D6 + 5/2 Da0 Da0 + 21/2 Da0 Da1

Toric divisors in our base:
[-1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, -1/2*D3 + 1/2*Da0 + Da1, -1/2*D3 + 1/2*Da0 + 2*Da1, D6, Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 37/3*D4*D6 + 2/3*D5*D6 - 2/3*D6^2 + 41/4*D5*D7 - 19/6*D6*D7 - 1/8*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/3*D6 + 5/6*Da0 + 5/3*Da1
D6
-1/2*D3 + 1/2*Da0 + 2*Da1
-1/2*D3 + 1/2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2107, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, 5)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, -1)
6:  (-1, -1, 1, 2)
7:  (0, -1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 +5 D2 -1 D5 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 3, 6]

The triangulation is [[0, 2, 3, 6], [0, 3, 4, 5], [1, 2, 3, 4], [0, 2, 3, 4], [0, 2, 6, 7], [0, 5, 6, 7], [0, 1, 3, 5], [1, 3, 4, 5], [0, 4, 5, 7], [1, 2, 4, 7], [1, 5, 6, 7], [1, 2, 6, 7], [0, 1, 3, 6], [1, 2, 3, 6], [0, 2, 4, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z3*z7, z4*z6, z0*z1*z2, z3*z5*z6, z0*z1*z4, z0*z1*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +8 D3 D3 D3  +9 D6 D6 D6  -112 Da0 Da0 Da0  +32 Da1 Da0 Da0  -4 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z7], 3], [[z6], 6], [[z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-8, -4, -8, -16]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, -6]

The generators of the Kaehler cone are: 
-1 D3 +0 D6 +2 Da0 +4 Da1 
-1/2 D3 +0 D6 +1/2 Da0 +1 Da1 
-1 D3 -1/3 D6 +2/3 Da0 +7/3 Da1 
-2 D3 -2/3 D6 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-2, -2, 1, 6, 0, 3, 0, 0)
(5, 5, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D3 D3 -2/3 D6 D6  + 5/2 Da0 Da0  + 21/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, -1/2*D3 + 1/2*Da0 + Da1, -1/2*D3 + 1/2*Da0 + 2*Da1, D6, Da0]

The 2nd Chern class in toric basis:
-34/3*D4^2 + 28/3*D5^2 - 32/3*D5*D6 - 2/3*D6^2 - 49/6*D5*D7 - 1/3*D6*D7 + 7/12*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/3*D6 + 5/6*Da0 + 5/3*Da1
D6
-1/2*D3 + 1/2*Da0 + 2*Da1
-1/2*D3 + 1/2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2107, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, 5)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, -1)
6:  (-1, -1, 1, 2)
7:  (0, -1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 +5 D2 -1 D5 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 3, 6]

The triangulation is [[0, 2, 3, 6], [0, 3, 4, 5], [1, 2, 3, 4], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 3, 5], [1, 3, 4, 5], [1, 2, 4, 7], [0, 4, 5, 7], [0, 1, 5, 7], [0, 1, 6, 7], [1, 2, 6, 7], [0, 1, 3, 6], [1, 2, 3, 6], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z3*z7, z4*z6, z5*z6, z0*z1*z2, z0*z1*z4]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +8 D3 D3 D3  +9 D6 D6 D6  -112 Da0 Da0 Da0  +32 Da1 Da0 Da0  -4 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z7], 3], [[z6], 6], [[z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-8, -4, -4, -8]
intersections of D6^2 with Kaehler cone generators:[0, 0, 0, -3]

The generators of the Kaehler cone are: 
-1 D3 +0 D6 +2 Da0 +4 Da1 
-1/2 D3 +0 D6 +1/2 Da0 +1 Da1 
-1/2 D3 +0 D6 +1/2 Da0 +2 Da1 
-1 D3 -1/3 D6 +2/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-2, -2, 1, 6, 0, 3, 0, 0)
(5, 5, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D3 D3 -2/3 D6 D6  + 5/2 Da0 Da0  + 21/2 Da0 Da1 

Toric divisors in our base:
[-1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, -1/2*D3 + 1/2*Da0 + Da1, -1/2*D3 + 1/2*Da0 + 2*Da1, D6, Da0]

The 2nd Chern class in toric basis:
-34/3*D4^2 + 28/3*D5^2 - 2/3*D6^2 - 49/6*D5*D7 - 1/3*D6*D7 + 7/12*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/3*D6 + 5/6*Da0 + 5/3*Da1
D6
-1/2*D3 + 1/2*Da0 + 2*Da1
-1/2*D3 + 1/2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2107, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, 5)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, -1)
6:  (-1, -1, 1, 2)
7:  (0, -1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 +5 D2 -1 D5 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 3, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 6, 7], [0, 5, 6, 7], [1, 3, 4, 5], [0, 4, 5, 7], [0, 1, 4, 6], [1, 2, 4, 7], [1, 5, 6, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 1, 3, 4], [0, 2, 4, 7], [0, 1, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z6, z3*z7, z2*z5, z0*z1*z2, z0*z1*z7, z4*z5*z6, z4*z6*z7, z0*z1*z4*z5]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +8 D3 D3 D3  +9 D6 D6 D6  -112 Da0 Da0 Da0  +32 Da1 Da0 Da0  -4 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z7], 3], [[z6], 6], [[z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[0, -8, 0, 0, -8]
intersections of D6^2 with Kaehler cone generators:[-6, 0, 0, -3, -6]

The generators of the Kaehler cone are: 
+0 D3 -2/3 D6 +1/3 Da0 +2/3 Da1 
-1 D3 +0 D6 +2 Da0 +4 Da1 
+0 D3 +0 D6 +1 Da0 +2 Da1 
+0 D3 -1/3 D6 +2/3 Da0 +7/3 Da1 
-1 D3 -2/3 D6 +4/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-2, -2, 1, 6, 0, 3, 0, 0)
(5, 5, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D3 D3-2/3 D6 D6 + 5/2 Da0 Da0 + 21/2 Da0 Da1

Toric divisors in our base:
[-1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, -1/2*D3 + 1/2*Da0 + Da1, -1/2*D3 + 1/2*Da0 + 2*Da1, D6, Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 41/6*D5*D6 - 2/3*D6^2 + 41/4*D5*D7 - 1/12*D6*D7 - 1/8*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/3*D6 + 5/6*Da0 + 5/3*Da1
D6
-1/2*D3 + 1/2*Da0 + 2*Da1
-1/2*D3 + 1/2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2107, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, 5)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, -1)
6:  (-1, -1, 1, 2)
7:  (0, -1, 1, 2)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 +5 D2 -1 D5 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 3, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 6, 7], [1, 3, 4, 5], [1, 2, 4, 7], [0, 4, 5, 7], [0, 1, 5, 7], [1, 3, 4, 6], [0, 3, 4, 6], [0, 1, 6, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z7, z2*z5, z5*z6, z0*z1*z2, z0*z1*z4, z4*z6*z7]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 7]
Out of the 2 elements from [3, 6] , 2 are independent

The intersection form in our basis is  +8 D3 D3 D3  +9 D6 D6 D6  -112 Da0 Da0 Da0  +32 Da1 Da0 Da0  -4 Da1 Da1 Da0  +5 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-4*z4 + 2*z5 + z7], 3], [[z6], 6], [[z7], a0], [[-z4 + z5], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-8, -8, -4, -8]
intersections of D6^2 with Kaehler cone generators:[0, -3, 0, -6]

The generators of the Kaehler cone are: 
-1 D3 +0 D6 +2 Da0 +4 Da1 
-1 D3 -1/3 D6 +2/3 Da0 +7/3 Da1 
-1/2 D3 +0 D6 +1/2 Da0 +2 Da1 
-1 D3 -2/3 D6 +4/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1/2 D3 -1/3 D6 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-2, -2, 1, 6, 0, 3, 0, 0)
(5, 5, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D3 D3-2/3 D6 D6 + 5/2 Da0 Da0 + 21/2 Da0 Da1

Toric divisors in our base:
[-1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/2*D3 - 1/3*D6 + 1/6*Da0 + 1/3*Da1, -1/3*D6 - 1/3*Da0 + 1/3*Da1, D3, -1/2*D3 + 1/2*Da0 + Da1, -1/2*D3 + 1/2*Da0 + 2*Da1, D6, Da0]

The 2nd Chern class in toric basis:
-2*D5^2 + 37/3*D4*D6 - 2/3*D6^2 + 41/4*D5*D7 - 19/6*D6*D7 - 1/8*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D3 + 1/3*D6 + 5/6*Da0 + 5/3*Da1
D6
-1/2*D3 + 1/2*Da0 + 2*Da1
-1/2*D3 + 1/2*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2114, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 2, 4, 6], [0, 2, 4, 7], [1, 2, 4, 7], [0, 2, 5, 6], [1, 2, 3, 4], [1, 2, 5, 7], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 6], [2, 3, 4, 6], [0, 2, 5, 7], [0, 4, 5, 7], [1, 4, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z3, z6*z7, z3*z7, z3*z5, z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +5 Da0 Da0 Da0  +16 Da1 Da0 Da0  +80 Da1 Da1 Da0  +400 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - z5 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5], 3], [[-1/2*z4 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, -6, -3]
intersections of D3^2 with Kaehler cone generators:[0, 0, -8, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 -2/3 Da0 +1/3 Da1 
+0 D0 +0 D3 -2 Da0 +1 Da1 
-2/3 D0 -1 D3 -2/3 Da0 +4/3 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1
D4 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 2, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3 -2 Da0 Da0  + 3 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D3 - Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, D3, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, -2/3*D0 - 2/3*Da0 + 1/3*Da1, -1/2*D3 + 1/2*Da1, -1/3*D0 + 5/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-12/5*D4*D6 + 27/5*D5*D6 + 2/5*D6^2 - 11/5*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D3 + 2/3*Da0 + 1/6*Da1
-1/2*D3 + 1/2*Da1
-2/3*D0 - 2/3*Da0 + 1/3*Da1
-1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2114, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 2, 4, 7], [0, 2, 4, 5], [0, 2, 5, 7], [1, 2, 3, 4], [1, 2, 5, 7], [1, 4, 5, 6], [1, 2, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [2, 3, 4, 6], [2, 4, 5, 6], [0, 4, 5, 7], [1, 4, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z1, z0*z3, z0*z6, z3*z7, z6*z7, z3*z5, z2*z4*z5*z7, z1*z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +5 Da0 Da0 Da0  +16 Da1 Da0 Da0  +80 Da1 Da1 Da0  +400 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - z5 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5], 3], [[-1/2*z4 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, -3]
intersections of D3^2 with Kaehler cone generators:[0, 0, -8, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 -2 Da0 +1 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-2/3 D0 -1 D3 -2/3 Da0 +4/3 Da1 
+0 D0 -1/2 D3 +0 Da0 +1/2 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1
D4 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 2, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D3 D3-2 Da0 Da0 + 3 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D3 - Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, D3, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, -2/3*D0 - 2/3*Da0 + 1/3*Da1, -1/2*D3 + 1/2*Da1, -1/3*D0 + 5/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
51/5*D5*D6 - 2*D6^2 - 11/5*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D3 + 2/3*Da0 + 1/6*Da1
-1/2*D3 + 1/2*Da1
-2/3*D0 - 2/3*Da0 + 1/3*Da1
-1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2114, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 2, 4, 7], [0, 2, 5, 6], [1, 4, 5, 6], [2, 3, 4, 7], [2, 3, 4, 6], [0, 4, 5, 7], [1, 3, 4, 6], [0, 2, 4, 6], [0, 2, 5, 7], [1, 3, 4, 7], [0, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z3, z6*z7, z3*z5, z1*z2*z4, z2*z4*z5]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +5 Da0 Da0 Da0  +16 Da1 Da0 Da0  +80 Da1 Da1 Da0  +400 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - z5 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5], 3], [[-1/2*z4 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -8, -4, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 -2/3 Da0 +1/3 Da1 
-2/3 D0 -1 D3 -2/3 Da0 +4/3 Da1 
+0 D0 -1/2 D3 -1 Da0 +1/2 Da1 
+0 D0 +0 D3 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1
D4 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 2, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3 -2 Da0 Da0  + 3 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D3 - Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, D3, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, -2/3*D0 - 2/3*Da0 + 1/3*Da1, -1/2*D3 + 1/2*Da1, -1/3*D0 + 5/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-12/5*D4*D6 + 27/5*D5*D6 + 2/5*D6^2 + 12/5*D4*D7 - 17/5*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D3 + 2/3*Da0 + 1/6*Da1
-1/2*D3 + 1/2*Da1
-2/3*D0 - 2/3*Da0 + 1/3*Da1
-1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2114, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 2, 5, 6], [0, 2, 3, 4], [1, 4, 5, 6], [2, 3, 4, 6], [0, 4, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 4, 5, 6], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z3*z5, z6*z7, z0*z3*z6, z2*z4*z5, z1*z2*z4, z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +5 Da0 Da0 Da0  +16 Da1 Da0 Da0  +80 Da1 Da1 Da0  +400 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - z5 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5], 3], [[-1/2*z4 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-8, 0, -4, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D3 -1/3 Da0 +2/3 Da1 
-2/3 D0 +0 D3 -2/3 Da0 +1/3 Da1 
+0 D0 -1/2 D3 -1 Da0 +1/2 Da1 
-2/3 D0 -1 D3 -2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1
D4 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 2, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3 -2 Da0 Da0  + 3 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D3 - Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, D3, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, -2/3*D0 - 2/3*Da0 + 1/3*Da1, -1/2*D3 + 1/2*Da1, -1/3*D0 + 5/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
3*D5^2 + 9*D5*D6 - 2*D6^2 - 7*D5*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D3 + 2/3*Da0 + 1/6*Da1
-1/2*D3 + 1/2*Da1
-2/3*D0 - 2/3*Da0 + 1/3*Da1
-1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2114, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 2, 3, 4], [1, 4, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 4, 7], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z6, z3*z5, z6*z7, z1*z2*z4, z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +5 Da0 Da0 Da0  +16 Da1 Da0 Da0  +80 Da1 Da1 Da0  +400 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - z5 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5], 3], [[-1/2*z4 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-4, -8, -4, -8]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +0 Da0 +1/2 Da1 
-1/3 D0 -1 D3 -1/3 Da0 +2/3 Da1 
+0 D0 -1/2 D3 -1 Da0 +1/2 Da1 
-2/3 D0 -1 D3 -2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1
D4 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 2, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3 -2 Da0 Da0  + 3 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D3 - Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, D3, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, -2/3*D0 - 2/3*Da0 + 1/3*Da1, -1/2*D3 + 1/2*Da1, -1/3*D0 + 5/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
3*D5^2 + 9*D5*D6 - 2*D6^2 - 7*D5*D7 - 4*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D3 + 2/3*Da0 + 1/6*Da1
-1/2*D3 + 1/2*Da1
-2/3*D0 - 2/3*Da0 + 1/3*Da1
-1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2114, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, -1, 0, 0)
6:  (1, 1, 0, -1)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +2 D1 -1 D4 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 2, 4, 7], [0, 2, 4, 5], [0, 2, 5, 7], [2, 3, 4, 6], [1, 2, 5, 7], [1, 3, 4, 7], [1, 4, 5, 6], [1, 2, 5, 6], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [0, 4, 5, 7], [1, 4, 5, 7], [1, 3, 4, 6], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z1, z0*z3, z0*z6, z6*z7, z3*z5, z1*z2*z4, z2*z4*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D3 D3 D3  +5 Da0 Da0 Da0  +16 Da1 Da0 Da0  +80 Da1 Da1 Da0  +400 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 - z5 + 1/2*z6 - 1/2*z7], 0], [[-2*z4 + z5], 3], [[-1/2*z4 + 1/2*z6 + 1/2*z7], a0], [[-2*z4 + z5 + 2*z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -6]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, -8]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 -1 Da0 +1/2 Da1 
+0 D0 +0 D3 -2 Da0 +1 Da1 
+0 D0 -1/2 D3 +0 Da0 +1/2 Da1 
-2/3 D0 -1 D3 -2/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1
D4 = -1/3 D0 -1/2 D3 -1/3 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(1, 1, 0, 0, 0, 0, 2, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(-1, 1, 2, -4, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D3 D3 -2 Da0 Da0  + 3 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D3 - Da0 + 1/2*Da1, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, D3, -1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1, -2/3*D0 - 2/3*Da0 + 1/3*Da1, -1/2*D3 + 1/2*Da1, -1/3*D0 + 5/3*Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
51/5*D5*D6 - 2*D6^2 + 12/5*D4*D7 - 17/5*D5*D7 - 8/5*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D3 + 2/3*Da0 + 1/6*Da1
-1/2*D3 + 1/2*Da1
-2/3*D0 - 2/3*Da0 + 1/3*Da1
-1/3*D0 - 1/2*D3 - 1/3*Da0 + 1/6*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [1, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 3, 5, 6], [0, 2, 3, 7], [0, 3, 6, 7], [1, 2, 5, 6], [0, 1, 3, 6], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z4*z6, z0*z5, z1*z7, z2*z3*z5, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-8, -4, -4, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
-1/3 D0 -1/2 D4 +0 Da0 +7/6 Da1 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
+0 D0 -3/2 D4 +0 Da0 +7/2 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-9*D5^2 + 17*D5*D6 - 6*D6^2 + 5*D5*D7 - 7*D6*D7 + 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 2, 3, 5], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 3, 5, 6], [0, 2, 3, 7], [0, 3, 6, 7], [1, 2, 5, 6], [0, 1, 3, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z4, z1*z4, z4*z6, z1*z7, z0*z5*z7, z0*z5*z6, z1*z2*z3, z2*z3*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -8, 0, 0, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-6, -3, -6, -3, -3, -6, -3]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +0 Da0 +1/3 Da1 
-1/3 D0 -1/2 D4 +0 Da0 +7/6 Da1 
-2/3 D0 -1 D4 +2 Da0 -2/3 Da1 
-1/3 D0 +0 D4 +1 Da0 -1/3 Da1 
-1/3 D0 +0 D4 +1 Da0 +2/3 Da1 
-2/3 D0 +0 D4 +0 Da0 +7/3 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-37*D5^2 + 29*D5*D6 - 6*D6^2 + 49*D5*D7 - 15*D6*D7 - 14*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [3, 4, 5, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 3, 5], [2, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 7], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z0*z5, z4*z6, z0*z4, z0*z7, z1*z2*z3*z6, z2*z3*z5*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, -12, 0, -8, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 +0 D4 +2 Da0 -1 Da1 
+0 D0 -3/2 D4 +0 Da0 +7/2 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D4 D4 + 5/2 Da0 Da0-9/4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
92/7*D5*D6 - 6*D6^2 + 33/7*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [2, 4, 5, 7], [2, 3, 4, 7], [0, 1, 3, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 5, 6], [2, 3, 6, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z4*z6, z0*z7, z1*z7, z2*z3*z5, z0*z5*z6, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -8, -8]
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D0 -1 D4 +1 Da0 -1/3 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
-2/3 D0 -1 D4 +2 Da0 -2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D4*D5 - 37*D5^2 + 29*D5*D6 - 6*D6^2 - 34*D6*D7 + 23*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 7], [3, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 5], [0, 3, 6, 7], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [3, 5, 6, 7], [1, 2, 3, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z0*z5, z4*z6, z0*z4, z2*z3*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-8, -4, 0, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
-1/3 D0 -1/2 D4 +0 Da0 +7/6 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -3/2 D4 +0 Da0 +7/2 Da1 
-2/3 D0 +0 D4 +0 Da0 +7/3 Da1 
-1/3 D0 +0 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
92/7*D5*D6 - 6*D6^2 - 64/7*D5*D7 - 31/7*D6*D7 + 50/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 5], [0, 3, 4, 5], [0, 1, 3, 6], [0, 2, 3, 4], [0, 1, 2, 5], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 5, 6], [0, 2, 3, 7], [2, 3, 4, 7], [1, 2, 5, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z1*z4, z4*z6, z1*z7, z2*z3*z5, z0*z4*z7, z0*z5*z7, z0*z5*z6, z1*z2*z3, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, -4, -8, -8, -8, -8]
intersections of D0^2 with Kaehler cone generators:[-6, -3, -3, -6, -6, -3]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +0 Da0 +1/3 Da1 
-1/3 D0 -1/2 D4 +0 Da0 +7/6 Da1 
-1/3 D0 -1 D4 +1 Da0 -1/3 Da1 
-2/3 D0 -1 D4 +0 Da0 +4/3 Da1 
-2/3 D0 -1 D4 +2 Da0 -2/3 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D4*D5 - 37*D5^2 + 29*D5*D6 - 6*D6^2 + 25*D5*D7 - 9*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 7

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [3, 4, 5, 7], [0, 1, 3, 6], [3, 5, 6, 7], [2, 3, 4, 7], [2, 4, 5, 7], [2, 3, 6, 7], [1, 2, 3, 4], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z7, z0*z5, z4*z6, z0*z4, z0*z7, z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -4, -12, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
+0 D0 -3/2 D4 +0 Da0 +7/2 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-9*D5^2 + 17*D5*D6 - 6*D6^2 - 12*D6*D7 + 7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 8

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 4, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 5, 6], [2, 3, 6, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z0*z5, z0*z7, z1*z7, z2*z3*z5, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, -8, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
-1/3 D0 -1 D4 +1 Da0 -1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 40*D5^2 - 4*D5*D6 - 6*D6^2 + 39*D6*D7 - 26*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 9

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [3, 4, 5, 7], [2, 3, 6, 7], [0, 1, 2, 5], [2, 4, 5, 7], [0, 1, 3, 6], [2, 3, 4, 7], [0, 1, 3, 5], [0, 2, 3, 5], [3, 5, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z7, z4*z6, z0*z4, z0*z7, z1*z2*z3, z0*z5*z6, z2*z3*z5*z6, z2*z3*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, -8, 0, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -3, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D4 +1 Da0 -1/2 Da1 
+0 D0 +0 D4 +2 Da0 -1 Da1 
-1/3 D0 +0 D4 +1 Da0 -1/3 Da1 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +1 Da0 +2/3 Da1 
-2/3 D0 -1 D4 +2 Da0 -2/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-37*D5^2 + 29*D5*D6 - 6*D6^2 - 64*D6*D7 + 35*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2126, triangulation 10

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 1, 1, 3)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, -1)

The Hodge numbers are (h11, h21)=(4, 104)
The Euler characteristic is -200
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 1, 0]

The triangulation is [[3, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 4], [0, 2, 6, 7], [2, 4, 5, 7], [0, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 5, 6, 7], [1, 3, 5, 6], [0, 2, 3, 7], [2, 3, 4, 7], [0, 1, 2, 4], [1, 2, 5, 6], [0, 1, 3, 4], [3, 5, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z4*z6, z0*z5, z1*z7, z2*z3*z5, z0*z4*z7, z1*z2*z3, z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D4 D4 D4  +203 Da0 Da0 Da0  +150 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 7*z5 - 3*z6 - 3*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[z4 + 2*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-8, -4, -8, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1 D4 +1 Da0 +2/3 Da1 
-1/3 D0 -1/2 D4 +0 Da0 +7/6 Da1 
-1/3 D0 -1 D4 +1 Da0 -1/3 Da1 
+0 D0 -1/2 D4 +0 Da0 +1/2 Da1 
-2/3 D0 -1 D4 +0 Da0 +4/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1
D3 = -1/3 D0 -1/2 D4 +0 Da0 +1/6 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 2, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -4, -2, -2, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D4 D4  + 5/2 Da0 Da0 -9/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 + Da0 - 4/3*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, -1/3*D0 - 1/2*D4 + 1/6*Da1, D4, -1/2*D4 + 1/2*Da1, -1/3*D0 - Da0 + 5/3*Da1, -1/2*D4 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 40*D5^2 - 4*D5*D6 - 6*D6^2 - 40*D5*D7 - D6*D7 + 14*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D4 + Da0 - 1/2*Da1
-1/3*D0 - Da0 + 5/3*Da1
-1/2*D4 + 1/2*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2171, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [1, 3, 5, 7], [2, 4, 5, 7], [0, 1, 2, 6], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 4, 5, 7], [1, 4, 5, 6], [3, 5, 6, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z4, z0*z5, z0*z7, z1*z2*z5, z4*z6*z7, z1*z5*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 5*z5 - 2*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, -4, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, 0, 0, -8]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +3 Da1 
-1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 
-1/2 D0 +0 D3 +1/2 Da0 +5/2 Da1 
+0 D0 +0 D3 +1 Da0 +5 Da1 
+0 D0 -4 D3 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 -1/2 Da0 +1/2 Da1 :   16, 0, 14, 0
D6 = -1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-2, 1, 1, 0, 1, 0, 1, 0)
(5, -2, -2, 0, -2, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3 -9/2 Da0 Da0  + 17/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -D3 + Da1, -1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
42/5*D5*D6 - 2*D6^2 - 96/5*D5*D7 + 48/5*D6*D7 - 24/5*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2171, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[3, 4, 5, 7], [1, 4, 5, 6], [2, 4, 5, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [0, 1, 2, 6], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [3, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z2*z3, z0*z5, z0*z7, z3*z4*z6, z4*z6*z7, z1*z5*z7, z1*z2*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 5*z5 - 2*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -4, -8]

The generators of the Kaehler cone are: 
+0 D0 -1 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +3 Da1 
-1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 
+0 D0 -4 D3 +1 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 -1/2 Da0 +1/2 Da1 :   16, 0, 14, 0
D6 = -1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-2, 1, 1, 0, 1, 0, 1, 0)
(5, -2, -2, 0, -2, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3 -9/2 Da0 Da0  + 17/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -D3 + Da1, -1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
2*D3*D6 + 42/5*D5*D6 - 2*D6^2 - 46/5*D5*D7 + 28/5*D6*D7 - 14/5*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2171, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z4, z0*z5, z0*z7, z4*z7, z1*z2*z5*z6, z1*z5*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 5*z5 - 2*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, -4, 0, -4]
intersections of D3^2 with Kaehler cone generators:[-4, -8, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 
+0 D0 -4 D3 +1 Da0 +5 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +5/2 Da1 
+0 D0 +0 D3 +1 Da0 +5 Da1 
-1/2 D0 +0 D3 +1/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 -1/2 Da0 +1/2 Da1 :   16, 0, 14, 0
D6 = -1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-2, 1, 1, 0, 1, 0, 1, 0)
(5, -2, -2, 0, -2, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D3 D3-9/2 Da0 Da0 + 17/2 Da1 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D3 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -D3 + Da1, -1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
42/5*D5*D6 - 2*D6^2 - 24/5*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2171, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 2)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (-1, 0, 1, 1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +2 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 3, 1]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [1, 3, 5, 7], [3, 5, 6, 7], [1, 2, 5, 7], [1, 2, 6, 7], [0, 2, 4, 6], [0, 1, 4, 5], [0, 2, 4, 5], [0, 1, 2, 5], [0, 1, 2, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 4, 5, 6]]

The SR-ideal is generated by [z0*z3, z2*z3, z3*z4, z0*z7, z4*z7, z0*z5*z6, z1*z2*z4, z1*z2*z5*z6, z1*z5*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +2 Da0 Da0 Da0  -2 Da1 Da0 Da0  +2 Da1 Da1 Da0  +6 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z3 + 5*z5 - 2*z6 + z7], 0], [[z3], 3], [[z3 + z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4]
intersections of D3^2 with Kaehler cone generators:[0, 0, 0, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D3 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +5/2 Da1 
-1/2 D0 +0 D3 +1/2 Da0 +5/2 Da1 
-1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 -1/2 Da0 +1/2 Da1 :   16, 0, 14, 0
D6 = -1/2 D0 -2 D3 +1/2 Da0 +5/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-2, 1, 1, 0, 1, 0, 1, 0)
(5, -2, -2, 0, -2, 1, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3 -9/2 Da0 Da0  + 17/2 Da1 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 - 1/2*Da0 + 1/2*Da1, -1/2*D0 - 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 + 1/2*Da1, -D3 + Da1, -1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
-19*D5^2 + 16*D5*D6 - 2*D6^2 - D7^2

A basis for the lattice of integral divisors in given by:
-D3 + Da0
-1/2*D0 - 2*D3 + 1/2*Da0 + 5/2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 7], [2, 4, 5, 6], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z0*z6, z2*z5*z7, z1*z2*z6, z3*z5*z7, z1*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D5 D5 D5  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z3], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D5 +1 Da0 +0 Da1 
+0 D0 -3 D5 +3 Da0 +1 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 
+0 D0 -4 D5 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D5 D5  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 - 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, -D5 + Da0, -1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 + 2*D3*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 7], [2, 4, 5, 6], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z0*z6, z2*z5*z7, z1*z2*z6, z3*z5*z7, z1*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +124 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[z5], 5], [[2*z3 + 2*z5 + z7], a0], [[z3 + z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -6, -4, -8]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -4, -8]

The generators of the Kaehler cone are: 
-1 D3 -1 D5 +0 Da0 +1 Da1 
-2 D3 -3 D5 +0 Da0 +3 Da1 
-2 D3 -2 D5 +1 Da0 +0 Da1 
-4 D3 -4 D5 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   16, 0, 14, 0
D6 = -1 D3 -1 D5 +0 Da0 +1 Da1 :   56, 0, 46, 4
D7 = -2 D3 -2 D5 +1 Da0 +0 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 4 D5 D5 -2 Da0 Da0  + 42/5 Da0 Da1 

Toric divisors in our base:
[-2*Da0 + 5*Da1, -D3 - D5 + Da0 - 2*Da1, -D3 + Da0 - 2*Da1, D3, -D5 + Da0 - 2*Da1, D5, -D3 - D5 + Da1, -2*D3 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 + 2*D3*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 2*D5 + Da0
-D3 - D5 + Da1
D5
D3

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 7], [2, 4, 5, 6], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z0*z6, z2*z5*z7, z1*z2*z6, z3*z5*z7, z1*z4*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z3], 3], [[z3 + z6], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -4, -8]

The generators of the Kaehler cone are: 
+0 D0 -1 D3 +1 Da0 +0 Da1 
+0 D0 -2 D3 +3 Da0 +0 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 
+0 D0 -4 D3 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D3 + 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 4*D6^2 + 2*D3*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1
-D3 + Da0
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [2, 4, 6, 7], [2, 3, 6, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z5, z0*z6, z0*z5, z2*z5, z1*z2*z6*z7, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D5 D5 D5  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z3], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -8, -8, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +5/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +1/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +5/2 Da1 
+0 D0 +0 D5 +1 Da0 +1 Da1 
+0 D0 -4 D5 +5 Da0 +1 Da1 
+0 D0 -4 D5 +5 Da0 +5 Da1 
+0 D0 +0 D5 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D5 D5 + 17/2 Da0 Da0 + 9/2 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 - 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, -D5 + Da0, -1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
12/5*D3*D7 + 12/5*D5*D7 + 42/5*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [2, 4, 6, 7], [2, 3, 6, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z5, z0*z6, z0*z5, z2*z5, z1*z2*z6*z7, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +124 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[z5], 5], [[2*z3 + 2*z5 + z7], a0], [[z3 + z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, -8, -8, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -8, 0, -8]

The generators of the Kaehler cone are: 
-2 D3 -2 D5 +1 Da0 +0 Da1 
+0 D3 -2 D5 +1 Da0 +0 Da1 
-2 D3 +0 D5 +1 Da0 +0 Da1 
+0 D3 +0 D5 +1 Da0 +0 Da1 
+0 D3 +0 D5 +0 Da0 +1 Da1 
-4 D3 -4 D5 +0 Da0 +5 Da1 
+0 D3 -4 D5 +0 Da0 +5 Da1 
-4 D3 +0 D5 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   16, 0, 14, 0
D6 = -1 D3 -1 D5 +0 Da0 +1 Da1 :   56, 0, 46, 4
D7 = -2 D3 -2 D5 +1 Da0 +0 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3 + 4 D5 D5-2 Da0 Da0 + 42/5 Da0 Da1

Toric divisors in our base:
[-2*Da0 + 5*Da1, -D3 - D5 + Da0 - 2*Da1, -D3 + Da0 - 2*Da1, D3, -D5 + Da0 - 2*Da1, D5, -D3 - D5 + Da1, -2*D3 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
12/5*D3*D7 + 12/5*D5*D7 + 42/5*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 2*D5 + Da0
-D3 - D5 + Da1
D5
D3

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 2, 4, 6], [2, 4, 6, 7], [2, 3, 6, 7], [1, 4, 5, 6], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [0, 1, 4, 7], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z5, z0*z6, z0*z5, z2*z5, z1*z2*z6*z7, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z3], 3], [[z3 + z6], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, 0, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -8, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +1/2 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +5/2 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +5/2 Da1 
+0 D0 +0 D3 +1 Da0 +1 Da1 
+0 D0 -4 D3 +5 Da0 +1 Da1 
+0 D0 +0 D3 +5 Da0 +1 Da1 
+0 D0 -4 D3 +5 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D3 D3 + 17/2 Da0 Da0 + 9/2 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D3 + 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
12/5*D3*D7 + 12/5*D5*D7 + 42/5*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1
-D3 + Da0
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 7], [1, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [3, 4, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z0*z3, z0*z6, z0*z5, z1*z2*z6, z1*z4*z6, z3*z4*z7, z3*z5*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D5 D5 D5  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z3], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1 D5 +1 Da0 +0 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 
+0 D0 -2 D5 +3 Da0 +0 Da1 
+0 D0 -4 D5 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D5 D5  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 - 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, -D5 + Da0, -1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 7], [1, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [3, 4, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z0*z3, z0*z6, z0*z5, z1*z2*z6, z1*z4*z6, z3*z4*z7, z3*z5*z7, z1*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +124 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[z5], 5], [[2*z3 + 2*z5 + z7], a0], [[z3 + z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-2, -4, -4, -8]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -6, -8]

The generators of the Kaehler cone are: 
-1 D3 -1 D5 +0 Da0 +1 Da1 
-2 D3 -2 D5 +1 Da0 +0 Da1 
-3 D3 -2 D5 +0 Da0 +3 Da1 
-4 D3 -4 D5 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   16, 0, 14, 0
D6 = -1 D3 -1 D5 +0 Da0 +1 Da1 :   56, 0, 46, 4
D7 = -2 D3 -2 D5 +1 Da0 +0 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 4 D5 D5 -2 Da0 Da0  + 42/5 Da0 Da1 

Toric divisors in our base:
[-2*Da0 + 5*Da1, -D3 - D5 + Da0 - 2*Da1, -D3 + Da0 - 2*Da1, D3, -D5 + Da0 - 2*Da1, D5, -D3 - D5 + Da1, -2*D3 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 2*D5 + Da0
-D3 - D5 + Da1
D5
D3

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 7], [1, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [3, 4, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z5, z0*z3, z0*z6, z0*z5, z1*z2*z6, z1*z4*z6, z3*z4*z7, z3*z5*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z3], 3], [[z3 + z6], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -4, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -4, -6, -8]

The generators of the Kaehler cone are: 
+0 D0 -1 D3 +1 Da0 +0 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 
+0 D0 -3 D3 +3 Da0 +1 Da1 
+0 D0 -4 D3 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D3 + 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D5*D6 - 24*D6^2 + 2*D5*D7 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1
-D3 + Da0
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 2, 5, 6], [0, 2, 4, 7], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z3*z5, z0*z6, z0*z3, z3*z4, z1*z4*z6, z2*z5*z7, z1*z2*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D5 D5 D5  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z3], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -4, -8, -8, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 -3 D5 +3 Da0 +1 Da1 
+0 D0 -1 D5 +1 Da0 +1 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 
+0 D0 -4 D5 +5 Da0 +1 Da1 
+0 D0 -4 D5 +5 Da0 +5 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D5 D5  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 - 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, -D5 + Da0, -1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 2, 5, 6], [0, 2, 4, 7], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z3*z5, z0*z6, z0*z3, z3*z4, z1*z4*z6, z2*z5*z7, z1*z2*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +124 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[z5], 5], [[2*z3 + 2*z5 + z7], a0], [[z3 + z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-6, -2, -4, -8, -8, -4]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, -8, 0, 0]

The generators of the Kaehler cone are: 
-2 D3 -3 D5 +0 Da0 +3 Da1 
+0 D3 -1 D5 +0 Da0 +1 Da1 
-2 D3 -2 D5 +1 Da0 +0 Da1 
-4 D3 -4 D5 +0 Da0 +5 Da1 
+0 D3 -4 D5 +0 Da0 +5 Da1 
+0 D3 -2 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   16, 0, 14, 0
D6 = -1 D3 -1 D5 +0 Da0 +1 Da1 :   56, 0, 46, 4
D7 = -2 D3 -2 D5 +1 Da0 +0 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 4 D5 D5 -2 Da0 Da0  + 42/5 Da0 Da1 

Toric divisors in our base:
[-2*Da0 + 5*Da1, -D3 - D5 + Da0 - 2*Da1, -D3 + Da0 - 2*Da1, D3, -D5 + Da0 - 2*Da1, D5, -D3 - D5 + Da1, -2*D3 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 2*D5 + Da0
-D3 - D5 + Da1
D5
D3

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 2, 5, 6], [0, 2, 4, 7], [1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z3*z5, z0*z6, z0*z3, z3*z4, z1*z4*z6, z2*z5*z7, z1*z2*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z3], 3], [[z3 + z6], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0, 0, -4]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, -8, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +3 Da0 +0 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 
+0 D0 -4 D3 +5 Da0 +1 Da1 
+0 D0 +0 D3 +5 Da0 +1 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +1/2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D3 + 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1
-D3 + Da0
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 4, 7], [1, 4, 5, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 3, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z2*z5, z3*z4, z3*z5, z0*z6*z7, z1*z2*z4, z1*z4*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D5 D5 D5  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z3], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D5 +1/2 Da0 +1/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +1/2 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 
-1/2 D0 -2 D5 +5/2 Da0 +5/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D5 D5  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 - 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, -D5 + Da0, -1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-19*D6^2 + 1/2*D3*D7 + 1/2*D5*D7 + 16*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 4, 7], [1, 4, 5, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 3, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z2*z5, z3*z4, z3*z5, z0*z6*z7, z1*z2*z4, z1*z4*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +124 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[z5], 5], [[2*z3 + 2*z5 + z7], a0], [[z3 + z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -4, -4, 0]
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D5 +1 Da0 -2 Da1 
-2 D3 +0 D5 +1 Da0 +0 Da1 
-2 D3 -2 D5 +1 Da0 +0 Da1 
+0 D3 -2 D5 +1 Da0 +0 Da1 
+0 D3 +0 D5 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   16, 0, 14, 0
D6 = -1 D3 -1 D5 +0 Da0 +1 Da1 :   56, 0, 46, 4
D7 = -2 D3 -2 D5 +1 Da0 +0 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 4 D5 D5 -2 Da0 Da0  + 42/5 Da0 Da1 

Toric divisors in our base:
[-2*Da0 + 5*Da1, -D3 - D5 + Da0 - 2*Da1, -D3 + Da0 - 2*Da1, D3, -D5 + Da0 - 2*Da1, D5, -D3 - D5 + Da1, -2*D3 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-19*D6^2 + 1/2*D3*D7 + 1/2*D5*D7 + 16*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 2*D5 + Da0
-D3 - D5 + Da1
D5
D3

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[0, 2, 4, 6], [0, 2, 4, 7], [1, 4, 5, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 3, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [0, 1, 2, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z2*z5, z3*z4, z3*z5, z0*z6*z7, z1*z2*z4, z1*z4*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z3], 3], [[z3 + z6], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, -4, -4]
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 +0 D3 +1/2 Da0 +1/2 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +5/2 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +1/2 Da1 
-1/2 D0 +0 D3 +5/2 Da0 +5/2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D3 + 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-19*D6^2 + 1/2*D3*D7 + 1/2*D5*D7 + 16*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1
-D3 + Da0
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z5, z0*z6, z0*z5, z2*z5, z1*z2*z6, z3*z4*z7, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 5, 3] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D5 D5 D5  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z5], 5], [[z5 + z6], a0], [[z3], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -8]
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 
-1/2 D0 +0 D5 +5/2 Da0 +1/2 Da1 
+0 D0 -2 D5 +3 Da0 +0 Da1 
+0 D0 +0 D5 +5 Da0 +1 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -4 D5 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 4, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D5 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D4 = -1/2 D0 -1 D5 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D5 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D5 D5  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D5 + 1/2*Da0 - 1/2*Da1, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -1/2*D0 - D5 + 1/2*Da0 + 1/2*Da1, D5, -D5 + Da0, -1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D5 + 5/2*Da0 + 1/2*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z5, z0*z6, z0*z5, z2*z5, z1*z2*z6, z3*z4*z7, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [3, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D3 D3 D3  +2 D5 D5 D5  +124 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3], 3], [[z5], 5], [[2*z3 + 2*z5 + z7], a0], [[z3 + z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -8]
intersections of D3^2 with Kaehler cone generators:[-4, -4, -6, -8, -2, -8]

The generators of the Kaehler cone are: 
-2 D3 -2 D5 +1 Da0 +0 Da1 
-2 D3 +0 D5 +1 Da0 +0 Da1 
-3 D3 -2 D5 +0 Da0 +3 Da1 
-4 D3 +0 D5 +0 Da0 +5 Da1 
-1 D3 +0 D5 +0 Da0 +1 Da1 
-4 D3 -4 D5 +0 Da0 +5 Da1 

Irred. toric divisors meeting both D5 and D3 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D3 -1 D5 +1 Da0 -2 Da1 :   16, 0, 14, 0
D6 = -1 D3 -1 D5 +0 Da0 +1 Da1 :   56, 0, 46, 4
D7 = -2 D3 -2 D5 +1 Da0 +0 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D3 D3  + 4 D5 D5 -2 Da0 Da0  + 42/5 Da0 Da1 

Toric divisors in our base:
[-2*Da0 + 5*Da1, -D3 - D5 + Da0 - 2*Da1, -D3 + Da0 - 2*Da1, D3, -D5 + Da0 - 2*Da1, D5, -D3 - D5 + Da1, -2*D3 - 2*D5 + Da0]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-2*D3 - 2*D5 + Da0
-D3 - D5 + Da1
D5
D3

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2178, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 0, 1)
6:  (-1, 2, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 110)
The Euler characteristic is -212
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D6 -1 D7 = 0 
 +1 D1 +1 D3 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 0, 3, 1]

The triangulation is [[1, 3, 6, 7], [4, 5, 6, 7], [1, 5, 6, 7], [2, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [1, 4, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z5, z0*z6, z0*z5, z2*z5, z1*z2*z6, z3*z4*z7, z1*z4*z6*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +6 Da0 Da0 Da0  +2 Da1 Da0 Da0  -2 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + z5 + 5*z6 - 2*z7], 0], [[z3], 3], [[z3 + z6], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -4, -6, -8, -2, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 
-1/2 D0 -2 D3 +5/2 Da0 +5/2 Da1 
+0 D0 -3 D3 +3 Da0 +1 Da1 
+0 D0 -4 D3 +5 Da0 +5 Da1 
+0 D0 -1 D3 +1 Da0 +1 Da1 
+0 D0 -4 D3 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1 D3 +1/2 Da0 -1/2 Da1 :   16, 0, 14, 0
D2 = -1/2 D0 -1 D3 +1/2 Da0 +1/2 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -2 D3 +5/2 Da0 +1/2 Da1 :   232, 0, 178, 26

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(5, -2, -2, 0, -2, 0, 1, 0)
(1, -1, 0, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3  + 17/2 Da0 Da0  + 9/2 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - D3 + 1/2*Da0 - 1/2*Da1, -1/2*D0 - D3 + 1/2*Da0 + 1/2*Da1, D3, -1/2*D0 + 1/2*Da0 - 1/2*Da1, Da1, -D3 + Da0, -1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1]

The 2nd Chern class in toric basis:
-24*D6^2 + 18*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 2*D3 + 5/2*Da0 + 1/2*Da1
-D3 + Da0
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2186, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 4, -1)
3:  (-1, 2, -1, 0)
4:  (2, -1, -1, 0)
5:  (-1, -1, 2, 0)
6:  (0, 1, -1, 0)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D0 +1 D1 +4 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 5]

The triangulation is [[0, 1, 3, 5], [0, 1, 6, 7], [0, 1, 3, 6], [1, 2, 4, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 4, 5], [0, 2, 3, 5], [1, 2, 3, 6], [0, 2, 3, 6], [0, 1, 4, 7], [0, 2, 4, 7], [1, 2, 4, 5], [0, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z3*z7, z5*z6, z5*z7, z4*z6, z0*z1*z2]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D4 D4 D4  +27 Da0 Da0 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 1/3*z6 + 1/3*z7], 3], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0, -9]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D4 +1/3 Da0 -1/3 Da1 
-1 D3 +0 D4 +1 Da0 +0 Da1 
+0 D3 -1 D4 +1 Da0 +0 Da1 
+0 D3 +0 D4 +1 Da0 +0 Da1 
-1 D3 -1 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D4 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D4 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D4 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, 2, 2, 3, 0, 0, 0, 9)
(1, 1, 1, -3, 0, 0, 9, 0)
(-1, -1, -1, 0, 0, 3, 0, 0)
(1, 1, 1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D4 D4 + 10/3 Da0 Da0-2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D3 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, D3, D4, Da1, -3*D3 + Da0, -3*D4 + Da0]

The 2nd Chern class in toric basis:
1/3*D4*D5 - 2/3*D5^2 - 2/27*D6^2 + 94/27*D6*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + 1/3*D4 + 2/3*Da0 + 1/3*Da1
-3*D3 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2186, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 4, -1)
3:  (-1, 2, -1, 0)
4:  (2, -1, -1, 0)
5:  (-1, -1, 2, 0)
6:  (0, 1, -1, 0)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D0 +1 D1 +4 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 5]

The triangulation is [[0, 1, 3, 5], [0, 1, 6, 7], [0, 1, 3, 6], [1, 2, 4, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 4, 5], [0, 2, 3, 5], [1, 2, 3, 6], [0, 2, 3, 6], [0, 1, 4, 7], [0, 2, 4, 7], [1, 2, 4, 5], [0, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z3*z7, z5*z6, z5*z7, z4*z6, z0*z1*z2]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 7]
Out of the 3 elements from [4, 5, 6] , 3 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D5 D5 D5  -45 Da0 Da0 Da0  -81 Da1 Da0 Da0  -135 Da1 Da1 Da0  -216 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[z4 + 2/3*z6 + 1/3*z7], a0], [[z6], a1]]

The divisors D4 and D5 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0, -9]
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D4 -1/3 D5 +2/3 Da0 -1/3 Da1 
+0 D4 +0 D5 +2 Da0 -1 Da1 
-1 D4 +0 D5 +3 Da0 -2 Da1 
+0 D4 +0 D5 +3 Da0 -2 Da1 
-1 D4 +0 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D5 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D5 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D4 -1/3 D5 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D5 +2/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, 2, 2, 3, 0, 0, 0, 9)
(1, 1, 1, -3, 0, 0, 9, 0)
(-1, -1, -1, 0, 0, 3, 0, 0)
(1, 1, 1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D5 D5 + 31/3 Da0 Da0-7 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D5 + 2/3*Da0 - 1/3*Da1, -1/3*D4 - 1/3*D5 + 2/3*Da0 - 1/3*Da1, -1/3*D4 - 1/3*D5 + 2/3*Da0 - 1/3*Da1, Da0 - Da1, D4, D5, Da1, -3*D4 + 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
1/3*D4*D5 - 2/3*D5^2 - 2/27*D6^2 + 94/27*D6*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D5 + 1/3*Da0 + 1/3*Da1
Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2186, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 0)
1:  (-1, -1, 1, 1)
2:  (-1, -1, 4, -1)
3:  (-1, 2, -1, 0)
4:  (2, -1, -1, 0)
5:  (-1, -1, 2, 0)
6:  (0, 1, -1, 0)
7:  (1, 0, -1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D0 +1 D1 +4 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 5]

The triangulation is [[0, 1, 3, 5], [0, 1, 6, 7], [0, 1, 3, 6], [1, 2, 4, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 4, 5], [0, 2, 3, 5], [1, 2, 3, 6], [0, 2, 3, 6], [0, 1, 4, 7], [0, 2, 4, 7], [1, 2, 4, 5], [0, 2, 4, 5]]

The SR-ideal is generated by [z3*z4, z3*z7, z5*z6, z5*z7, z4*z6, z0*z1*z2]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6]
Out of the 3 elements from [3, 5, 7] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D5 D5 D5  -216 Da0 Da0 Da0  +81 Da1 Da0 Da0  -27 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - 1/3*z6 + 1/3*z7], 3], [[z5], 5], [[z7], a0], [[z4], a1]]

The divisors D3 and D5 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0, -9]
intersections of D5^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D5 +1/3 Da0 +2/3 Da1 
-1 D3 +0 D5 +1 Da0 +3 Da1 
+0 D3 +0 D5 +1 Da0 +2 Da1 
+0 D3 +0 D5 +1 Da0 +3 Da1 
-1 D3 +0 D5 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D5 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D5 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D5 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D5 +1/3 Da0 +2/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(2, 2, 2, 3, 0, 0, 0, 9)
(1, 1, 1, -3, 0, 0, 9, 0)
(-1, -1, -1, 0, 0, 3, 0, 0)
(1, 1, 1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D5 D5 + 10/3 Da0 Da0 + 92/9 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D5 + 1/3*Da0 + 2/3*Da1, -1/3*D3 - 1/3*D5 + 1/3*Da0 + 2/3*Da1, -1/3*D3 - 1/3*D5 + 1/3*Da0 + 2/3*Da1, D3, Da1, D5, -3*D3 + Da0 + 3*Da1, Da0]

The 2nd Chern class in toric basis:
1/3*D4*D5 - 2/3*D5^2 - 2/27*D6^2 + 94/27*D6*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-5/3*D3 + 1/3*D5 + 2/3*Da0 + 7/3*Da1
-3*D3 + Da0 + 3*Da1
D5
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2188, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 0)
4:  (0, -1, 1, 0)
5:  (1, 2, -1, 0)
6:  (-1, -1, 0, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +2 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +1 D4 -1 D5 -1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5 - z7], 3], [[z6], 6], [[z5], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -9]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 
+0 D3 +0 D6 +1 Da0 +0 Da1 
+0 D3 +0 D6 +0 Da0 +1 Da1 
-1 D3 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 3)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, -3, 0, 3, 0, 0)
(-1, -1, -1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6-2/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, Da1, Da0, D6, -D3 - Da0 + Da1]

The 2nd Chern class in toric basis:
10/3*D5^2 - 1/3*D4*D6 - 2/3*D6^2 + 10/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D6 + 1/3*Da0 + Da1
D6
Da0
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2191, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 2, 3, 0)
4:  (0, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 0, 0)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +3 D3 -1 D4 -1 D5 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D4 D4 D4  +9 Da0 Da0 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z4 + 1/3*z5 - 1/3*z7], 3], [[z4], 4], [[z6], a0], [[z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, -18, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -27, -9, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 
+0 D3 -1 D4 +0 Da0 +1 Da1 
-3 D3 -2 D4 +0 Da0 +3 Da1 
-1 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 9)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, 3, 0, 9, 0, 0)
(-1, -1, -1, 3, 9, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D4 D4-2/3 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D3, D4, -D4 + Da1, Da0, -3*D3 + Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 - 1/9*D4*D6 - 2/3*D6^2 + 110/27*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D4 + 2/3*Da0 + 1/3*Da1
Da0
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2191, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 2, 3, 0)
4:  (0, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 0, 0)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +3 D3 -1 D4 -1 D5 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5]
Out of the 3 elements from [4, 6, 7] , 3 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D6 D6 D6  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[2/3*z4 + 2/3*z5 + 1/3*z7], a0], [[z4 + z5], a1]]

The divisors D4 and D6 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, -18, 0, 0]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 
-1 D4 +0 D6 +0 Da0 +1 Da1 
-2 D4 +0 D6 +3 Da0 +0 Da1 
+0 D4 +0 D6 +1 Da0 +0 Da1 
+0 D4 +0 D6 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 9)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, 3, 0, 9, 0, 0)
(-1, -1, -1, 3, 9, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D6 D6-2/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, -Da0 + Da1, D4, -D4 + Da1, D6, 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 - 1/9*D4*D6 - 2/3*D6^2 + 110/27*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
2/3*D4 + 2/3*D6 + 1/3*Da0
D6
-D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2191, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 2, 3, 0)
4:  (0, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 0, 0)
7:  (0, 1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +3 D3 -1 D4 -1 D5 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  +18 Da0 Da0 Da0  +9 Da1 Da0 Da0  -9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/3*z4 + 1/3*z5 - 1/3*z7], 3], [[z6], 6], [[z5], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -27, -9, 0]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 
+0 D3 +0 D6 +1 Da0 +0 Da1 
-3 D3 +0 D6 +3 Da0 +1 Da1 
-1 D3 +0 D6 +1 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 9)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, 3, 0, 9, 0, 0)
(-1, -1, -1, 3, 9, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 10/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, -1/3*D3 - 1/3*D6 + 1/3*Da0, D3, Da1, Da0, D6, -3*D3 + Da0 + Da1]

The 2nd Chern class in toric basis:
-2/3*D5^2 - 1/9*D4*D6 - 2/3*D6^2 + 110/27*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D6 + 1/3*Da0 + Da1
D6
Da0
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2192, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z4, z0*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +27 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -9, -27, 0, -27]
intersections of D0^2 with Kaehler cone generators:[0, -9, 0, 0, 0, -9]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -3 D4 +1 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1 D0 -3 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 3)
(-3, 1, 1, 1, 0, 0, 3, 0)
(-3, 2, 2, 2, 0, 3, 0, 0)
(9, -4, -4, -4, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 4 Da0 Da0-2/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -D0 + Da0 - Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-2/3*D6^2 + 92/27*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2/3*D4 + Da0 - 1/3*Da1
-D0 + Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2192, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [2, 3, 5, 7], [0, 1, 2, 6], [1, 2, 5, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +27 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z4 - z5 - z6 + z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -27, -27]
intersections of D0^2 with Kaehler cone generators:[0, -9, -3, 0, -9]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1 D0 +0 D4 +1 Da0 +1 Da1 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 -3 D4 +1 Da0 +2 Da1 
-1 D0 -3 D4 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 3)
(-3, 1, 1, 1, 0, 0, 3, 0)
(-3, 2, 2, 2, 0, 3, 0, 0)
(9, -4, -4, -4, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 4 Da0 Da0 -2/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -D0 + Da0 - Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-23/3*D4^2 - 2/3*D6^2 + 23/9*D5*D7 + 7/9*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2/3*D4 + Da0 - 1/3*Da1
-D0 + Da0 - Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2193, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 2, 1, 0)
4:  (1, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D6 +1 D7 = 0 
 +3 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 5, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D4 D4 D4  +9 Da0 Da0 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2/3*z4 + 1/3*z5 - 1/3*z7], 3], [[z4], 4], [[z6], a0], [[2*z4 + z5], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0, -9]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 
-1 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 -1 D4 +0 Da0 +1 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 
-1 D3 -1 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 9)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, 3, 0, 9, 0, 0)
(1, 1, 1, 6, 9, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D4 D4-2/3 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D3, D4, -2*D4 + Da1, Da0, -3*D3 + Da1]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 1/9*D4*D6 - 2/3*D6^2 + 193/54*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 - 1/3*D4 + 2/3*Da0 + 1/3*Da1
Da0
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2193, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 2, 1, 0)
4:  (1, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D6 +1 D7 = 0 
 +3 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 5, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5]
Out of the 3 elements from [4, 6, 7] , 3 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D6 D6 D6  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[4/3*z4 + 2/3*z5 + 1/3*z7], a0], [[2*z4 + z5], a1]]

The divisors D4 and D6 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0, -9]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 
+0 D4 +0 D6 +1 Da0 +0 Da1 
-1 D4 +0 D6 +0 Da0 +1 Da1 
+0 D4 +0 D6 +0 Da0 +1 Da1 
-1 D4 +0 D6 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D6 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 9)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, 3, 0, 9, 0, 0)
(1, 1, 1, 6, 9, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D6 D6-2/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, -1/3*D4 - 1/3*D6 + 1/3*Da0, -Da0 + Da1, D4, -2*D4 + Da1, D6, 3*Da0 - 2*Da1]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 1/9*D4*D6 - 2/3*D6^2 + 193/54*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + 2/3*D6 + 1/3*Da0
D6
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2193, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 2, 1, 0)
4:  (1, -1, -1, 0)
5:  (1, 0, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 -1 D4 -1 D6 +1 D7 = 0 
 +3 D2 +1 D3 -1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 5, 3, 6]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 4, 5], [1, 2, 3, 6], [0, 2, 4, 5], [1, 2, 3, 7], [1, 2, 5, 7], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z3*z4, z3*z5, z4*z7, z6*z7, z5*z6, z0*z1*z2]



The two divisors chosen are [3, 6]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 7]
Out of the 3 elements from [3, 6, 5] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D6 D6 D6  -45 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2/3*z4 + 1/3*z5 - 1/3*z7], 3], [[z6], 6], [[z5], a0], [[z4], a1]]

The divisors D3 and D6 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0, -9]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 
-1 D3 +0 D6 +1 Da0 +2 Da1 
+0 D3 +0 D6 +1 Da0 +1 Da1 
+0 D3 +0 D6 +1 Da0 +2 Da1 
-1 D3 +0 D6 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D6 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D6 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 1, 1, -3, 0, 0, 0, 9)
(-1, -1, -1, 0, 0, 0, 3, 0)
(2, 2, 2, 3, 0, 9, 0, 0)
(1, 1, 1, 6, 9, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D6 D6 + 10/3 Da0 Da0 + 7 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D6 + 1/3*Da0 + 1/3*Da1, D3, Da1, Da0, D6, -3*D3 + Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 1/9*D4*D6 - 2/3*D6^2 + 193/54*D5*D7 - 2/27*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D3 + 2/3*D6 + 1/3*Da0 + 1/3*Da1
D6
Da0
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2197, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + z5 - z6 - z7], 0], [[z4], 4], [[z6], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -18, -9, 0, -12]
intersections of D0^2 with Kaehler cone generators:[0, -9, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1 D0 +0 D4 +1 Da0 +1 Da1 
+0 D0 -2 D4 +1 Da0 +1 Da1 
+0 D0 -1 D4 +0 Da0 +1 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 -4/3 D4 +1/3 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 3)
(-3, 2, 2, 2, 0, 0, 3, 0)
(3, -1, -1, -1, 0, 3, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2*D4 + Da1, Da0, -D0 - Da0 + Da1]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 7/2*D6^2 + 7/2*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 4/3*D4 + 1/3*Da0 + Da1
Da0
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2197, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 2, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + z5 - z6 - z7], 0], [[z4], 4], [[z6], a0], [[2*z4 + z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -18, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, -9]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +1 Da1 
-1/3 D0 -4/3 D4 +1/3 Da0 +1 Da1 
-1 D0 +0 D4 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 3)
(-3, 2, 2, 2, 0, 0, 3, 0)
(3, -1, -1, -1, 0, 3, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2*D4 + Da1, Da0, -D0 - Da0 + Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 5/6*D5^2 + 5/2*D6^2 + 5/2*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 4/3*D4 + 1/3*Da0 + Da1
Da0
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2198, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, -1, 2)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 1, 0)
4:  (0, -1, -1, 1)
5:  (0, 1, 1, -1)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D4 D4 D4  +9 Da0 Da0 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5 + z6], 3], [[z4], 4], [[z7], a0], [[z4 + z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 
-1 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 -1 D4 +0 Da0 +1 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-1, -1, -1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D4 D4-2/3 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D3, D4, -D3 + Da1, -D4 + Da1, Da0]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 14/3*D5*D6 - 2/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D4 + 1/3*Da0 + 2/3*Da1
-D4 + Da1
-D3 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2198, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, -1, 2)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 1, 0)
4:  (0, -1, -1, 1)
5:  (0, 1, 1, -1)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 3 elements from [4, 7, 5] , 3 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +27 Da0 Da0 Da0  +27 Da1 Da0 Da0  +27 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z4 + z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -9, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D4 -1/3 D7 +0 Da0 +1/3 Da1 
+0 D4 +0 D7 +0 Da0 +1 Da1 
-1 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D7 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D4 -1/3 D7 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-1, -1, -1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D7 D7 + 4 Da0 Da0-2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D7 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da1, Da0 - Da1, D4, Da1, -D4 + Da0, D7]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 14/3*D5*D6 - 2/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2198, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, -1, 2)
2:  (-1, -1, 2, 0)
3:  (-1, 0, 1, 0)
4:  (0, -1, -1, 1)
5:  (0, 1, 1, -1)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 1)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D4 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +1 D3 -1 D4 +1 D5 -1 D6 = 0 
 +1 D0 +2 D1 +1 D4 -1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +9 Da1 Da0 Da0  -9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 - z5 + z6], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 
+0 D3 +0 D7 +1 Da0 +0 Da1 
+0 D3 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(-1, -1, -1, 3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, Da1, -D3 + Da0 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 14/3*D5*D6 - 2/3*D6^2 - 1/3*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + Da1
Da0
-D3 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2199, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, 1, -1)
4:  (0, 1, 0, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, -1, 0)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 -1 D7 = 0 
 +3 D2 +1 D3 -1 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 -1 D3 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 4, 6, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z3*z6, z4*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + z5 + 1/2*z6], 3], [[z5], 5], [[z7], a0], [[2*z5 + z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -9, -3, -9]
intersections of D3^2 with Kaehler cone generators:[0, -9, 0, -3, -9]

The generators of the Kaehler cone are: 
+0 D3 +0 D5 +0 Da0 +1 Da1 
-1 D3 +0 D5 +0 Da0 +1 Da1 
+0 D3 -1 D5 +0 Da0 +1 Da1 
-1/3 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 
-1 D3 -1 D5 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 0, 6, 0)
(0, 0, 0, 1, 0, 1, 0, 0)
(1, 1, 1, -3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D5 D5-2/3 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -2*D5 + Da1, Da0]

The 2nd Chern class in toric basis:
-1/6*D4^2 + 22/3*D5*D6 + 7/2*D6^2 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 - 2/3*D5 + 1/3*Da0 + 2/3*Da1
-D3 - D5 + Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2199, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, 1, -1)
4:  (0, 1, 0, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, -1, 0)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 -1 D7 = 0 
 +3 D2 +1 D3 -1 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 -1 D3 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 4, 6, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z3*z6, z4*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 3 elements from [5, 7, 4] , 3 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +18 Da0 Da0 Da0  +9 Da1 Da0 Da0  -9 Da1 Da1 Da0  -45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[1/2*z4 + z5 + 1/2*z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -9, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +2 Da0 -1 Da1 
+0 D5 +0 D7 +1 Da0 +0 Da1 
-1 D5 +0 D7 +2 Da0 -1 Da1 
-1/3 D5 -1/3 D7 +1/3 Da0 +0 Da1 
-1 D5 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D5 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D5 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 0, 6, 0)
(0, 0, 0, 1, 0, 1, 0, 0)
(1, 1, 1, -3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5-2/3 D7 D7 + 22/3 Da0 Da0-4 Da0 Da1

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 + 1/3*Da0, -1/3*D5 - 1/3*D7 + 1/3*Da0, -1/3*D5 - 1/3*D7 + 1/3*Da0, Da0 - Da1, Da1, D5, -2*D5 + 2*Da0 - Da1, D7]

The 2nd Chern class in toric basis:
-1/6*D4^2 + 22/3*D5*D6 + 7/2*D6^2 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D5 + 1/3*D7 + 2/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2199, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 1)
1:  (-1, -1, 0, 2)
2:  (-1, -1, 3, 0)
3:  (-1, 1, 1, -1)
4:  (0, 1, 0, -1)
5:  (1, -1, -1, 1)
6:  (1, 0, -1, 0)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 -1 D5 -1 D7 = 0 
 +3 D2 +1 D3 -1 D5 -1 D6 +1 D7 = 0 
 +1 D0 +2 D1 -1 D3 -1 D4 +1 D5 +1 D7 = 0 

The irreducible and rigid divisors are [5, 3, 4, 6, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z3*z6, z4*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  -45 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-1/2*z4 + z5 + 1/2*z6], 3], [[z7], 7], [[z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -9, 0, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +2 Da1 
-1 D3 +0 D7 +1 Da0 +2 Da1 
+0 D3 +0 D7 +1 Da0 +1 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 0, 6, 0)
(0, 0, 0, 1, 0, 1, 0, 0)
(1, 1, 1, -3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 7 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, Da0, D7]

The 2nd Chern class in toric basis:
-1/6*D4^2 + 22/3*D5*D6 + 7/2*D6^2 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
-D3 + Da0 + Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2201, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 2, 0, -1)
5:  (0, -1, 1, 0)
6:  (1, 1, -1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[0, 1, 3, 7], [0, 4, 5, 6], [0, 1, 6, 7], [0, 4, 6, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 1, 2, 5], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 3, 4], [1, 4, 5, 6], [0, 1, 5, 6], [0, 2, 4, 5], [1, 2, 4, 5]]

The SR-ideal is generated by [z2*z3, z3*z5, z3*z6, z2*z7, z5*z7, z2*z6, z0*z1*z4*z7, z0*z1*z4*z5, z0*z1*z4*z6]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 7]
Out of the 3 elements from [2, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +9 D3 D3 D3  +9 Da0 Da0 Da0  -9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + z6 + 1/2*z7], 2], [[-3/2*z4 + 1/2*z5 - 1/2*z7], 3], [[-3/2*z4 + 1/2*z5 + 1/2*z7], a0], [[z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[-9, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -9, 0, 0]

The generators of the Kaehler cone are: 
-1 D2 +0 D3 +1 Da0 +1 Da1 
+0 D2 -1 D3 +1 Da0 +2 Da1 
+0 D2 +0 D3 +0 Da0 +1 Da1 
+0 D2 +0 D3 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 1, -1, 0, 0, 0, 2)
(0, 0, 1, 0, 0, 0, 1, 0)
(0, 0, -1, 1, 0, 2, 0, 0)
(2, 2, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2-2/3 D3 D3-4 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[-1/3*D2 - 1/3*D3 + 1/3*Da1, -1/3*D2 - 1/3*D3 + 1/3*Da1, D2, D3, -1/3*D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + Da1, Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
-2/3*D5^2 + 4*D6^2 + 4*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D2 - 2/3*D3 + Da0 + 2/3*Da1
Da1
-D2 + Da0 + Da1
-1/3*D2 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2201, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, 0)
4:  (-1, 2, 0, -1)
5:  (0, -1, 1, 0)
6:  (1, 1, -1, 0)
7:  (0, 1, -1, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [2, 3]

The triangulation is [[0, 1, 3, 7], [0, 1, 6, 7], [0, 4, 6, 7], [1, 2, 3, 4], [1, 3, 4, 7], [0, 1, 2, 5], [0, 4, 5, 6], [1, 4, 6, 7], [0, 3, 4, 7], [0, 2, 3, 4], [1, 4, 5, 6], [0, 1, 5, 6], [0, 2, 4, 5], [0, 1, 2, 3], [1, 2, 4, 5]]

The SR-ideal is generated by [z3*z5, z3*z6, z2*z7, z5*z7, z2*z6, z0*z1*z4]



The two divisors chosen are [2, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 4, 5, 7]
Out of the 3 elements from [2, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D2 D2 D2  +9 D3 D3 D3  +9 Da0 Da0 Da0  -9 Da1 Da0 Da0  +9 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z4 - 1/2*z5 + z6 + 1/2*z7], 2], [[-3/2*z4 + 1/2*z5 - 1/2*z7], 3], [[-3/2*z4 + 1/2*z5 + 1/2*z7], a0], [[z6], a1]]

The divisors D2 and D3 are small:
intersections of D2^2 with Kaehler cone generators:[0, 0, -3, -9]
intersections of D3^2 with Kaehler cone generators:[-9, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D2 -1 D3 +1 Da0 +2 Da1 
+0 D2 +0 D3 +0 Da0 +1 Da1 
-1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 
-1 D2 +0 D3 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D3 are [0, 1, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D2 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(0, 0, 1, -1, 0, 0, 0, 2)
(0, 0, 1, 0, 0, 0, 1, 0)
(0, 0, -1, 1, 0, 2, 0, 0)
(2, 2, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D2 D2 -2/3 D3 D3 -4 Da0 Da0  + 10/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D2 - 1/3*D3 + 1/3*Da1, -1/3*D2 - 1/3*D3 + 1/3*Da1, D2, D3, -1/3*D2 - 1/3*D3 + 1/3*Da1, -D2 + Da0 + Da1, Da1, -D3 + Da0]

The 2nd Chern class in toric basis:
-15/4*D4^2 - 1/4*D5^2 + 4*D6^2 + 4*D6*D7 - 1/4*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D2 - 2/3*D3 + Da0 + 2/3*Da1
Da1
-D2 + Da0 + Da1
-1/3*D2 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2202, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 1, 2, 0)
4:  (0, -1, -1, 0)
5:  (0, 1, 1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +2 D3 -1 D4 +1 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6, 7]
Out of the 2 elements from [3, 4] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D4 D4 D4  +9 Da0 Da0 Da0  +27 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6], 3], [[z4], 4], [[z7], a0], [[z4 + z6], a1]]

The divisors D4 and D3 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, -9, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -18, -9, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 
+0 D3 -1 D4 +0 Da0 +1 Da1 
-2 D3 -1 D4 +0 Da0 +2 Da1 
-1 D3 +0 D4 +0 Da0 +1 Da1 
+0 D3 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D3 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D4 -1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 0, 6, 0)
(1, 1, 1, -3, 0, 6, 0, 0)
(-1, -1, -1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D4 D4-2/3 Da0 Da0 + 10/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D4 - 1/3*Da0 + 1/3*Da1, D3, D4, -2*D3 + Da1, -D4 + Da1, Da0]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 25/6*D5*D6 - 2/3*D6^2 - 1/6*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D4 + 1/3*Da0 + 2/3*Da1
-D3 + Da1
-2*D3 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D3 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2202, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 1, 2, 0)
4:  (0, -1, -1, 0)
5:  (0, 1, 1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +2 D3 -1 D4 +1 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 3 elements from [4, 7, 5] , 3 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +9 Da1 Da0 Da0  -9 Da1 Da1 Da0  -45 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[1/2*z4 + 1/2*z5 + 1/2*z6], a0], [[z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, -9, 0, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-1 D4 +0 D7 +2 Da0 -1 Da1 
-1 D4 +0 D7 +2 Da0 +0 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 +0 D7 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 0, 6, 0)
(1, 1, 1, -3, 0, 6, 0, 0)
(-1, -1, -1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D7 D7 + 22/3 Da0 Da0-4 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 - 1/3*D7 + 1/3*Da0, Da0 - Da1, D4, Da1, -D4 + 2*Da0 - Da1, D7]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 25/6*D5*D6 - 2/3*D6^2 - 1/6*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2202, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 1, 2, 0)
4:  (0, -1, -1, 0)
5:  (0, 1, 1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +2 D3 -1 D4 +1 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z3*z4, z3*z6, z5*z7, z6*z7, z4*z5, z0*z1*z2]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +9 Da1 Da0 Da0  -9 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + 1/2*z6], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -18, -9, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-2 D3 +0 D7 +2 Da0 +1 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 
+0 D3 +0 D7 +1 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, 1, 1, 3, 0, 0, 6, 0)
(1, 1, 1, -3, 0, 6, 0, 0)
(-1, -1, -1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, Da1, -2*D3 + Da0 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
-1/6*D5^2 + 25/6*D5*D6 - 2/3*D6^2 - 1/6*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + Da1
-D3 + Da0 + Da1
-2*D3 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2212, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 3, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[0, 2, 5, 7], [1, 5, 6, 7], [1, 4, 5, 6], [1, 3, 4, 6], [2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z6, z3*z7, z4*z7, z3*z5*z6, z1*z2*z4, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +8 Da0 Da0 Da0  +20 Da1 Da0 Da0  +50 Da1 Da1 Da0  +107 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 5/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-12, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-6, -6, -2, -18]

The generators of the Kaehler cone are: 
-4/3 D0 -6 D3 +5/3 Da0 +4/3 Da1 
+0 D0 -6 D3 +5 Da0 +0 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-5, 3, 3, 0, -4, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -4/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-29/9*D5^2 + 17/9*D5*D6 + 10/9*D6^2 + 47/24*D6*D7 - 25/144*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2212, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 3, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[2, 3, 4, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [1, 3, 6, 7], [0, 2, 5, 7], [1, 5, 6, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z0*z4, z4*z7, z0*z6, z1*z2*z4, z1*z2*z6, z3*z5*z6, z3*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +8 Da0 Da0 Da0  +20 Da1 Da0 Da0  +50 Da1 Da1 Da0  +107 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 5/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -12, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -2, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
-4/3 D0 -6 D3 +5/3 Da0 +4/3 Da1 
+0 D0 -18 D3 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-5, 3, 3, 0, -4, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -4/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-29/9*D5^2 + 17/9*D5*D6 + 10/9*D6^2 - 1/4*D3*D7 + 47/24*D6*D7 - 25/144*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2212, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 3, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[0, 2, 5, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 3, 4, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z6, z3*z5, z3*z7, z4*z7, z1*z2*z5*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +8 Da0 Da0 Da0  +20 Da1 Da0 Da0  +50 Da1 Da1 Da0  +107 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 5/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -12, -12, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -6, 0, -18, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-4/3 D0 -6 D3 +5/3 Da0 +4/3 Da1 
-4/3 D0 +0 D3 +5/3 Da0 +4/3 Da1 
+0 D0 -18 D3 +5 Da0 +4 Da1 
+0 D0 -6 D3 +5 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-5, 3, 3, 0, -4, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 17/2 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -4/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
56/45*D5*D6 + 10/9*D6^2 + 367/180*D6*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2212, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 3, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 5, 7], [0, 1, 2, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 3, 4, 6], [1, 3, 6, 7], [0, 2, 5, 7], [1, 5, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z3*z5, z4*z7, z0*z6, z1*z2*z5, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +8 Da0 Da0 Da0  +20 Da1 Da0 Da0  +50 Da1 Da1 Da0  +107 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 5/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -12, 0]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -6, -2]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +0 Da0 +1 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
-4/3 D0 -6 D3 +5/3 Da0 +4/3 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-5, 3, 3, 0, -4, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -4/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-34/9*D5^2 + 2*D5*D6 + 10/9*D6^2 - 1/3*D3*D7 + 35/18*D6*D7 - 5/36*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2212, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 3, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 6, 7], [0, 2, 5, 7], [1, 5, 6, 7], [2, 3, 6, 7], [2, 3, 4, 6], [0, 1, 2, 5], [0, 1, 5, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z3*z5, z0*z6, z4*z7, z0*z4, z1*z2*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +8 Da0 Da0 Da0  +20 Da1 Da0 Da0  +50 Da1 Da1 Da0  +107 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 5/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -12, 0]
intersections of D3^2 with Kaehler cone generators:[-3, -2, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -3 D3 +0 Da0 +1 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-4/3 D0 -6 D3 +5/3 Da0 +4/3 Da1 
+0 D0 -18 D3 +5 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-5, 3, 3, 0, -4, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3 + 17/2 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -4/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
56/45*D5*D6 + 10/9*D6^2 + 7/30*D3*D7 + 367/180*D6*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2212, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, 0, 0)
5:  (-1, 3, -1, -1)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D5 = 0 
 +1 D1 +1 D3 -1 D5 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 5], [0, 2, 5, 7], [1, 5, 6, 7], [1, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 2, 3, 6], [1, 4, 5, 6], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 5, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z6, z3*z7, z4*z7, z3*z5, z1*z2*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +8 Da0 Da0 Da0  +20 Da1 Da0 Da0  +50 Da1 Da1 Da0  +107 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 - 5/3*z5 + 1/3*z6 - 1/3*z7], 0], [[z3], 3], [[2*z3 - 4/3*z5 + 2/3*z6 + 1/3*z7], a0], [[3*z3 + z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -12, -12]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, 0, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1/3 Da1 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-4/3 D0 +0 D3 +5/3 Da0 +4/3 Da1 
-4/3 D0 -6 D3 +5/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 3)
(1, 0, 0, 0, 2, 0, 3, 0)
(-5, 3, 3, 0, -4, 3, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3  + 17/2 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - D3 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0, -1/3*D0 - 1/3*Da0 + 1/3*Da1, -3*D3 + Da1, -4/3*D0 + 5/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-34/9*D5^2 + 2*D5*D6 + 10/9*D6^2 + 35/18*D6*D7 - 5/36*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da1
-1/3*D0 - 1/3*Da0 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[1, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 4, 5], [0, 2, 3, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [2, 4, 6, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z3*z4, z5*z6, z0*z7, z1*z2*z5, z1*z2*z7, z1*z2*z3, z0*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -2, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4*D5 - 19*D5^2 + 4*D4*D6 - 6*D6^2 + 16*D5*D7 - 7*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[1, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 3, 4, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z1*z2*z5, z1*z2*z7, z3*z4*z7, z0*z4*z6, z1*z2*z3, z3*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -2, -6, -3]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +1 Da1 
-1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-13*D4^2 + 37/2*D5^2 + 17*D4*D6 - 6*D6^2 - 61/4*D5*D7 + 11/4*D6*D7 + 9/2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 3, 6], [2, 4, 5, 7], [1, 3, 5, 7], [1, 2, 3, 4], [1, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z4*z6, z5*z6, z1*z2*z5, z3*z4*z7, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -6, -3, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +1 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +1/3 Da0 +5/3 Da1 
+0 D0 -6 D4 +0 Da0 +5 Da1 
+0 D0 -18 D4 +4 Da0 +5 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-29/16*D5^2 - 6*D6^2 + D5*D7 - 17/8*D6*D7 + 5/4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 3, 5], [0, 1, 2, 6], [0, 2, 3, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [1, 3, 5, 7], [2, 4, 6, 7], [1, 2, 4, 5], [1, 4, 5, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z4, z5*z6, z1*z2*z3, z1*z2*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, -3, -2, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-19*D5^2 + 8/3*D4*D6 - 6*D6^2 + 58/3*D5*D7 - 9*D6*D7 - 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [1, 4, 6, 7], [1, 2, 3, 4], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 5, 7], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z5*z6, z3*z4*z6, z1*z2*z5, z1*z2*z7, z3*z4*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-2, -3, -18, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +1 Da1 
+0 D0 -3 D4 +1 Da0 +0 Da1 
+0 D0 -18 D4 +4 Da0 +5 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-29/16*D5^2 + 29/4*D4*D6 - 6*D6^2 + D5*D7 - 17/8*D6*D7 + 5/4*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z3*z4, z4*z6, z5*z6, z1*z2*z3*z6, z1*z2*z3*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-6, -3, -6, 0, -18, -2, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 
-1/3 D0 -3 D4 +1/3 Da0 +5/3 Da1 
+0 D0 -6 D4 +0 Da0 +5 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
+0 D0 -18 D4 +4 Da0 +5 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +5/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 0 Da0 Da0 + 17/5 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-6*D6^2 - 14/15*D5*D7 - 7/5*D6*D7 + 26/15*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 7

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 1, 3, 5], [0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 4, 5], [0, 2, 3, 5], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 4, 5, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z4, z5*z6, z4*z6, z1*z2*z3, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -2, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +1/3 Da0 +5/3 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-4*D4*D5 - 19*D5^2 - 6*D6^2 + 16*D5*D7 - 7*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 8

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[2, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 4, 6, 7], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 6, 7], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z0*z5, z5*z6, z0*z7, z1*z2*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-3, -6, -18, -2]

The generators of the Kaehler cone are: 
+0 D0 -3 D4 +1 Da0 +0 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 
+0 D0 -18 D4 +4 Da0 +5 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D4 D4 + 0 Da0 Da0 + 17/5 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
116/15*D4*D6 - 6*D6^2 - 14/15*D5*D7 - 7/5*D6*D7 + 26/15*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 9

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 3, 4, 5], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z4*z6, z5*z6, z1*z2*z3, z3*z4*z7, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-2, -2, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D4 +0 Da0 +1 Da1 
-1/3 D0 -2 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -3 D4 +1/3 Da0 +5/3 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-13*D4^2 + 37/2*D5^2 - 6*D6^2 - 61/4*D5*D7 + 11/4*D6*D7 + 9/2*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2216, triangulation 10

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 1, 1)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 112)
The Euler characteristic is -216
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 6], [0, 1, 2, 5], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 2, 3, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z4, z5*z6, z4*z6, z1*z2*z3, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D4 D4 D4  +107 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 5*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[3*z4 + z7], a0], [[2*z4 + z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -3, -6, -2, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 -1/3 Da1 
-1/3 D0 -3 D4 +1/3 Da0 +5/3 Da1 
-1/3 D0 -6 D4 +4/3 Da0 +5/3 Da1 
+0 D0 -2 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +5/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(5, -2, -2, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D4 D4  + 17/5 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, D4, -2*D4 + Da1, -1/3*D0 - 2/3*Da0 + 5/3*Da1, -3*D4 + Da0]

The 2nd Chern class in toric basis:
-19*D5^2 - 6*D6^2 + 58/3*D5*D7 - 9*D6*D7 - 10/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D4 + Da0
-1/3*D0 - 2/3*Da0 + 5/3*Da1
-2*D4 + Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2221, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 1)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +2 D1 +1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 2, 3]

The triangulation is [[1, 3, 5, 6], [1, 4, 6, 7], [1, 2, 4, 7], [0, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [1, 2, 6, 7], [0, 2, 6, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 4, 5, 6], [0, 2, 4, 7], [2, 4, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z1, z0*z3, z3*z4, z3*z7, z0*z5, z5*z7, z1*z2*z5*z6, z1*z2*z4*z6, z2*z4*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z3 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z3], 3], [[-1/2*z3 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -12, -8, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 -1/2 Da0 +2 Da1 
-1/2 D0 +0 D3 -1/2 Da0 +2 Da1 
+0 D0 -6 D3 +0 Da0 +7 Da1 
+0 D0 -4 D3 -1 Da0 +4 Da1 
+0 D0 +0 D3 -1 Da0 +4 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D3 -1/2 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1/2 D0 -2 D3 -1/2 Da0 +2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(-3, 1, 2, 0, 2, 0, 2, 0)
(7, -1, -4, 0, -4, 2, 0, 0)
(1, -1, -2, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D3 D3-3/2 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[D0, -D3 - Da0, -1/2*D0 - D3 - 1/2*Da0, D3, -1/2*D0 - 1/2*Da0, -D3 + Da1, -1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-34/7*D5*D6 + 24/7*D6^2 - 23/7*D6*D7 - 15/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D3 + 1/2*Da0 + 2*Da1
-1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2221, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 1)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +2 D1 +1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 2, 3]

The triangulation is [[1, 3, 5, 6], [0, 2, 4, 7], [0, 4, 6, 7], [2, 3, 5, 6], [0, 2, 4, 6], [2, 4, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 2, 6, 7], [1, 4, 6, 7], [1, 2, 3, 6], [1, 4, 5, 6], [1, 2, 5, 7], [2, 4, 5, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z1, z0*z3, z3*z4, z3*z7, z0*z5, z5*z6*z7, z1*z2*z4, z1*z2*z5*z6, z2*z4*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z3 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z3], 3], [[-1/2*z3 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, -8, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 -1/2 Da0 +2 Da1 
-1/2 D0 +0 D3 -1/2 Da0 +2 Da1 
+0 D0 -4 D3 -1 Da0 +4 Da1 
+0 D0 +0 D3 -1 Da0 +0 Da1 
+0 D0 +0 D3 -1 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D3 -1/2 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1/2 D0 -2 D3 -1/2 Da0 +2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(-3, 1, 2, 0, 2, 0, 2, 0)
(7, -1, -4, 0, -4, 2, 0, 0)
(1, -1, -2, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 + 4 D3 D3-3/2 Da0 Da0-12 Da0 Da1

Toric divisors in our base:
[D0, -D3 - Da0, -1/2*D0 - D3 - 1/2*Da0, D3, -1/2*D0 - 1/2*Da0, -D3 + Da1, -1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-34/7*D5*D6 + 24/7*D6^2 + 68/7*D5*D7 - 23/7*D6*D7 - 15/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D3 + 1/2*Da0 + 2*Da1
-1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2221, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 1)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +2 D1 +1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 2, 3]

The triangulation is [[1, 3, 5, 6], [1, 4, 6, 7], [1, 2, 4, 7], [0, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 2, 6, 7], [0, 2, 6, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 4, 5, 6], [0, 2, 4, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z1, z0*z3, z3*z7, z0*z5, z5*z7, z1*z2*z5, z3*z4*z6, z1*z2*z4*z6, z2*z4*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z3 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z3], 3], [[-1/2*z3 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -8, -2, -12]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 -1/2 Da0 +2 Da1 
+0 D0 -4 D3 -1 Da0 +4 Da1 
+0 D0 -1 D3 +0 Da0 +1 Da1 
+0 D0 -6 D3 +0 Da0 +7 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D3 -1/2 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1/2 D0 -2 D3 -1/2 Da0 +2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(-3, 1, 2, 0, 2, 0, 2, 0)
(7, -1, -4, 0, -4, 2, 0, 0)
(1, -1, -2, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -D3 - Da0, -1/2*D0 - D3 - 1/2*Da0, D3, -1/2*D0 - 1/2*Da0, -D3 + Da1, -1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-44*D5^2 + 36*D5*D6 - 6*D6^2 + 3*D6*D7 + D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D3 + 1/2*Da0 + 2*Da1
-1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2221, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 2)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 2, 2, 1)
6:  (1, -1, -1, -1)
7:  (-1, 0, 0, 1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +2 D1 +1 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 2, 3]

The triangulation is [[2, 3, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 2, 6, 7], [1, 4, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [1, 3, 5, 6], [0, 2, 5, 7], [0, 4, 6, 7], [1, 2, 6, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z7, z0*z1, z0*z5*z6, z5*z6*z7, z1*z2*z4, z2*z4*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +2 D3 D3 D3  +4 Da1 Da0 Da0  -6 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z3 + 7/2*z5 - 3/2*z6 - 1/2*z7], 0], [[z3], 3], [[-1/2*z3 + 1/2*z5 - 1/2*z6 + 1/2*z7], a0], [[z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -4, -4, 0, -4]
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, 0, -2]

The generators of the Kaehler cone are: 
-1/2 D0 -2 D3 -1/2 Da0 +2 Da1 
-1/2 D0 +0 D3 -1/2 Da0 +2 Da1 
-1/2 D0 +0 D3 -1/2 Da0 +1 Da1 
+0 D0 +0 D3 -1 Da0 +0 Da1 
-1/2 D0 -1 D3 -1/2 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1/2 D0 -1 D3 -1/2 Da0 +0 Da1 :   15, 0, 13, 0
D6 = -1/2 D0 -2 D3 -1/2 Da0 +2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, 0, 0, 0, 0, 0, 2)
(-3, 1, 2, 0, 2, 0, 2, 0)
(7, -1, -4, 0, -4, 2, 0, 0)
(1, -1, -2, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0  + 4 D3 D3 -3/2 Da0 Da0 -12 Da0 Da1 

Toric divisors in our base:
[D0, -D3 - Da0, -1/2*D0 - D3 - 1/2*Da0, D3, -1/2*D0 - 1/2*Da0, -D3 + Da1, -1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1, -1/2*D0 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-1/7*D3*D6 - 41/7*D5*D6 + 27/7*D6^2 + 75/7*D5*D7 - 25/7*D6*D7 - 16/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - D3 + 1/2*Da0 + 2*Da1
-1/2*D0 - 2*D3 - 1/2*Da0 + 2*Da1
-D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 7], [1, 2, 4, 6], [1, 3, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 7], [1, 2, 5, 6], [0, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7], [1, 5, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z4, z3*z6, z4*z5, z1*z2*z4*z7, z1*z2*z5*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, -4, 0, 0, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0, -8, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +0 Da0 +5/2 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
+0 D0 +0 D3 +3 Da0 +2 Da1 
-1 D0 +0 D3 +3 Da0 +2 Da1 
+0 D0 -1 D3 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-1/2 D3 D3 + 5/2 Da0 Da0 + 6 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
56/15*D3*D7 + 112/15*D5*D7 + 14/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [2, 4, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z4, z3*z6, z1*z2*z6, z4*z5*z7, z1*z2*z4*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -4, -8, 0]
intersections of D0^2 with Kaehler cone generators:[0, -8, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1 D0 +0 D3 +3 Da0 +2 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
+0 D0 -1 D3 +3 Da0 +2 Da1 
+0 D0 +0 D3 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-29/16*D6^2 + 13/4*D3*D7 + 13/2*D5*D7 + 47/8*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 6], [0, 2, 4, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [0, 1, 4, 7], [1, 4, 6, 7], [1, 2, 3, 7], [0, 1, 4, 6], [0, 1, 2, 6], [2, 5, 6, 7], [2, 4, 6, 7], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z3*z4, z4*z5, z3*z6, z0*z6*z7, z1*z2*z4, z1*z2*z5*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, -4, -4, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -8, 0, -8, 0, -16]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
-1 D0 +0 D3 +3 Da0 +2 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-1 D0 -1/2 D3 +1 Da0 +3/2 Da1 
+0 D0 -1/2 D3 +0 Da0 +5/2 Da1 
-2 D0 +0 D3 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-8*D6^2 + 8/5*D3*D7 + 16/5*D5*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 6, 7], [2, 3, 4, 6], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z4*z5, z1*z2*z5, z1*z2*z6, z3*z6*z7, z3*z4*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +0 Da0 +1/2 Da1 
+0 D0 -1/2 D3 +1 Da0 +1/2 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
+0 D0 -1 D3 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
4*D5*D6 - 11*D6^2 + 12*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z5, z0*z6, z1*z2*z5, z1*z2*z6, z3*z4*z7, z4*z5*z7, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
+0 D0 -1/2 D3 +1 Da0 +1/2 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
+0 D0 -1 D3 +3 Da0 +2 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-13*D5^2 + 11/2*D6^2 + 13*D5*D7 + D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 2, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 4, 6], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 7], [0, 2, 4, 7], [0, 1, 5, 6], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z4*z5, z3*z6, z3*z4, z0*z5*z7, z0*z6*z7, z1*z2*z6, z1*z2*z4, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, 0, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-4, -8, -8, -8, -4, -16]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
-1 D0 -1/2 D3 +1 Da0 +3/2 Da1 
-1 D0 +0 D3 +2 Da0 +1 Da1 
-1 D0 +0 D3 +3 Da0 +2 Da1 
-1/2 D0 +0 D3 +1/2 Da0 +1/2 Da1 
-2 D0 +0 D3 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
8*D5*D6 - 8*D6^2 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 7

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 7], [1, 5, 6, 7], [2, 3, 5, 6], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 5, 6, 7], [2, 4, 6, 7], [1, 2, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z4, z4*z5, z1*z2*z5, z3*z6*z7, z1*z2*z4*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, -8, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -4]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +0 Da0 +1/2 Da1 
+0 D0 -1/2 D3 +0 Da0 +5/2 Da1 
+0 D0 -1 D3 +3 Da0 +2 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-19*D6^2 - 4/3*D3*D7 - 8/3*D5*D7 + 52/3*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 8

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [1, 4, 5, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 2, 7], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 1, 4, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z6, z0*z6, z1*z2*z4, z1*z2*z6, z0*z5*z7, z4*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, -4, -8, -8]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 
-1 D0 +0 D3 +3 Da0 +2 Da1 
-1 D0 +0 D3 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
-13*D5^2 + 11/2*D6^2 + 13*D5*D7 + D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2228, triangulation 9

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 0, 0)
5:  (-1, 1, 2, 2)
6:  (-1, 2, 1, 1)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D4 +1 D5 +2 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 +1 D6 -1 D7 = 0 
 +1 D1 +1 D3 +2 D5 +1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [4, 3, 0]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 6], [1, 4, 6, 7], [0, 1, 2, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 3, 5, 6], [2, 3, 5, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 4, 7], [0, 2, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z3*z4, z4*z5, z0*z6*z7, z1*z2*z4, z1*z2*z5, z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  +8 Da1 Da0 Da0  +8 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 4*z5 + 3*z6 - 2*z7], 0], [[z3], 3], [[z6], a0], [[z3 + 2*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-4, -4, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -8, -4]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D3 +0 Da0 +1/2 Da1 
+0 D0 -1/2 D3 +0 Da0 +5/2 Da1 
-1 D0 -1/2 D3 +1 Da0 +3/2 Da1 
-1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +1/2 Da0 +0 Da1 :   26, 0, 22, 1
D7 = -1/2 D0 -1/2 D3 +3/2 Da0 +1 Da1 :   240, 0, 184, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 0, 1, 0, 0, 1)
(3, -1, -1, 0, -2, 0, 1, 0)
(4, -2, -2, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 5/2 Da0 Da0  + 6 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da0, -1/2*D0 - 1/2*D3 + 1/2*Da0, D3, -1/2*D0 - 1/2*Da0 + 1/2*Da1, -1/2*D3 + 1/2*Da1, Da0, -1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1]

The 2nd Chern class in toric basis:
11/2*D5*D6 - 8*D6^2 + 1/2*D3*D7 + D5*D7 + 10*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*D3 + 3/2*Da0 + Da1
Da0
-1/2*D3 + 1/2*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, 0, 0, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -6, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +7/3 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +7 Da1 
+0 D0 +0 D5 +1 Da0 +2 Da1 
+0 D0 +0 D5 +7 Da0 +2 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +1 Da1 
-2/3 D0 +0 D5 +7/3 Da0 +14/3 Da1 
-2/3 D0 +0 D5 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-1/2 D5 D5 + 11/6 Da0 Da0 + 5/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 46/7*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, 0, 0, -12, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0, -24, -12, 0, -8]

The generators of the Kaehler cone are: 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -3/2 D5 +0 Da0 +7/2 Da1 
+0 D4 +0 D5 +0 Da0 +1 Da1 
-12 D4 +0 D5 +0 Da0 +7 Da1 
-6 D4 -3/2 D5 +0 Da0 +7/2 Da1 
+0 D4 +0 D5 +2 Da0 -1 Da1 
-4 D4 +0 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4-1/2 D5 D5-6 Da0 Da0 + 111/10 Da0 Da1

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 46/7*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 6], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z2*z4, z4*z5, z1*z2*z3*z7, z1*z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0, -6, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, 0, 0, -24, -12, 0, -8]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 
+0 D0 +0 D4 +7 Da0 +2 Da1 
+0 D0 +0 D4 +2 Da0 +1 Da1 
+0 D0 -12 D4 +14 Da0 +7 Da1 
+0 D0 -6 D4 +7 Da0 +2 Da1 
-2/3 D0 +0 D4 +14/3 Da0 +7/3 Da1 
-2/3 D0 -4 D4 +14/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 4 D4 D4 + 22/3 Da0 Da0 + 14/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
22/7*D4*D7 + 46/7*D5*D7 + 120/7*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z2*z6, z3*z5*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -8, -8, -4, -4]
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, -6, -3, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D5 +1/2 Da0 +1 Da1 
+0 D0 -3/2 D5 +3/2 Da0 +1 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2/3 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +8/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 40*D6^2 + 6*D4*D7 + 10*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z2*z6, z3*z5*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -8, -8, -4, -4]
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-2 D4 -3/2 D5 +0 Da0 +3/2 Da1 
-2 D4 -1 D5 +2 Da0 -2 Da1 
+0 D4 -1 D5 +2 Da0 -2 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 40*D6^2 + 6*D4*D7 + 10*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [0, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z4*z5, z0*z5*z7, z1*z2*z3, z1*z2*z6, z3*z5*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, -6, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0, -4, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +3 Da0 +0 Da1 
-2/3 D0 -2 D4 +8/3 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +8/3 Da0 +1/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 40*D6^2 + 6*D4*D7 + 10*D5*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z1*z3*z6, z1*z2*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -4, -12]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +1 Da1 
+0 D0 -1/2 D5 +3/2 Da0 +0 Da1 
+0 D0 -3/2 D5 +5/2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-12*D5*D6 - 44*D6^2 + 6*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z1*z3*z6, z1*z2*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -4, -12]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -6, -10]

The generators of the Kaehler cone are: 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -3/2 D5 +0 Da0 +7/2 Da1 
-3 D4 -1/2 D5 +0 Da0 +3/2 Da1 
-5 D4 -3/2 D5 +0 Da0 +5/2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-12*D5*D6 - 44*D6^2 + 6*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z1*z3*z6, z1*z2*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -6, -10]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -6 D4 +7 Da0 +2 Da1 
+0 D0 -3 D4 +3 Da0 +1 Da1 
+0 D0 -5 D4 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-12*D5*D6 - 44*D6^2 + 6*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [3, 4, 5, 6], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 5], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 5], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z3*z5*z7, z1*z2*z6, z4*z5*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -4, -8]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
+0 D0 -3/2 D5 +3/2 Da0 +1 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 24*D5*D6 - 44*D6^2 + 10*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [3, 4, 5, 6], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 5], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 5], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z3*z5*z7, z1*z2*z6, z4*z5*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -4, -8]
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -4]

The generators of the Kaehler cone are: 
-1 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-2 D4 -3/2 D5 +0 Da0 +3/2 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-2 D4 -1 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 24*D5*D6 - 44*D6^2 + 10*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [2, 3, 5, 6], [3, 4, 5, 6], [1, 4, 5, 6], [1, 4, 6, 7], [0, 1, 2, 5], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 2, 3, 5], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z6, z2*z4, z0*z5*z7, z1*z2*z3, z1*z3*z6, z3*z5*z7, z1*z2*z6, z4*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, -6]
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -4]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +3 Da0 +0 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
-2/3 D0 -2 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 24*D5*D6 - 44*D6^2 + 10*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z2*z6, z3*z5*z7, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, -4, -12, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +7/3 Da1 
+0 D0 -3/2 D5 +3/2 Da0 +1 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +1 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +1 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +7 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-9*D6^2 + 5/2*D4*D7 + 4*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z2*z6, z3*z5*z7, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, -4, -12, -12]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -12, 0]

The generators of the Kaehler cone are: 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-2 D4 -3/2 D5 +0 Da0 +3/2 Da1 
+0 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-6 D4 -3/2 D5 +0 Da0 +7/2 Da1 
+0 D4 -3/2 D5 +0 Da0 +7/2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-9*D6^2 + 5/2*D4*D7 + 4*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [1, 5, 6, 7], [0, 2, 3, 7], [0, 1, 3, 7], [2, 3, 6, 7], [1, 3, 4, 6], [1, 3, 4, 7], [1, 2, 3, 5], [1, 4, 6, 7], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z4*z5, z1*z2*z6, z3*z5*z7, z1*z2*z3*z7, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -4, 0, -12, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -2 D4 +3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +7 Da0 +2 Da1 
+0 D0 +0 D4 +7 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-9*D6^2 + 5/2*D4*D7 + 4*D5*D7 + 21*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 2, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 7], [0, 1, 3, 6], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -6, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +7/3 Da1 
-2/3 D0 +0 D5 +7/3 Da0 +2/3 Da1 
-2/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-2/3 D0 +0 D5 +7/3 Da0 +14/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 - 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 2, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 7], [0, 1, 3, 6], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -8, 0, 0]

The generators of the Kaehler cone are: 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-4 D4 +0 D5 +2 Da0 -1 Da1 
+0 D4 +0 D5 +2 Da0 -3 Da1 
+0 D4 +0 D5 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 - 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 2, 6], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [0, 1, 2, 7], [0, 1, 3, 6], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z5, z2*z4, z4*z5, z0*z6*z7, z1*z2*z3, z1*z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -6, -6, -6]
intersections of D4^2 with Kaehler cone generators:[-4, 0, -8, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 
-2/3 D0 -4 D4 +14/3 Da0 +7/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +14/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-37*D6^2 + 1/2*D4*D7 - 4*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 5, 6, 7], [0, 1, 2, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z3*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -8, -4, -8]
intersections of D0^2 with Kaehler cone generators:[-6, -3, -6, -3, -6]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D5 +1/3 Da0 +2/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +2/3 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +7/3 Da1 
-2/3 D0 -1 D5 +4/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-6*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 5, 6, 7], [0, 1, 2, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z3*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z6, z1*z3*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6, 7]
Out of the 2 elements from [4, 5] , 2 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[0, -4, -8, -4, -8]
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D5 +2 Da0 -3 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-2 D4 -1 D5 +2 Da0 -2 Da1 
+0 D4 -1/2 D5 +1 Da0 -1/2 Da1 
+0 D4 -1 D5 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-6*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 7

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 6], [0, 1, 3, 6], [0, 1, 2, 5], [1, 4, 6, 7], [2, 5, 6, 7], [1, 3, 4, 6], [1, 5, 6, 7], [0, 1, 2, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z3*z5, z2*z4, z4*z5, z0*z5*z7, z0*z6*z7, z1*z2*z3, z1*z2*z6, z1*z3*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-6, -3, -6, -3, -6]
intersections of D4^2 with Kaehler cone generators:[0, -4, -4, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
-2/3 D0 -2 D4 +8/3 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +2/3 Da1 
-2/3 D0 +0 D4 +8/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-6*D5*D6 - 37*D6^2 + 1/2*D4*D7 + 2*D5*D7 + 33*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 5, 6, 7], [0, 1, 2, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [3, 4, 5, 6], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z3*z5, z1*z3*z6, z3*z5*z7, z1*z2*z6, z2*z4*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, -12]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +1 Da1 
+0 D0 -3/2 D5 +5/2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 24*D5*D6 - 44*D6^2 + 10*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 5, 6, 7], [0, 1, 2, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [3, 4, 5, 6], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z3*z5, z1*z3*z6, z3*z5*z7, z1*z2*z6, z2*z4*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -4, -12, -12]
intersections of D4^2 with Kaehler cone generators:[-4, -2, -12, -10]

The generators of the Kaehler cone are: 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-1 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-6 D4 -3/2 D5 +0 Da0 +7/2 Da1 
-5 D4 -3/2 D5 +0 Da0 +5/2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 24*D5*D6 - 44*D6^2 + 10*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 8

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [1, 4, 6, 7], [2, 5, 6, 7], [0, 1, 2, 3], [1, 5, 6, 7], [0, 1, 2, 7], [0, 2, 3, 7], [3, 4, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 4, 7], [3, 4, 5, 6], [1, 2, 5, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z1*z3*z5, z1*z3*z6, z3*z5*z7, z1*z2*z6, z2*z4*z6, z2*z4*z7, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -2, -12, -10]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -6 D4 +7 Da0 +2 Da1 
+0 D0 -5 D4 +5 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 - 24*D5*D6 - 44*D6^2 + 10*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z3*z5*z7, z1*z2*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6, 7]
Out of the 2 elements from [0, 5] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -4, -12]
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/2 D5 +1/2 Da0 +0 Da1 
+0 D0 -3/2 D5 +3/2 Da0 +1 Da1 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-2*D5*D6 - 16*D6^2 + 2*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z3*z5*z7, z1*z2*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, -4, -12]
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -12]

The generators of the Kaehler cone are: 
-1 D4 -1/2 D5 +0 Da0 +1/2 Da1 
-2 D4 -3/2 D5 +0 Da0 +3/2 Da1 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -3/2 D5 +0 Da0 +7/2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-2*D5*D6 - 16*D6^2 + 2*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 9

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 3, 4, 5], [2, 5, 6, 7], [0, 1, 2, 3], [0, 1, 2, 7], [1, 5, 6, 7], [0, 2, 3, 7], [2, 3, 6, 7], [1, 3, 4, 7], [3, 4, 6, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z2*z4, z1*z3*z6, z3*z5*z7, z1*z2*z6, z4*z5*z7, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D4^2 with Kaehler cone generators:[-2, -4, -4, -12]

The generators of the Kaehler cone are: 
+0 D0 -1 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +3 Da0 +0 Da1 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -6 D4 +7 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-2*D5*D6 - 16*D6^2 + 2*D4*D7 + 4*D5*D7 + 24*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 2, 4, 6], [0, 2, 3, 7], [2, 3, 6, 7], [2, 3, 4, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 4], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z4*z5, z1*z3*z6, z2*z4*z7, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 5]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 5, 4] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +8 D5 D5 D5  +56 Da0 Da0 Da0  +8 Da1 Da0 Da0  -4 Da1 Da1 Da0  +2 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z5], 5], [[z5 + 2*z6], a0], [[z4], a1]]

The divisors D5 and D0 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, 0, 0, 0, -4]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -6, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 
+0 D0 -3/2 D5 +7/2 Da0 +1 Da1 
-2/3 D0 +0 D5 +7/3 Da0 +2/3 Da1 
+0 D0 +0 D5 +7 Da0 +2 Da1 
+0 D0 +0 D5 +1 Da0 +0 Da1 
+0 D0 -1/2 D5 +3/2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D0 are [1, 2, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/2 D5 +1/6 Da0 -2/3 Da1 :   15, 0, 13, 0
D2 = -1/3 D0 -1/2 D5 +1/6 Da0 +1/3 Da1 :   25, 0, 21, 1
D7 = -1/3 D0 -1/2 D5 +7/6 Da0 +1/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -1/2 D5 D5  + 11/6 Da0 Da0  + 5/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/2*D5 + 1/6*Da0 - 2/3*Da1, -1/3*D0 - 1/2*D5 + 1/6*Da0 + 1/3*Da1, -2/3*D0 + 1/3*Da0 - 1/3*Da1, Da1, D5, -1/2*D5 + 1/2*Da0, -1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 - 6*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 1/2*D5 + 7/6*Da0 + 1/3*Da1
-1/2*D5 + 1/2*Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D0 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 2, 4, 6], [0, 2, 3, 7], [2, 3, 6, 7], [2, 3, 4, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 4], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z4*z5, z1*z3*z6, z2*z4*z7, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [4, 5]
The toric divisors orthogonal to these are [0]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [4, 5, 0] , 3 are independent

The intersection form in our basis is  +2 D4 D4 D4  +8 D5 D5 D5  +333 Da0 Da0 Da0  +200 Da1 Da0 Da0  +120 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z5], 5], [[3*z4 + z5 + z6 + z7], a0], [[2*z4 + z5 + 2*z6], a1]]

The divisors D5 and D4 are small:
intersections of D5^2 with Kaehler cone generators:[-4, -12, 0, 0, 0, -4]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -8, -24, -4, -6]

The generators of the Kaehler cone are: 
-2 D4 -1/2 D5 +1 Da0 -1/2 Da1 
-6 D4 -3/2 D5 +0 Da0 +7/2 Da1 
-4 D4 +0 D5 +2 Da0 -1 Da1 
-12 D4 +0 D5 +0 Da0 +7 Da1 
-2 D4 +0 D5 +0 Da0 +1 Da1 
-3 D4 -1/2 D5 +0 Da0 +3/2 Da1 

Irred. toric divisors meeting both D5 and D4 are [1, 6, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D4 -1/2 D5 +1 Da0 -3/2 Da1 :   15, 0, 13, 0
D6 = -1 D4 -1/2 D5 +0 Da0 +1/2 Da1 :   66, 0, 54, 5
D7 = -2 D4 -1/2 D5 +1 Da0 -1/2 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 4 D4 D4 -1/2 D5 D5 -6 Da0 Da0  + 111/10 Da0 Da1 

Toric divisors in our base:
[-3*Da0 + 5*Da1, -D4 - 1/2*D5 + Da0 - 3/2*Da1, -1/2*D5 + Da0 - 3/2*Da1, -D4 + 2*Da0 - 3*Da1, D4, D5, -D4 - 1/2*D5 + 1/2*Da1, -2*D4 - 1/2*D5 + Da0 - 1/2*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 - 6*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-2*D4 - 1/2*D5 + Da0 - 1/2*Da1
-D4 - 1/2*D5 + 1/2*Da1
D5
D4

A basis for the lattice of integral cycles orthogonal to D4 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2231, triangulation 10

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 0, 0, 1)
5:  (-1, 0, 1, 1)
6:  (-1, 3, 2, 2)
7:  (1, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 114)
The Euler characteristic is -220
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +3 D6 -1 D7 = 0 
 +1 D2 +1 D5 +2 D6 -1 D7 = 0 
 +1 D1 +1 D4 +1 D5 +2 D6 -1 D7 = 0 

The irreducible and rigid divisors are [5, 1, 0, 4]

The triangulation is [[0, 1, 3, 7], [1, 4, 6, 7], [1, 2, 4, 6], [0, 2, 3, 7], [2, 3, 6, 7], [2, 3, 4, 6], [1, 3, 4, 7], [0, 1, 2, 7], [1, 2, 3, 4], [3, 4, 6, 7], [1, 2, 5, 7], [2, 5, 6, 7], [1, 5, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z6, z3*z5, z4*z5, z1*z3*z6, z2*z4*z7, z1*z2*z3*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +2 D4 D4 D4  +8 Da0 Da0 Da0  +2 Da1 Da0 Da0  -4 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4 + 2*z5 + 7*z6 - 3*z7], 0], [[z4], 4], [[z4 + z6], a0], [[z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -6, 0, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-4, -12, -8, -24, -4, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 
+0 D0 -6 D4 +7 Da0 +2 Da1 
-2/3 D0 -4 D4 +14/3 Da0 +7/3 Da1 
+0 D0 -12 D4 +14 Da0 +7 Da1 
+0 D0 -2 D4 +2 Da0 +1 Da1 
+0 D0 -3 D4 +3 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 3, 7]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D4 +1/3 Da0 -1/3 Da1 :   15, 0, 13, 0
D3 = -2/3 D0 -1 D4 +2/3 Da0 +1/3 Da1 :   38, 0, 32, 2
D7 = -1/3 D0 -2 D4 +7/3 Da0 +2/3 Da1 :   239, 0, 183, 27

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 2, 0, 0, 0, 1)
(7, -2, -2, -4, 0, 0, 1, 0)
(2, -1, -1, -1, 0, 1, 0, 0)
(1, -1, 0, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 4 D4 D4  + 22/3 Da0 Da0  + 14/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2/3*D0 - D4 + 2/3*Da0 + 1/3*Da1, D4, Da1, -D4 + Da0, -1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1]

The 2nd Chern class in toric basis:
-44*D6^2 - 6*D5*D7 + 36*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D4 + 7/3*Da0 + 2/3*Da1
-D4 + Da0
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2259, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [6, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z4, z0*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +1440 Da0 Da0 Da0  +360 Da1 Da0 Da0  +90 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 2*z5 - 3/2*z6 + 3/2*z7], 0], [[z4], 4], [[10*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -12, -30, 0, -15]
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
+0 D0 -4/3 D4 +1/3 Da0 +0 Da1 
+0 D0 -10/3 D4 +1/3 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 -5/3 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 2)
(-3, 1, 1, 1, 0, 0, 2, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 1/3 Da0 Da0-4/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -2/3*D0 + 1/3*Da0 - 4/3*Da1, -10/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-D5*D6 - 3/2*D6^2 + 77/25*D5*D7 - 3/50*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*D4 + 1/3*Da0 - 2/3*Da1
-2/3*D0 + 1/3*Da0 - 4/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2259, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 3, 0, 0)
5:  (1, -1, 0, 0)
6:  (0, -1, 0, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [6, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [2, 3, 5, 7], [0, 1, 2, 6], [1, 2, 5, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +1440 Da0 Da0 Da0  +360 Da1 Da0 Da0  +90 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 - 2*z5 - 3/2*z6 + 3/2*z7], 0], [[z4], 4], [[10*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -30, -15]
intersections of D0^2 with Kaehler cone generators:[0, -6, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-2/3 D0 +0 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 -10/3 D4 +1/3 Da0 +2 Da1 
-1/3 D0 -5/3 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 2)
(-3, 1, 1, 1, 0, 0, 2, 0)
(-2, 1, 1, 1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 1/3 Da0 Da0 -4/3 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -2/3*D0 + 1/3*Da0 - 4/3*Da1, -10/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-19*D4^2 - D5*D6 - 3/2*D6^2 + 4/5*D5*D7 + 33/20*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*D4 + 1/3*Da0 - 2/3*Da1
-2/3*D0 + 1/3*Da0 - 4/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2260, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [1, 2, 3, 4], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 2, 4], [1, 4, 6, 7], [0, 1, 4, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z3*z6, z1*z2*z4*z7, z1*z2*z4*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +216 Da0 Da0 Da0  +72 Da1 Da0 Da0  +54 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + z5 - z6 - z7], 0], [[-2*z4 - z5 + 2*z6 + z7], 3], [[-2*z4 + 2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +4/3 Da1 
+0 D0 +0 D3 +1 Da0 +2 Da1 
+0 D0 -1/3 D3 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 2, 0, 0, 1, 0)
(1, 0, 0, -1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D3 D3 + 1/3 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D3 + 1/3*Da0 + 2/3*Da1, Da1, -2/3*D0 + 1/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-6*D5^2 + 44/3*D6^2 + 10*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 + 1/3*Da0 - 2/3*Da1
Da1
-1/3*D3 + 1/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2260, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 0, 0, 0)
4:  (-1, 1, -1, -1)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D4 = 0 
 +1 D1 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [0, 2, 4, 7], [2, 3, 4, 5], [0, 1, 4, 7], [0, 2, 3, 4], [1, 4, 5, 6], [1, 2, 3, 5], [1, 4, 6, 7], [0, 1, 3, 4], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z0*z6, z3*z7, z5*z7, z3*z6, z1*z2*z4]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 7]
Out of the 3 elements from [0, 3, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +216 Da0 Da0 Da0  +72 Da1 Da0 Da0  +54 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 + z5 - z6 - z7], 0], [[-2*z4 - z5 + 2*z6 + z7], 3], [[-2*z4 + 2*z5 + z7], a0], [[z6], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-2/3 D0 +0 D3 +1/3 Da0 +4/3 Da1 
+0 D0 -1/3 D3 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D4 = -1/3 D0 -1/3 D3 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 1, 0, 0, 0, 1)
(-1, 0, 0, 2, 0, 0, 1, 0)
(1, 0, 0, -1, 0, 1, 0, 0)
(-1, 1, 1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 1/3 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*D3 + 1/3*Da1, D3, -1/3*D0 - 1/3*D3 + 1/3*Da1, -1/3*D3 + 1/3*Da0 + 2/3*Da1, Da1, -2/3*D0 + 1/3*Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 - 2*D5^2 + 8*D6^2 + 6*D6*D7 - 1/2*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D0 + 1/3*Da0 - 2/3*Da1
Da1
-1/3*D3 + 1/3*Da0 + 2/3*Da1
-1/3*D0 - 1/3*D3 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2261, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [7, 5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +90 Da1 Da0 Da0  +360 Da1 Da1 Da0  +1440 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7/2*z4 + 3/2*z5 - 2*z6 - 3/2*z7], 0], [[z4], 4], [[z6], a0], [[7*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -21, -12, 0, -42]
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, 0, 0, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -7/3 D4 +1 Da0 +1/3 Da1 
+0 D0 -4/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-2/3 D0 -14/3 D4 +2/3 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 2)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 2, 0, 0)
(7, -3, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-4/3 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -7/3*D4 + 1/3*Da1, Da0, -2/3*D0 - 4/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-6/49*D5^2 + 620/147*D6^2 + 106/49*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 - 2/3*Da0 + 1/3*Da1
Da0
-7/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2261, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 2, 0, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [7, 5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +90 Da1 Da0 Da0  +360 Da1 Da1 Da0  +1440 Da1 Da1 Da1 

The basis we have constructed is composed of [[[7/2*z4 + 3/2*z5 - 2*z6 - 3/2*z7], 0], [[z4], 4], [[z6], a0], [[7*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -21, -42, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -7/3 D4 +1 Da0 +1/3 Da1 
-2/3 D0 -14/3 D4 +2/3 Da0 +1 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 2)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 2, 0, 0)
(7, -3, -3, -3, 2, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -4/3 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -7/3*D4 + 1/3*Da1, Da0, -2/3*D0 - 4/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-10*D4^2 + 12/7*D5^2 + 20/21*D6^2 - 2/7*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 - 2/3*Da0 + 1/3*Da1
Da0
-7/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2262, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 1, 0, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +90 Da1 Da0 Da0  +360 Da1 Da1 Da0  +1440 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3/2*z5 - 2*z6 - 3/2*z7], 0], [[z4], 4], [[z6], a0], [[4*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-12, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -4/3 D4 +0 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 2)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-4/3 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -4/3*D4 + 1/3*Da1, Da0, -2/3*D0 - 4/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-3/8*D5^2 + 14/3*D6^2 + 5/2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 - 2/3*Da0 + 1/3*Da1
Da0
-4/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2262, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, 1, -1, -1)
4:  (-1, 1, 0, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 126)
The Euler characteristic is -244
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +1 D2 -1 D3 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +90 Da1 Da0 Da0  +360 Da1 Da1 Da0  +1440 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3/2*z5 - 2*z6 - 3/2*z7], 0], [[z4], 4], [[z6], a0], [[4*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 -4/3 D4 +0 Da0 +1/3 Da1 
-2/3 D0 +0 D4 +2/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 2)
(-2, 1, 1, 1, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 2, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -4/3 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -4/3*D4 + 1/3*Da1, Da0, -2/3*D0 - 4/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 15/8*D5^2 + 2/3*D6^2 - 1/2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2/3*D4 - 2/3*Da0 + 1/3*Da1
Da0
-4/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2264, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 1, 2, 7], [2, 3, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 7], [0, 1, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 6, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z5, z4*z7, z3*z4, z3*z6, z1*z2*z6, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +72 Da0 Da0 Da0  +108 Da1 Da0 Da0  +162 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7*z5 - 3*z6 - z7], 0], [[z3], 3], [[2*z3 + 2*z5 + z7], a0], [[z3 + 3*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -12, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6, -18]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -4/3 D3 +0 Da0 +7/3 Da1 
-2/3 D0 -4/3 D3 +1/3 Da0 +4/3 Da1 
-2 D0 +0 D3 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(7, -2, -2, 0, -4, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, D3, -2/3*D0 + 1/3*Da0, -1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + Da1, -4/3*D3 + Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 + 15/14*D3*D7 - 1/7*D6*D7 + 3/7*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D3 + Da0 - 2/3*Da1
-1/3*D0 - 1/3*Da0 + Da1
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2264, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[0, 2, 4, 6], [2, 3, 5, 7], [0, 1, 2, 6], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 4, 5], [0, 1, 2, 5], [1, 2, 3, 7], [0, 1, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [1, 4, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z7, z3*z4, z4*z7, z3*z6, z0*z5*z6, z1*z2*z4, z1*z2*z5*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +72 Da0 Da0 Da0  +108 Da1 Da0 Da0  +162 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7*z5 - 3*z6 - z7], 0], [[z3], 3], [[2*z3 + 2*z5 + z7], a0], [[z3 + 3*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -12, 0]
intersections of D0^2 with Kaehler cone generators:[-6, -6, -6, -18]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 +1/3 Da0 +0 Da1 
-2/3 D0 +0 D3 +7/3 Da0 +0 Da1 
-2/3 D0 -4/3 D3 +1/3 Da0 +4/3 Da1 
-2 D0 +0 D3 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(7, -2, -2, 0, -4, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, D3, -2/3*D0 + 1/3*Da0, -1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + Da1, -4/3*D3 + Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-37*D5^2 + 33*D5*D6 - 6*D6^2 + 21/8*D6*D7 + 31/16*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D3 + Da0 - 2/3*Da1
-1/3*D0 - 1/3*Da0 + Da1
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2264, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 2, 3, 5], [0, 1, 2, 5], [0, 2, 6, 7], [0, 1, 2, 7], [1, 4, 5, 6], [0, 1, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 4, 5], [0, 1, 4, 5], [2, 3, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 2, 4, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z6, z4*z7, z1*z2*z4, z1*z2*z6, z0*z5*z6, z0*z5*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +72 Da0 Da0 Da0  +108 Da1 Da0 Da0  +162 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7*z5 - 3*z6 - z7], 0], [[z3], 3], [[2*z3 + 2*z5 + z7], a0], [[z3 + 3*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-6, -6, -3, -18]

The generators of the Kaehler cone are: 
-2/3 D0 +0 D3 +1/3 Da0 +0 Da1 
-2/3 D0 -4/3 D3 +1/3 Da0 +4/3 Da1 
-1/3 D0 +0 D3 -1/3 Da0 +1 Da1 
-2 D0 +0 D3 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(7, -2, -2, 0, -4, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, D3, -2/3*D0 + 1/3*Da0, -1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + Da1, -4/3*D3 + Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-37*D5^2 + 33*D5*D6 - 6*D6^2 - 1/4*D3*D7 + 5/2*D6*D7 + 7/4*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D3 + Da0 - 2/3*Da1
-1/3*D0 - 1/3*Da0 + Da1
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2264, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[2, 3, 5, 7], [0, 1, 2, 6], [1, 5, 6, 7], [1, 2, 3, 4], [1, 2, 3, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [1, 4, 5, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z3*z6, z0*z5, z0*z7, z4*z7, z1*z2*z5, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +72 Da0 Da0 Da0  +108 Da1 Da0 Da0  +162 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7*z5 - 3*z6 - z7], 0], [[z3], 3], [[2*z3 + 2*z5 + z7], a0], [[z3 + 3*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[-12, -12, -3, -36]
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0]

The generators of the Kaehler cone are: 
-2/3 D0 -4/3 D3 +1/3 Da0 +4/3 Da1 
+0 D0 -4/3 D3 +0 Da0 +7/3 Da1 
+0 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 -4 D3 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(7, -2, -2, 0, -4, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, D3, -2/3*D0 + 1/3*Da0, -1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + Da1, -4/3*D3 + Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-58*D5^2 + 42*D5*D6 - 6*D6^2 + 9/2*D6*D7 + 13/4*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D3 + Da0 - 2/3*Da1
-1/3*D0 - 1/3*Da0 + Da1
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2264, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[1, 2, 3, 4], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [2, 3, 4, 5], [2, 3, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [1, 3, 5, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z3*z6, z4*z7, z0*z5, z1*z2*z5, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +72 Da0 Da0 Da0  +108 Da1 Da0 Da0  +162 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7*z5 - 3*z6 - z7], 0], [[z3], 3], [[2*z3 + 2*z5 + z7], a0], [[z3 + 3*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -12, -3, -12]
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 -1/3 Da0 +1 Da1 
-2/3 D0 -4/3 D3 +1/3 Da0 +4/3 Da1 
+0 D0 -1/3 D3 +0 Da0 +1/3 Da1 
+0 D0 -4/3 D3 +0 Da0 +7/3 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(7, -2, -2, 0, -4, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D3 D3  + 11/6 Da0 Da0 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, D3, -2/3*D0 + 1/3*Da0, -1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + Da1, -4/3*D3 + Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
-58*D5^2 + 42*D5*D6 - 6*D6^2 - D3*D7 + 4*D6*D7 + 5/2*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D3 + Da0 - 2/3*Da1
-1/3*D0 - 1/3*Da0 + Da1
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2264, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 0, 0, 0)
5:  (-1, 3, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +3 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 +2 D5 -1 D6 = 0 
 +1 D1 +1 D3 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [3, 0]

The triangulation is [[2, 3, 5, 7], [0, 1, 2, 6], [1, 5, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [2, 5, 6, 7], [0, 1, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z3*z4, z3*z6, z0*z5, z0*z7, z4*z7, z1*z2*z5*z7, z1*z2*z4*z6, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D3 D3 D3  +72 Da0 Da0 Da0  +108 Da1 Da0 Da0  +162 Da1 Da1 Da0  +225 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7*z5 - 3*z6 - z7], 0], [[z3], 3], [[2*z3 + 2*z5 + z7], a0], [[z3 + 3*z5], a1]]

The divisors D3 and D0 are small:
intersections of D3^2 with Kaehler cone generators:[0, -12, 0, -36, -12, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, 0, -6, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -4/3 D3 +0 Da0 +7/3 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
+0 D0 -4 D3 +1 Da0 +4 Da1 
-2/3 D0 -4/3 D3 +1/3 Da0 +4/3 Da1 
-2/3 D0 +0 D3 +7/3 Da0 +0 Da1 
-2 D0 +0 D3 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D3 and D0 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D3 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, 0, 0, 1, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(7, -2, -2, 0, -4, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D3 D3 + 11/6 Da0 Da0 + 0 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D3 - 1/3*Da0 + 1/3*Da1, D3, -2/3*D0 + 1/3*Da0, -1/3*D3 + 1/3*Da1, -1/3*D0 - 1/3*Da0 + Da1, -4/3*D3 + Da0 - 2/3*Da1]

The 2nd Chern class in toric basis:
120/7*D5*D6 - 6*D6^2 - 19/28*D6*D7 - 3/8*D7^2

A basis for the lattice of integral divisors in given by:
-4/3*D3 + Da0 - 2/3*Da1
-1/3*D0 - 1/3*Da0 + Da1
-1/3*D3 + 1/3*Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[1, 4, 5, 7], [0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [1, 4, 6, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 4, 5], [0, 2, 3, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [2, 4, 6, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z3*z4, z5*z6, z0*z7, z1*z2*z5, z1*z2*z7, z1*z2*z3, z0*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, 0]
intersections of D4^2 with Kaehler cone generators:[0, -6, -6, -3]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +0 Da1 
-2/3 D0 -2/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 
+0 D0 -1/3 D4 +1 Da0 -1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-16*D4*D5 - 36*D5^2 + 4*D4*D6 - 6*D6^2 + 22*D5*D7 - 7*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[1, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [0, 2, 3, 4], [1, 4, 6, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 3, 4, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z5, z5*z6, z0*z7, z1*z2*z5, z1*z2*z7, z3*z4*z7, z0*z4*z6, z1*z2*z3, z3*z4*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-6, -6, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
-2/3 D0 -2/3 D4 +2/3 Da0 +1/3 Da1 
+0 D0 -1/3 D4 +1 Da0 -1/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-13*D4^2 + 75/2*D5^2 + 17*D4*D6 - 6*D6^2 - 87/4*D5*D7 + 11/4*D6*D7 + 9/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 3, 6], [2, 4, 5, 7], [1, 3, 5, 7], [1, 2, 3, 4], [1, 3, 6, 7], [1, 3, 4, 5], [0, 1, 2, 6], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z4*z6, z5*z6, z1*z2*z5, z3*z4*z7, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[-6, -3, -6, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 
+0 D0 -2/3 D4 +0 Da0 +7/3 Da1 
+0 D0 -2 D4 +4 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-37/16*D5^2 - 6*D6^2 + D5*D7 - 17/8*D6*D7 + 5/4*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 3, 5], [0, 1, 2, 6], [0, 2, 3, 5], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [1, 3, 5, 7], [2, 4, 6, 7], [1, 2, 4, 5], [1, 4, 5, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z4, z5*z6, z1*z2*z3, z1*z2*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, -3]
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +0 Da1 
+0 D0 -1/3 D4 +1 Da0 -1/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-36*D5^2 - 12*D4*D6 - 6*D6^2 + 78*D5*D7 - 31*D6*D7 - 18*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [1, 4, 6, 7], [1, 2, 3, 4], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [0, 1, 2, 3], [2, 4, 5, 7], [1, 3, 6, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 3, 5, 7], [2, 4, 6, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z5*z6, z3*z4*z6, z1*z2*z5, z1*z2*z7, z3*z4*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-6, -3, -18, -6]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
+0 D0 -1/3 D4 +1 Da0 -1/3 Da1 
+0 D0 -2 D4 +4 Da0 +1 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-37/16*D5^2 + 29/4*D4*D6 - 6*D6^2 + D5*D7 - 17/8*D6*D7 + 5/4*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 3, 5], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z0*z7, z3*z4, z4*z6, z5*z6, z1*z2*z3*z6, z1*z2*z3*z7, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0, 0, -3, 0, -9]
intersections of D4^2 with Kaehler cone generators:[-6, -3, 0, -18, -6, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +4 Da0 +1 Da1 
+0 D0 -2/3 D4 +0 Da0 +7/3 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +0 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1 D0 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 0 Da0 Da0 + 11/9 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-6*D6^2 - 30/7*D5*D7 - 1/7*D6*D7 + 18/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 7

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 1, 3, 5], [0, 1, 3, 6], [2, 4, 5, 7], [0, 2, 3, 6], [0, 1, 2, 6], [0, 2, 4, 5], [0, 2, 3, 5], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 4, 5], [1, 3, 5, 7], [1, 4, 5, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z7, z3*z4, z5*z6, z4*z6, z1*z2*z3, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, -3, -3]
intersections of D4^2 with Kaehler cone generators:[0, -6, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D4 +1/3 Da0 +0 Da1 
-2/3 D0 -2/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-16*D4*D5 - 36*D5^2 - 6*D6^2 + 22*D5*D7 - 7*D6*D7 - 2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 8

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[2, 4, 5, 7], [0, 2, 3, 6], [1, 2, 4, 6], [2, 4, 6, 7], [0, 1, 3, 6], [1, 3, 5, 7], [1, 2, 3, 5], [1, 4, 6, 7], [2, 3, 6, 7], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 1, 2, 3], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z3*z4, z0*z5, z5*z6, z0*z7, z1*z2*z7, z1*z2*z3*z6]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, -6, 0, -18, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D4 +1 Da0 -1/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2 D4 +4 Da0 +1 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 0 Da0 Da0 + 11/9 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
60/7*D4*D6 - 6*D6^2 - 30/7*D5*D7 - 1/7*D6*D7 + 18/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 9

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 2, 3, 6], [0, 1, 3, 6], [0, 2, 3, 4], [2, 4, 5, 7], [2, 3, 5, 7], [1, 3, 4, 5], [0, 1, 2, 6], [2, 3, 4, 5], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [1, 3, 5, 7], [0, 1, 3, 4], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z5, z0*z7, z4*z6, z5*z6, z1*z2*z3, z3*z4*z7, z1*z2*z5]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -6, -3, -3]
intersections of D4^2 with Kaehler cone generators:[-6, -6, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
-2/3 D0 -2/3 D4 +2/3 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-13*D4^2 + 75/2*D5^2 - 6*D6^2 - 87/4*D5*D7 + 11/4*D6*D7 + 9/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2265, triangulation 10

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 1, 1)
5:  (-1, 1, 2, 2)
6:  (0, -1, -1, -1)
7:  (1, 0, 0, 0)

The Hodge numbers are (h11, h21)=(4, 128)
The Euler characteristic is -248
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +2 D5 -1 D6 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 = 0 

The irreducible and rigid divisors are [6, 0, 4]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 5, 7], [1, 2, 6, 7], [2, 4, 5, 7], [0, 1, 3, 6], [0, 2, 3, 6], [0, 1, 2, 5], [1, 3, 6, 7], [0, 1, 2, 6], [1, 2, 4, 5], [1, 4, 5, 7], [0, 2, 3, 5], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z3*z4, z5*z6, z4*z6, z1*z2*z3, z1*z2*z5*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 6, 7]
Out of the 2 elements from [0, 4] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +225 Da0 Da0 Da0  +162 Da1 Da0 Da0  +108 Da1 Da1 Da0  +72 Da1 Da1 Da1 

The basis we have constructed is composed of [[[4*z4 + 7*z5 - 3*z6 - 2*z7], 0], [[z4], 4], [[z4 + z5 + z7], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, -3, -3, -9]
intersections of D4^2 with Kaehler cone generators:[-6, -3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -2/3 D4 +4/3 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D4 +7/3 Da0 +0 Da1 
-1 D0 +0 D4 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-2, 1, 1, 1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(7, -3, -3, -2, 0, 1, 0, 0)
(4, -2, -2, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 11/9 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da0 - 1/3*Da1, -1/3*D0 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, -1/3*D0 - 2/3*Da0 + Da1, -1/3*D4 + Da0 - 1/3*Da1]

The 2nd Chern class in toric basis:
-36*D5^2 - 6*D6^2 + 78*D5*D7 - 31*D6*D7 - 18*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D4 + Da0 - 1/3*Da1
-1/3*D0 - 2/3*Da0 + Da1
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2269, triangulation 1

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 2, 2)
5:  (-1, 2, 0, 0)
6:  (1, -1, -1, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 130)
The Euler characteristic is -252
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D3 +2 D4 -1 D6 = 0 
 +1 D1 +1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 2, 3, 4], [2, 3, 4, 6], [1, 4, 5, 6], [0, 2, 6, 7], [2, 4, 5, 7], [0, 1, 2, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 6, 7], [1, 5, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 6], [0, 2, 4, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z5, z3*z7, z0*z5, z1*z2*z5, z1*z2*z7, z0*z4*z6, z4*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  -744 Da0 Da0 Da0  +88 Da1 Da0 Da0  -8 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 - 7*z5 + 2*z6 - 4*z7], 0], [[z3], 3], [[-z3 - 2*z6 + 2*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, -8, -4, 0]
intersections of D3^2 with Kaehler cone generators:[-4, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 
-1 D0 +0 D3 -2 Da0 -7 Da1 
-1/2 D0 +0 D3 -1/2 Da0 -3/2 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D6 = -1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 :   272, 0, 208, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-4, 2, 2, 0, -1, 0, 0, 1)
(2, -1, -1, 0, 1, 0, 1, 0)
(-7, 4, 4, 0, -2, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 51/56 Da0 Da0  + 225/56 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da1, -1/2*D0 - 1/2*D3 + 1/2*Da1, D3, -1/2*D3 - 1/2*Da0 - 2*Da1, Da1, -1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1, -1/2*D0 - 1/2*Da0 - 7/2*Da1]

The 2nd Chern class in toric basis:
82/7*D5*D6 - 2*D6^2 - 150/7*D5*D7 + 13*D6*D7 - 13*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*Da0 - 7/2*Da1
-1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2269, triangulation 2

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 2, 2)
5:  (-1, 2, 0, 0)
6:  (1, -1, -1, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 130)
The Euler characteristic is -252
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D3 +2 D4 -1 D6 = 0 
 +1 D1 +1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 6, 7], [1, 5, 6, 7], [0, 1, 2, 6], [1, 3, 4, 6], [2, 3, 4, 6], [1, 2, 5, 7], [1, 4, 5, 6], [1, 2, 3, 5], [0, 1, 2, 7], [1, 2, 3, 6], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [0, 2, 6, 7], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z5, z3*z7, z4*z7, z3*z5*z6, z1*z2*z4, z1*z2*z6*z7, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  -744 Da0 Da0 Da0  +88 Da1 Da0 Da0  -8 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 - 7*z5 + 2*z6 - 4*z7], 0], [[z3], 3], [[-z3 - 2*z6 + 2*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -8, -4, -12]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 
+0 D0 -1 D3 -2 Da0 -7 Da1 
+0 D0 -1/2 D3 -1/2 Da0 -2 Da1 
+0 D0 -3/2 D3 -7/2 Da0 -14 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D6 = -1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 :   272, 0, 208, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-4, 2, 2, 0, -1, 0, 0, 1)
(2, -1, -1, 0, 1, 0, 1, 0)
(-7, 4, 4, 0, -2, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 51/56 Da0 Da0  + 225/56 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da1, -1/2*D0 - 1/2*D3 + 1/2*Da1, D3, -1/2*D3 - 1/2*Da0 - 2*Da1, Da1, -1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1, -1/2*D0 - 1/2*Da0 - 7/2*Da1]

The 2nd Chern class in toric basis:
-36*D5^2 + 22*D5*D6 - 2*D6^2 - 8*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*Da0 - 7/2*Da1
-1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2269, triangulation 3

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 2, 2)
5:  (-1, 2, 0, 0)
6:  (1, -1, -1, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 130)
The Euler characteristic is -252
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D3 +2 D4 -1 D6 = 0 
 +1 D1 +1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 6, 7], [1, 5, 6, 7], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 2, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 6], [1, 2, 5, 7], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 4, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z5, z3*z7, z4*z7, z3*z5, z1*z2*z6*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  -744 Da0 Da0 Da0  +88 Da1 Da0 Da0  -8 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 - 7*z5 + 2*z6 - 4*z7], 0], [[z3], 3], [[-z3 - 2*z6 + 2*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-8, -4, 0, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -4, 0, -12, -8, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D3 -2 Da0 -7 Da1 
-1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 
+0 D0 +0 D3 -1 Da0 -4 Da1 
+0 D0 -3/2 D3 -7/2 Da0 -14 Da1 
+0 D0 -1 D3 -2 Da0 -7 Da1 
+0 D0 +0 D3 -2 Da0 -7 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D6 = -1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 :   272, 0, 208, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-4, 2, 2, 0, -1, 0, 0, 1)
(2, -1, -1, 0, 1, 0, 1, 0)
(-7, 4, 4, 0, -2, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0-1/2 D3 D3 + 51/56 Da0 Da0 + 225/56 Da0 Da1

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da1, -1/2*D0 - 1/2*D3 + 1/2*Da1, D3, -1/2*D3 - 1/2*Da0 - 2*Da1, Da1, -1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1, -1/2*D0 - 1/2*Da0 - 7/2*Da1]

The 2nd Chern class in toric basis:
82/7*D5*D6 - 2*D6^2 + 16/7*D6*D7 - 16/7*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*Da0 - 7/2*Da1
-1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2269, triangulation 4

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 2, 2)
5:  (-1, 2, 0, 0)
6:  (1, -1, -1, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 130)
The Euler characteristic is -252
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D3 +2 D4 -1 D6 = 0 
 +1 D1 +1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 4, 5, 6], [0, 2, 6, 7], [2, 4, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 3, 4, 6], [0, 1, 2, 7], [0, 1, 6, 7], [1, 5, 6, 7], [0, 1, 2, 6], [1, 3, 4, 7], [1, 2, 3, 6], [1, 2, 3, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z5, z3*z5, z0*z3, z1*z2*z4, z1*z2*z5, z4*z6*z7, z3*z6*z7, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  -744 Da0 Da0 Da0  +88 Da1 Da0 Da0  -8 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 - 7*z5 + 2*z6 - 4*z7], 0], [[z3], 3], [[-z3 - 2*z6 + 2*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -8, 0, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 
+0 D0 -1 D3 -2 Da0 -7 Da1 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -1 D3 -1 Da0 -3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D6 = -1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 :   272, 0, 208, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-4, 2, 2, 0, -1, 0, 0, 1)
(2, -1, -1, 0, 1, 0, 1, 0)
(-7, 4, 4, 0, -2, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 51/56 Da0 Da0  + 225/56 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da1, -1/2*D0 - 1/2*D3 + 1/2*Da1, D3, -1/2*D3 - 1/2*Da0 - 2*Da1, Da1, -1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1, -1/2*D0 - 1/2*Da0 - 7/2*Da1]

The 2nd Chern class in toric basis:
82/7*D5*D6 - 2*D6^2 - 150/7*D5*D7 + 13*D6*D7 - 13*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*Da0 - 7/2*Da1
-1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2269, triangulation 5

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 2, 2)
5:  (-1, 2, 0, 0)
6:  (1, -1, -1, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 130)
The Euler characteristic is -252
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D3 +2 D4 -1 D6 = 0 
 +1 D1 +1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[2, 3, 4, 6], [0, 1, 2, 6], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 5, 6, 7], [2, 3, 4, 5], [2, 3, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [1, 3, 5, 7], [1, 3, 4, 6], [1, 2, 3, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z0*z3, z0*z4, z4*z7, z0*z5, z1*z2*z4, z3*z5*z6, z3*z6*z7, z1*z2*z5, z1*z2*z6*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  -744 Da0 Da0 Da0  +88 Da1 Da0 Da0  -8 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 - 7*z5 + 2*z6 - 4*z7], 0], [[z3], 3], [[-z3 - 2*z6 + 2*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-4, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-4, -8, -4, -8]

The generators of the Kaehler cone are: 
-1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 
+0 D0 -1 D3 -2 Da0 -7 Da1 
+0 D0 -1/2 D3 -1/2 Da0 -2 Da1 
+0 D0 -1 D3 -1 Da0 -3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D6 = -1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 :   272, 0, 208, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-4, 2, 2, 0, -1, 0, 0, 1)
(2, -1, -1, 0, 1, 0, 1, 0)
(-7, 4, 4, 0, -2, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 51/56 Da0 Da0  + 225/56 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da1, -1/2*D0 - 1/2*D3 + 1/2*Da1, D3, -1/2*D3 - 1/2*Da0 - 2*Da1, Da1, -1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1, -1/2*D0 - 1/2*Da0 - 7/2*Da1]

The 2nd Chern class in toric basis:
-36*D5^2 + 22*D5*D6 - 2*D6^2 - 8*D6*D7 + 8*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*Da0 - 7/2*Da1
-1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2269, triangulation 6

The points and their indices are 
0:  (-1, 0, 0, 0)
1:  (-1, 0, 0, 1)
2:  (-1, 0, 1, 0)
3:  (-1, 0, 1, 1)
4:  (-1, 1, 2, 2)
5:  (-1, 2, 0, 0)
6:  (1, -1, -1, -1)
7:  (-1, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 130)
The Euler characteristic is -252
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 +1 D4 +2 D5 -1 D6 +1 D7 = 0 
 +1 D2 +1 D3 +2 D4 -1 D6 = 0 
 +1 D1 +1 D3 +2 D4 -1 D6 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 4, 5, 7], [0, 1, 6, 7], [1, 5, 6, 7], [1, 2, 3, 4], [2, 3, 4, 6], [1, 4, 5, 6], [0, 2, 6, 7], [2, 4, 5, 7], [1, 2, 3, 6], [0, 1, 2, 6], [2, 4, 5, 6], [2, 5, 6, 7], [1, 2, 4, 7], [1, 3, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z4, z0*z5, z3*z7, z3*z5, z1*z2*z5, z4*z6*z7, z1*z2*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 4, 6, 7]
Out of the 3 elements from [0, 3, 5] , 3 are independent

The intersection form in our basis is  +8 D0 D0 D0  +8 D3 D3 D3  -744 Da0 Da0 Da0  +88 Da1 Da0 Da0  -8 Da1 Da1 Da0 

The basis we have constructed is composed of [[[z3 - 7*z5 + 2*z6 - 4*z7], 0], [[z3], 3], [[-z3 - 2*z6 + 2*z7], a0], [[z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -8, -4, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, 0, -4, -8, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
-1 D0 +0 D3 -2 Da0 -7 Da1 
-1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 
+0 D0 -1 D3 -2 Da0 -7 Da1 
+0 D0 +0 D3 -2 Da0 -7 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D2 = -1/2 D0 -1/2 D3 +0 Da0 +1/2 Da1 :   26, 0, 22, 1
D6 = -1/2 D0 -1/2 D3 -1 Da0 -7/2 Da1 :   272, 0, 208, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-4, 2, 2, 0, -1, 0, 0, 1)
(2, -1, -1, 0, 1, 0, 1, 0)
(-7, 4, 4, 0, -2, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-1/2 D0 D0 -1/2 D3 D3  + 51/56 Da0 Da0  + 225/56 Da0 Da1 

Toric divisors in our base:
[D0, -1/2*D0 - 1/2*D3 + 1/2*Da1, -1/2*D0 - 1/2*D3 + 1/2*Da1, D3, -1/2*D3 - 1/2*Da0 - 2*Da1, Da1, -1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1, -1/2*D0 - 1/2*Da0 - 7/2*Da1]

The 2nd Chern class in toric basis:
82/7*D5*D6 - 2*D6^2 - 150/7*D5*D7 + 13*D6*D7 - 13*D7^2

A basis for the lattice of integral divisors in given by:
-1/2*D0 - 1/2*Da0 - 7/2*Da1
-1/2*D0 - 1/2*D3 - Da0 - 7/2*Da1
Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2279, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [5, 0, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 2, 3, 7], [1, 2, 3, 4], [2, 3, 4, 6], [0, 1, 5, 7], [1, 2, 5, 6], [0, 1, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 3, 4, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z4, z3*z5, z4*z7, z6*z7, z4*z5, z0*z1*z2, z1*z2*z3*z6]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 3 elements from [5, 7, 4] , 3 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +116 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +0 Da0 +1 Da1 
+0 D5 +0 D7 +1 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +1/3 Da0 +5/3 Da1 
-1 D5 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -2/3 Da0 +5/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-2, 1, 1, 3, 0, 0, 3, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(5, -1, -1, -6, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5-2/3 D7 D7 + 2/3 Da0 Da0 + 26/15 Da0 Da1

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 2/3*Da0 + 5/3*Da1, -1/3*D5 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D5 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
26/15*D4*D6 + 4/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D5 + 1/3*D7 + 2/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2279, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [5, 0, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 5, 7], [2, 3, 4, 7], [2, 3, 4, 6], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 2, 5, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 5, 6], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z3*z5, z6*z7, z4*z5, z0*z1*z2, z1*z2*z3]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 6]
Out of the 2 elements from [5, 7] , 2 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +116 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -9, -3]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +1 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 
-1 D5 +0 D7 +1 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +1/3 Da0 +5/3 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -2/3 Da0 +5/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-2, 1, 1, 3, 0, 0, 3, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(5, -1, -1, -6, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5-2/3 D7 D7 + 2/3 Da0 Da0 + 26/15 Da0 Da1

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 2/3*Da0 + 5/3*Da1, -1/3*D5 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D5 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
26/15*D4*D6 + 4/3*D5*D6 + 2/3*D6^2 - 7/15*D4*D7 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D5 + 1/3*D7 + 2/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2279, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [5, 0, 3, 7]

The triangulation is [[0, 2, 3, 6], [1, 2, 4, 6], [0, 1, 3, 6], [2, 3, 4, 6], [0, 2, 3, 4], [0, 1, 5, 7], [1, 2, 5, 7], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 2, 5, 7], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 3, 4], [0, 2, 4, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z3*z5, z3*z7, z6*z7, z4*z5, z0*z1*z2, z0*z4*z6, z1*z2*z3]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6]
Out of the 3 elements from [5, 7, 3] , 3 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +116 Da0 Da0 Da0  +50 Da1 Da0 Da0  +20 Da1 Da1 Da0  +8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -9, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +1 Da0 +0 Da1 
+0 D5 +0 D7 +1 Da0 -1 Da1 
-1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 
-1 D5 +0 D7 +1 Da0 +0 Da1 
-1 D5 +0 D7 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -2/3 Da0 +5/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D5 -1/3 D7 +1/3 Da0 -1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-2, 1, 1, 3, 0, 0, 3, 0)
(-1, 0, 0, 1, 0, 1, 0, 0)
(5, -1, -1, -6, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5 -2/3 D7 D7  + 2/3 Da0 Da0  + 26/15 Da0 Da1 

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 2/3*Da0 + 5/3*Da1, -1/3*D5 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, -1/3*D5 - 1/3*D7 + 1/3*Da0 - 1/3*Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-4*D4^2 + 10/3*D4*D6 + 4/3*D5*D6 + 2/3*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D5 + 1/3*D7 + 2/3*Da0 + 1/3*Da1
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 4, 7], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [0, 2, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z4*z5, z6*z7, z3*z7, z0*z1*z2, z0*z1*z4*z6]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z5], 5], [[z7], a0], [[-3*z4 + 2*z5 + 2*z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -9, -3, -9, -9]
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, 0, -6, -2]

The generators of the Kaehler cone are: 
-3 D3 +0 D5 +0 Da0 +2 Da1 
+0 D3 +0 D5 +0 Da0 +1 Da1 
+0 D3 -1 D5 +0 Da0 +2 Da1 
+0 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 
-6 D3 -1 D5 +0 Da0 +4 Da1 
-2 D3 -1 D5 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D6 = -3 D3 -1 D5 +0 Da0 +2 Da1 :   276, 0, 212, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D5 D5-2/3 Da0 Da0 + 16/3 Da1 Da1

Toric divisors in our base:
[-D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -3*D3 - D5 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
-4/3*D4*D6 + 8/3*D5*D6 + 2*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D5 + 1/3*Da0 + 2/3*Da1
-3*D3 - D5 + 2*Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 4, 7], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [0, 2, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z4*z5, z6*z7, z3*z7, z0*z1*z2, z0*z1*z4*z6]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are [3]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6]
Out of the 3 elements from [5, 7, 3] , 3 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +117 Da0 Da0 Da0  +54 Da1 Da0 Da0  +24 Da1 Da1 Da0  +10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -9, -3, -9, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +1 Da0 +0 Da1 
+0 D5 +0 D7 +2 Da0 -3 Da1 
-1 D5 +0 D7 +4 Da0 -6 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 
-1 D5 +0 D7 +2 Da0 +0 Da1 
-1 D5 +0 D7 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D1 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D2 = -1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5-2/3 D7 D7 + 2 Da0 Da0-4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 + 2/3*Da0 - Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-4/3*D4*D6 + 8/3*D5*D6 + 2*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D5 + 1/3*D7 + 1/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 4, 7], [0, 1, 5, 7], [0, 2, 4, 6], [0, 1, 3, 4], [0, 2, 4, 7], [1, 2, 5, 7], [0, 1, 5, 6], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z4*z5, z6*z7, z3*z7, z0*z1*z2, z0*z1*z4*z6]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -54 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z7], 7], [[-3*z4 + 2*z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, 0, -6, -2]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
-3 D3 +0 D7 +2 Da0 +4 Da1 
+0 D3 +0 D7 +1 Da0 +2 Da1 
+0 D3 +0 D7 +2 Da0 +3 Da1 
+0 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-6 D3 +0 D7 +4 Da0 +7 Da1 
-2 D3 +0 D7 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D7 D7 + 16/3 Da0 Da0 + 11 Da0 Da1

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, -3*D3 + 2*Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-4/3*D4*D6 + 8/3*D5*D6 + 2*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D7 + 2/3*Da0 + 5/3*Da1
-3*D3 + 2*Da0 + 3*Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [1, 3, 5, 6], [0, 2, 4, 6], [0, 1, 5, 7], [0, 2, 4, 7], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 5, 6], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z7, z4*z5, z6*z7, z0*z1*z2, z0*z1*z6]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z5], 5], [[z7], a0], [[-3*z4 + 2*z5 + 2*z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-9, -9, -3, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -6, 0, -2]

The generators of the Kaehler cone are: 
-3 D3 -1 D5 +0 Da0 +2 Da1 
-6 D3 -1 D5 +0 Da0 +4 Da1 
+0 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 
-2 D3 -1 D5 +0 Da0 +2 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D6 = -3 D3 -1 D5 +0 Da0 +2 Da1 :   276, 0, 212, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D5 D5 -2/3 Da0 Da0  + 16/3 Da1 Da1 

Toric divisors in our base:
[-D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -3*D3 - D5 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
-1/3*D5^2 - 4/3*D4*D6 + 7/3*D5*D6 + 2*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D5 + 1/3*Da0 + 2/3*Da1
-3*D3 - D5 + 2*Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [1, 3, 5, 6], [0, 2, 4, 6], [0, 1, 5, 7], [0, 2, 4, 7], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 5, 6], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z7, z4*z5, z6*z7, z0*z1*z2, z0*z1*z6]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 6]
Out of the 2 elements from [5, 7] , 2 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +117 Da0 Da0 Da0  +54 Da1 Da0 Da0  +24 Da1 Da1 Da0  +10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[-9, -9, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-1 D5 +0 D7 +1 Da0 +0 Da1 
-1 D5 +0 D7 +2 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 
-1 D5 +0 D7 +2 Da0 -2 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D1 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D2 = -1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5 -2/3 D7 D7  + 2 Da0 Da0 -4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 + 2/3*Da0 - Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-1/3*D5^2 - 4/3*D4*D6 + 7/3*D5*D6 + 2*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D5 + 1/3*D7 + 1/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [1, 3, 5, 6], [0, 2, 4, 6], [0, 1, 5, 7], [0, 2, 4, 7], [1, 2, 4, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 5, 6], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 3, 4], [1, 2, 5, 7]]

The SR-ideal is generated by [z2*z3, z3*z7, z4*z5, z6*z7, z0*z1*z2, z0*z1*z6]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -54 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z7], 7], [[-3*z4 + 2*z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -6, 0, -2]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D3 +0 D7 +2 Da0 +3 Da1 
-6 D3 +0 D7 +4 Da0 +7 Da1 
+0 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-2 D3 +0 D7 +2 Da0 +3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D7 D7  + 16/3 Da0 Da0  + 11 Da0 Da1 

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, -3*D3 + 2*Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-1/3*D5^2 - 4/3*D4*D6 + 7/3*D5*D6 + 2*D6^2 - 1/6*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D7 + 2/3*Da0 + 5/3*Da1
-3*D3 + 2*Da0 + 3*Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [1, 3, 5, 6], [0, 1, 5, 7], [0, 2, 4, 7], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 4, 7], [0, 3, 5, 6], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z0*z1*z6, z3*z5*z7]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z5], 5], [[z7], a0], [[-3*z4 + 2*z5 + 2*z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -9, -9]
intersections of D3^2 with Kaehler cone generators:[0, -4, -3, -6]

The generators of the Kaehler cone are: 
+0 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 
-4 D3 -1/3 D5 -1/3 Da0 +7/3 Da1 
-3 D3 -1 D5 +0 Da0 +2 Da1 
-6 D3 -1 D5 +0 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D6 = -3 D3 -1 D5 +0 Da0 +2 Da1 :   276, 0, 212, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D5 D5 -2/3 Da0 Da0  + 16/3 Da1 Da1 

Toric divisors in our base:
[-D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -3*D3 - D5 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
-1/3*D5^2 - 4/3*D4*D6 + 7/3*D5*D6 + 2*D6^2 + 5/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D5 + 1/3*Da0 + 2/3*Da1
-3*D3 - D5 + 2*Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [1, 3, 5, 6], [0, 1, 5, 7], [0, 2, 4, 7], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 4, 7], [0, 3, 5, 6], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z0*z1*z6, z3*z5*z7]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 6]
Out of the 2 elements from [5, 7] , 2 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +117 Da0 Da0 Da0  +54 Da1 Da0 Da0  +24 Da1 Da1 Da0  +10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[-3, -3, -9, -9]
intersections of D7^2 with Kaehler cone generators:[-3, -3, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 +1 Da1 
-1 D5 +0 D7 +1 Da0 +0 Da1 
-1 D5 +0 D7 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D1 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D2 = -1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5 -2/3 D7 D7  + 2 Da0 Da0 -4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 + 2/3*Da0 - Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-1/3*D5^2 - 4/3*D4*D6 + 7/3*D5*D6 + 2*D6^2 + 5/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D5 + 1/3*D7 + 1/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [1, 2, 4, 6], [1, 3, 5, 6], [0, 1, 5, 7], [0, 2, 4, 7], [1, 2, 4, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 3, 4, 7], [0, 3, 5, 6], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 7], [0, 2, 5, 6]]

The SR-ideal is generated by [z2*z3, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z0*z1*z6, z3*z5*z7]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -54 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z7], 7], [[-3*z4 + 2*z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -4, -3, -6]
intersections of D7^2 with Kaehler cone generators:[-3, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-4 D3 -1/3 D7 +7/3 Da0 +13/3 Da1 
-3 D3 +0 D7 +2 Da0 +3 Da1 
-6 D3 +0 D7 +4 Da0 +7 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D7 D7  + 16/3 Da0 Da0  + 11 Da0 Da1 

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, -3*D3 + 2*Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-1/3*D5^2 - 4/3*D4*D6 + 7/3*D5*D6 + 2*D6^2 + 5/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D7 + 2/3*Da0 + 5/3*Da1
-3*D3 + 2*Da0 + 3*Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z2*z3*z6]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z5], 5], [[z7], a0], [[-3*z4 + 2*z5 + 2*z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -9]
intersections of D3^2 with Kaehler cone generators:[-2, -3, -4, -6]

The generators of the Kaehler cone are: 
-2 D3 +0 D5 +0 Da0 +1 Da1 
-3 D3 +0 D5 +0 Da0 +2 Da1 
-4 D3 -1/3 D5 -1/3 Da0 +7/3 Da1 
-6 D3 -1 D5 +0 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D6 = -3 D3 -1 D5 +0 Da0 +2 Da1 :   276, 0, 212, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D5 D5 -2/3 Da0 Da0  + 16/3 Da1 Da1 

Toric divisors in our base:
[-D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -3*D3 - D5 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D4^2 + 10/3*D4*D6 + 4/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D5 + 1/3*Da0 + 2/3*Da1
-3*D3 - D5 + 2*Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z2*z3*z6]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 3 elements from [5, 7, 4] , 3 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +117 Da0 Da0 Da0  +54 Da1 Da0 Da0  +24 Da1 Da1 Da0  +10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, 0, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +0 Da0 +1 Da1 
+0 D5 +0 D7 +1 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 +1 Da1 
-1 D5 +0 D7 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D1 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D2 = -1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5 -2/3 D7 D7  + 2 Da0 Da0 -4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 + 2/3*Da0 - Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-4*D4^2 + 10/3*D4*D6 + 4/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D5 + 1/3*D7 + 1/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 2, 4, 6], [0, 1, 3, 6], [1, 2, 3, 7], [1, 2, 5, 7], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z5, z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z2*z3*z6]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -54 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z7], 7], [[-3*z4 + 2*z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-2, -3, -4, -6]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-2 D3 +0 D7 +1 Da0 +2 Da1 
-3 D3 +0 D7 +2 Da0 +4 Da1 
-4 D3 -1/3 D7 +7/3 Da0 +13/3 Da1 
-6 D3 +0 D7 +4 Da0 +7 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D7 D7  + 16/3 Da0 Da0  + 11 Da0 Da1 

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, -3*D3 + 2*Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-4*D4^2 + 10/3*D4*D6 + 4/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D7 + 2/3*Da0 + 5/3*Da1
-3*D3 + 2*Da0 + 3*Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 7], [0, 2, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [1, 2, 4, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 6], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z5], 5], [[z7], a0], [[-3*z4 + 2*z5 + 2*z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -9, -3]
intersections of D3^2 with Kaehler cone generators:[-3, 0, -6, -4]

The generators of the Kaehler cone are: 
-3 D3 +0 D5 +0 Da0 +2 Da1 
+0 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 
-6 D3 -1 D5 +0 Da0 +4 Da1 
-4 D3 -1/3 D5 -1/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D6 = -3 D3 -1 D5 +0 Da0 +2 Da1 :   276, 0, 212, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D5 D5-2/3 Da0 Da0 + 16/3 Da1 Da1

Toric divisors in our base:
[-D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -3*D3 - D5 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
-4/3*D4*D6 + 8/3*D5*D6 + 2*D6^2 + 5/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D5 + 1/3*Da0 + 2/3*Da1
-3*D3 - D5 + 2*Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 7], [0, 2, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [1, 2, 4, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 6], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 4, 6]
Out of the 2 elements from [5, 7] , 2 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +117 Da0 Da0 Da0  +54 Da1 Da0 Da0  +24 Da1 Da1 Da0  +10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[0, -3, -9, -3]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D5 +0 D7 +1 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 
-1 D5 +0 D7 +2 Da0 +0 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 +1 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D1 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D2 = -1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5-2/3 D7 D7 + 2 Da0 Da0-4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 + 2/3*Da0 - Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-4/3*D4*D6 + 8/3*D5*D6 + 2*D6^2 + 5/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D5 + 1/3*D7 + 1/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 1, 3, 6], [0, 1, 5, 7], [0, 2, 4, 7], [0, 2, 5, 7], [1, 3, 4, 6], [0, 2, 5, 6], [0, 3, 4, 6], [1, 2, 4, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 2, 4, 6], [1, 2, 5, 6], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z2*z3, z3*z5, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -54 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z7], 7], [[-3*z4 + 2*z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, -6, -4]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, -3]

The generators of the Kaehler cone are: 
-3 D3 +0 D7 +2 Da0 +4 Da1 
+0 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-6 D3 +0 D7 +4 Da0 +7 Da1 
-4 D3 -1/3 D7 +7/3 Da0 +13/3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3-2/3 D7 D7 + 16/3 Da0 Da0 + 11 Da0 Da1

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, -3*D3 + 2*Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-4/3*D4*D6 + 8/3*D5*D6 + 2*D6^2 + 5/3*D4*D7 - D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D7 + 2/3*Da0 + 5/3*Da1
-3*D3 + 2*Da0 + 3*Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [1, 3, 5, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [1, 2, 4, 6], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 5, 6], [0, 2, 4, 6], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z0*z1*z6, z3*z5*z7, z2*z3*z5, z2*z3*z6]



The two divisors chosen are [3, 5]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 6, 7]
Out of the 2 elements from [3, 5] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D5 D5 D5  +9 Da0 Da0 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z5], 5], [[z7], a0], [[-3*z4 + 2*z5 + 2*z6], a1]]

The divisors D5 and D3 are small:
intersections of D5^2 with Kaehler cone generators:[-9, 0, -3, -9]
intersections of D3^2 with Kaehler cone generators:[-3, -2, -4, -6]

The generators of the Kaehler cone are: 
-3 D3 -1 D5 +0 Da0 +2 Da1 
-2 D3 +0 D5 +0 Da0 +1 Da1 
-4 D3 -1/3 D5 -1/3 Da0 +7/3 Da1 
-6 D3 -1 D5 +0 Da0 +4 Da1 

Irred. toric divisors meeting both D5 and D3 are [0, 1, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D5 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D6 = -3 D3 -1 D5 +0 Da0 +2 Da1 :   276, 0, 212, 31

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D5 D5 -2/3 Da0 Da0  + 16/3 Da1 Da1 

Toric divisors in our base:
[-D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D5 - 1/3*Da0 + 1/3*Da1, -1/3*D5 - 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da1, D5, -3*D3 - D5 + 2*Da1, Da0]

The 2nd Chern class in toric basis:
-4*D4^2 - D5^2 + 10/3*D4*D6 + 1/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D5 + 1/3*Da0 + 2/3*Da1
-3*D3 - D5 + 2*Da1
D5
-2*D3 + Da1

A basis for the lattice of integral cycles orthogonal to D3 and D5 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [1, 3, 5, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [1, 2, 4, 6], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 5, 6], [0, 2, 4, 6], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z0*z1*z6, z3*z5*z7, z2*z3*z5, z2*z3*z6]



The two divisors chosen are [5, 7]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 6]
Out of the 3 elements from [5, 7, 4] , 3 are independent

The intersection form in our basis is  +9 D5 D5 D5  +9 D7 D7 D7  +117 Da0 Da0 Da0  +54 Da1 Da0 Da0  +24 Da1 Da1 Da0  +10 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z5], 5], [[z7], 7], [[z5 + z6], a0], [[z4], a1]]

The divisors D5 and D7 are small:
intersections of D5^2 with Kaehler cone generators:[-9, 0, -3, -9]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-1 D5 +0 D7 +1 Da0 +0 Da1 
+0 D5 +0 D7 +0 Da0 +1 Da1 
-1/3 D5 -1/3 D7 +2/3 Da0 +1 Da1 
-1 D5 +0 D7 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D5 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D1 = -1/3 D5 -1/3 D7 -1/3 Da0 +1 Da1 :   25, 0, 21, 1
D2 = -1/3 D5 -1/3 D7 +2/3 Da0 -1 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D5 D5 -2/3 D7 D7  + 2 Da0 Da0 -4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 - 1/3*Da0 + Da1, -1/3*D5 - 1/3*D7 + 2/3*Da0 - Da1, Da0 - 2*Da1, Da1, D5, -D5 + Da0, D7]

The 2nd Chern class in toric basis:
-4*D4^2 - D5^2 + 10/3*D4*D6 + 1/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D5 + 1/3*D7 + 1/3*Da0
-D5 + Da0
D5
Da1

A basis for the lattice of integral cycles orthogonal to D5 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2282, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, -1, 1)
2:  (-1, -1, 2, -1)
3:  (-1, 0, -1, 1)
4:  (-1, 1, 2, 0)
5:  (0, -1, -1, 0)
6:  (1, 0, -1, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 -1 D5 -1 D7 = 0 
 -1 D0 -1 D1 +2 D2 -1 D3 +2 D4 -1 D5 -1 D6 = 0 
 +1 D1 -1 D2 +1 D3 = 0 

The irreducible and rigid divisors are [5, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 5, 6], [1, 3, 5, 6], [1, 2, 3, 4], [0, 2, 3, 4], [0, 1, 5, 7], [1, 2, 4, 6], [1, 3, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [0, 2, 5, 7], [0, 2, 3, 7], [0, 3, 5, 6], [0, 2, 4, 6], [1, 2, 3, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z4*z7, z6*z7, z4*z5, z0*z1*z2, z0*z1*z4, z0*z1*z6, z3*z5*z7, z2*z3*z5, z2*z3*z6]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +1 D3 D3 D3  +9 D7 D7 D7  -54 Da0 Da0 Da0  +36 Da1 Da0 Da0  -18 Da1 Da1 Da0  +9 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z4 + z5 + z6], 3], [[z7], 7], [[-3*z4 + 2*z6], a0], [[z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -2, -4, -6]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, 0]

The generators of the Kaehler cone are: 
-3 D3 +0 D7 +2 Da0 +3 Da1 
-2 D3 +0 D7 +1 Da0 +2 Da1 
-4 D3 -1/3 D7 +7/3 Da0 +13/3 Da1 
-6 D3 +0 D7 +4 Da0 +7 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D1 = -1 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, 2, 3, 0, 0, 3, 0)
(-2, -2, 1, 3, 0, 3, 0, 0)
(1, 1, -1, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D3 D3 -2/3 D7 D7  + 16/3 Da0 Da0  + 11 Da0 Da1 

Toric divisors in our base:
[-D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, -2*D3 + Da0 + 2*Da1, Da1, -3*D3 + 2*Da0 + 3*Da1, D7]

The 2nd Chern class in toric basis:
-4*D4^2 - D5^2 + 10/3*D4*D6 + 1/3*D5*D6 + 2/3*D6^2 - 1/3*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D3 + 1/3*D7 + 2/3*Da0 + 5/3*Da1
-3*D3 + 2*Da0 + 3*Da1
Da1
-2*D3 + Da0 + 2*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2284, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 4, 6, 7], [2, 3, 5, 6], [1, 4, 5, 6], [1, 2, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 4, 7], [0, 2, 4, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z6, z3*z7, z5*z7, z3*z4, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +135 Da0 Da0 Da0  +72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6 - z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, -3]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -2, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 -1/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +2/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 3)
(-3, 2, 2, 0, 2, 0, 3, 0)
(2, -1, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -D0 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 10/3*D5*D6 + 2/3*D6^2 + 2/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2284, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 3, 5, 6], [1, 4, 6, 7], [1, 3, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 4, 5, 6], [0, 2, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z5*z7, z0*z6, z1*z2*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +135 Da0 Da0 Da0  +72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6 - z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -2, -3, -6]

The generators of the Kaehler cone are: 
-1/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -6 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 3)
(-3, 2, 2, 0, 2, 0, 3, 0)
(2, -1, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-2/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -D0 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4/3*D5*D6 + 2*D6^2 + 1/3*D3*D7 + 2*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2284, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 4, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z0*z6, z5*z7, z0*z3, z1*z2*z4, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +135 Da0 Da0 Da0  +72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6 - z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -2, -3, -2]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 -1/3 Da1 
-1/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 3)
(-3, 2, 2, 0, 2, 0, 3, 0)
(2, -1, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -D0 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 10/3*D5*D6 + 2/3*D6^2 - 1/3*D3*D7 + 2/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2284, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z5*z7, z0*z3, z0*z5, z1*z2*z6, z3*z4*z6, z3*z4*z7, z1*z2*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +135 Da0 Da0 Da0  +72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6 - z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -2, -3, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-1/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -6 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 3)
(-3, 2, 2, 0, 2, 0, 3, 0)
(2, -1, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -D0 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 10/3*D5*D6 + 2/3*D6^2 - 1/3*D3*D7 + 2/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2284, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [2, 3, 4, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [1, 4, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z1*z2*z5, z3*z4*z6, z1*z2*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +135 Da0 Da0 Da0  +72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6 - z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -3, -2, -6]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 -3 D3 +0 Da0 +2 Da1 
-1/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -6 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 3)
(-3, 2, 2, 0, 2, 0, 3, 0)
(2, -1, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2/3 Da0 Da0  + 4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -D0 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4*D5^2 + 10/3*D5*D6 + 2/3*D6^2 + 2/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2284, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 2, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [1, 4, 5, 6], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 6, 7], [0, 2, 4, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z3*z4, z1*z2*z4*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +135 Da0 Da0 Da0  +72 Da1 Da0 Da0  +36 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 2*z5 - z6 - z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -3, -2, 0, 0, -2, -6]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -3 D3 +0 Da0 +2 Da1 
-1/3 D0 -2 D3 +1/3 Da0 +2/3 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +2/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -6 D3 +1 Da0 +2 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 3)
(-3, 2, 2, 0, 2, 0, 3, 0)
(2, -1, -1, 0, -1, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-2/3 Da0 Da0 + 4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -D0 - Da0 + 2*Da1]

The 2nd Chern class in toric basis:
-4/3*D5*D6 + 2*D6^2 + 2*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 2*D3 + 1/3*Da0 + 2/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2286, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 0)
5:  (0, 1, -1, 0)
6:  (1, -1, 1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 0, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [0, 2, 6, 7], [0, 1, 4, 5], [2, 4, 5, 6], [0, 2, 4, 5], [0, 2, 4, 6], [0, 1, 4, 6], [0, 1, 6, 7], [0, 2, 3, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 2, 3, 7]]

The SR-ideal is generated by [z3*z4, z3*z6, z4*z7, z5*z7, z0*z1*z2, z0*z5*z6, z1*z2*z4]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 5, 6]
Out of the 3 elements from [3, 7, 4] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +8 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + z6], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, 0, -9]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +1 Da0 +1 Da1 
+0 D3 +0 D7 +1 Da0 +1 Da1 
+0 D3 +0 D7 +2 Da0 +1 Da1 
-1 D3 +0 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, 1, 1, -3, 0, 6, 0, 0)
(-5, 1, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3 -2/3 D7 D7  + 25/3 Da0 Da0  + 2/3 Da1 Da1 

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -2*D3 + 2*Da0 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
5/6*D4*D5 - 1/6*D5^2 + 5*D5*D6 - 4*D6^2 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
Da0
-D3 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2286, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 0)
5:  (0, 1, -1, 0)
6:  (1, -1, 1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 0, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 4, 7], [0, 1, 3, 5], [1, 2, 4, 7], [1, 2, 4, 6], [0, 2, 3, 7], [0, 2, 3, 5], [1, 2, 3, 5], [0, 1, 4, 7], [1, 2, 5, 6], [0, 1, 4, 5], [1, 4, 5, 6], [1, 2, 3, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z6, z3*z4, z3*z6, z5*z7, z6*z7, z0*z1*z2, z1*z2*z4*z5]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5]
Out of the 3 elements from [3, 7, 6] , 3 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +8 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + z6], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -9, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-1/3 D3 -1/3 D7 +7/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +2 Da0 +1 Da1 
+0 D3 +0 D7 +2 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, 1, 1, -3, 0, 6, 0, 0)
(-5, 1, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 25/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -2*D3 + 2*Da0 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
5/6*D4*D5 - 1/6*D5^2 + 17/2*D6^2 - 1/6*D4*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
Da0
-D3 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2286, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 1, -1, 0)
4:  (0, -1, 0, 0)
5:  (0, 1, -1, 0)
6:  (1, -1, 1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 136)
The Euler characteristic is -264
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D2 -1 D3 -1 D5 +1 D6 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 0, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 3, 5], [0, 2, 3, 5], [1, 2, 3, 5], [1, 4, 5, 6], [1, 4, 6, 7], [1, 2, 6, 7], [2, 4, 5, 6], [0, 2, 4, 5], [0, 1, 4, 5], [0, 2, 3, 7], [0, 1, 4, 7], [1, 2, 5, 6], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z3*z4, z3*z6, z5*z7, z0*z1*z2, z1*z2*z4]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +8 Da0 Da0 Da0  +4 Da1 Da0 Da0  +2 Da1 Da1 Da0  -8 Da1 Da1 Da1 

The basis we have constructed is composed of [[[1/2*z4 - 1/2*z5 + z6], 3], [[z7], 7], [[z6], a0], [[z4], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, -9, 0, -3]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +2 Da0 +1 Da1 
+0 D3 +0 D7 +2 Da0 +1 Da1 
-1/3 D3 -1/3 D7 +7/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 -2/3 Da1 :   10, 0, 8, 0
D1 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(0, 0, 0, 1, 0, 0, 1, 0)
(1, 1, 1, -3, 0, 6, 0, 0)
(-5, 1, 1, 3, 6, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 25/3 Da0 Da0 + 2/3 Da1 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0 - 2/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0 + 1/3*Da1, D3, Da1, -2*D3 + 2*Da0 + Da1, Da0, D7]

The 2nd Chern class in toric basis:
5/6*D4*D5 - 1/6*D5^2 + 17/2*D6^2 - 1/6*D4*D7 - 5/2*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 2/3*Da0 + 2/3*Da1
Da0
-D3 + Da0 + Da1
Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2288, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 3, 3, 3)
5:  (1, -1, -1, -1)
6:  (0, -1, -1, -1)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 1, 3, 6], [2, 3, 4, 7], [2, 3, 5, 7], [1, 2, 5, 7], [0, 1, 2, 6], [0, 1, 2, 3]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z4, z0*z7, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +2475 Da0 Da0 Da0  +495 Da1 Da0 Da0  +99 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[11*z4 - 5*z5 - 3*z6 + 3*z7], 0], [[z4], 4], [[11*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -15, -33, 0, -33]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -5/3 D4 +1/3 Da0 +0 Da1 
+0 D0 -11/3 D4 +1/3 Da0 +2 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 -11/3 D4 +2/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(-5, 2, 2, 2, 0, 1, 0, 0)
(11, -4, -4, -4, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4 + 4/15 Da0 Da0-2 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 5/3*Da1, -11/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-44/5*D5*D6 - 6*D6^2 + 1744/605*D5*D7 - 6/121*D7^2

A basis for the lattice of integral divisors in given by:
-11/3*D4 + 1/3*Da0
-1/3*D0 + 1/3*Da0 - 5/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2288, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 3, 3, 3)
5:  (1, -1, -1, -1)
6:  (0, -1, -1, -1)
7:  (0, 1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +3 D4 -1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [6, 4, 0]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [1, 2, 4, 7], [2, 3, 5, 6], [1, 3, 5, 7], [1, 3, 4, 7], [0, 2, 3, 4], [1, 2, 5, 6], [0, 1, 3, 6], [0, 1, 3, 4], [2, 3, 5, 7], [0, 1, 2, 6], [1, 2, 5, 7], [0, 1, 2, 4], [2, 3, 4, 7]]

The SR-ideal is generated by [z0*z5, z4*z5, z4*z6, z6*z7, z0*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 6, 7]
Out of the 3 elements from [0, 4, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +2475 Da0 Da0 Da0  +495 Da1 Da0 Da0  +99 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[11*z4 - 5*z5 - 3*z6 + 3*z7], 0], [[z4], 4], [[11*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -3, -33, -33]
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
-1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 
+0 D0 -11/3 D4 +1/3 Da0 +2 Da1 
-1/3 D0 -11/3 D4 +2/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(3, -1, -1, -1, 0, 0, 0, 1)
(-3, 1, 1, 1, 0, 0, 1, 0)
(-5, 2, 2, 2, 0, 1, 0, 0)
(11, -4, -4, -4, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4  + 4/15 Da0 Da0 -2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, -1/3*D0 - 1/3*D4 + 1/3*Da1, D4, Da1, -1/3*D0 + 1/3*Da0 - 5/3*Da1, -11/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-85*D4^2 - 44/5*D5*D6 - 6*D6^2 - 421/55*D5*D7 + 69/11*D7^2

A basis for the lattice of integral divisors in given by:
-11/3*D4 + 1/3*Da0
-1/3*D0 + 1/3*Da0 - 5/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2289, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 0, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [0, 1, 3, 6], [2, 3, 4, 7], [0, 2, 3, 6], [2, 3, 4, 6], [1, 3, 4, 6], [0, 2, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 3, 5, 7], [1, 3, 4, 7], [1, 2, 5, 6], [0, 2, 3, 5], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z4, z0*z7, z4*z5, z6*z7, z0*z1*z2, z1*z2*z3, z3*z5*z6]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D6 D6 D6  +2475 Da0 Da0 Da0  +495 Da1 Da0 Da0  +99 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[11*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D6 are small:
intersections of D4^2 with Kaehler cone generators:[0, -33, 0, -33, -3]
intersections of D6^2 with Kaehler cone generators:[0, 0, -3, -3, -3]

The generators of the Kaehler cone are: 
+0 D4 +0 D6 +0 Da0 +1 Da1 
-11/3 D4 +0 D6 +1/3 Da0 +2 Da1 
+0 D4 -1/3 D6 +1/3 Da0 +1/3 Da1 
-11/3 D4 -1/3 D6 +2/3 Da0 +1/3 Da1 
-1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D6 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 1)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-5, 1, 1, 6, 0, 3, 0, 0)
(11, -1, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D6 D6 + 4/15 Da0 Da0-2 Da1 Da1

Toric divisors in our base:
[-1/3*D6 + 1/3*Da0 - 5/3*Da1, -1/3*D4 - 1/3*D6 + 1/3*Da1, -1/3*D4 - 1/3*D6 + 1/3*Da1, -1/3*D4 - 1/3*Da0 + 2*Da1, D4, Da1, D6, -11/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-2*D5^2 - 13/33*D4*D6 - 1/3*D5*D6 - 2/3*D6^2 + 494/121*D5*D7 - 6/121*D7^2

A basis for the lattice of integral divisors in given by:
-11/3*D4 + 1/3*Da0
1/3*D4 + 1/3*D6 + 2/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2289, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 0, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 7], [0, 2, 5, 6], [1, 2, 3, 4], [1, 3, 4, 7], [0, 1, 3, 6], [1, 2, 5, 6], [1, 3, 5, 7], [1, 2, 3, 6], [0, 2, 3, 6], [1, 2, 5, 7], [0, 1, 5, 6], [0, 2, 3, 5], [2, 3, 4, 7], [2, 3, 5, 7]]

The SR-ideal is generated by [z0*z4, z0*z7, z4*z5, z4*z6, z6*z7, z0*z1*z2, z3*z5*z6, z1*z2*z3*z5, z1*z2*z3*z7]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D6 D6 D6  +2475 Da0 Da0 Da0  +495 Da1 Da0 Da0  +99 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[11*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D6 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, 0, -33, -33, -15]
intersections of D6^2 with Kaehler cone generators:[0, -3, 0, 0, -3, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D6 +0 Da0 +1 Da1 
+0 D4 -1/3 D6 +1/3 Da0 +1/3 Da1 
+0 D4 +0 D6 +1 Da0 +0 Da1 
-11/3 D4 +0 D6 +1/3 Da0 +2 Da1 
-11/3 D4 -1/3 D6 +2/3 Da0 +1/3 Da1 
-5/3 D4 +0 D6 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D6 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 1)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-5, 1, 1, 6, 0, 3, 0, 0)
(11, -1, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D6 D6 + 4/15 Da0 Da0-2 Da1 Da1

Toric divisors in our base:
[-1/3*D6 + 1/3*Da0 - 5/3*Da1, -1/3*D4 - 1/3*D6 + 1/3*Da1, -1/3*D4 - 1/3*D6 + 1/3*Da1, -1/3*D4 - 1/3*Da0 + 2*Da1, D4, Da1, D6, -11/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-2*D5^2 - 1/3*D5*D6 - 2/3*D6^2 + 494/121*D5*D7 - 6/121*D7^2

A basis for the lattice of integral divisors in given by:
-11/3*D4 + 1/3*Da0
1/3*D4 + 1/3*D6 + 2/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2289, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 3, 1, 0)
5:  (1, -1, -1, 0)
6:  (-1, -1, 1, 0)
7:  (0, 1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +3 D4 -1 D5 -1 D6 +1 D7 = 0 
 +3 D2 +1 D4 -1 D5 +1 D6 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [4, 3, 0, 6]

The triangulation is [[0, 1, 3, 5], [1, 2, 4, 6], [0, 2, 3, 5], [0, 2, 3, 4], [2, 3, 4, 7], [0, 1, 4, 6], [0, 2, 5, 6], [1, 2, 5, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 3, 5, 7], [1, 3, 4, 7], [0, 2, 4, 6], [0, 1, 3, 4], [1, 2, 5, 7], [0, 1, 5, 6]]

The SR-ideal is generated by [z0*z7, z3*z6, z4*z5, z6*z7, z0*z1*z2, z1*z2*z3]



The two divisors chosen are [4, 6]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 7]
Out of the 2 elements from [4, 6] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D6 D6 D6  +2475 Da0 Da0 Da0  +495 Da1 Da0 Da0  +99 Da1 Da1 Da0  +18 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z6], 6], [[11*z4 + 3*z7], a0], [[z5], a1]]

The divisors D4 and D6 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -9, 0, -33]
intersections of D6^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
-1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 
-1 D4 +0 D6 +0 Da0 +1 Da1 
+0 D4 +0 D6 +0 Da0 +1 Da1 
-11/3 D4 +0 D6 +1/3 Da0 +2 Da1 

Irred. toric divisors meeting both D4 and D6 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D6 +0 Da0 +1/3 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, 0, 0, -1, 0, 0, 0, 1)
(-1, -1, -1, 0, 0, 0, 3, 0)
(-5, 1, 1, 6, 0, 3, 0, 0)
(11, -1, -1, -12, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4 -2/3 D6 D6  + 4/15 Da0 Da0 -2 Da1 Da1 

Toric divisors in our base:
[-1/3*D6 + 1/3*Da0 - 5/3*Da1, -1/3*D4 - 1/3*D6 + 1/3*Da1, -1/3*D4 - 1/3*D6 + 1/3*Da1, -1/3*D4 - 1/3*Da0 + 2*Da1, D4, Da1, D6, -11/3*D4 + 1/3*Da0]

The 2nd Chern class in toric basis:
-46/3*D4^2 - 2*D5^2 + 1/6*D5*D6 - 2/3*D6^2 + 24/11*D5*D7 + 12/11*D7^2

A basis for the lattice of integral divisors in given by:
-11/3*D4 + 1/3*Da0
1/3*D4 + 1/3*D6 + 2/3*Da1
Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D6 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2290, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 4]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D4^2 with Kaehler cone generators:[0, 0, -6, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 1)
(-5, 2, 2, 2, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, Da0, -1/3*D0 - 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 53/6*D6^2 - 7/2*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 1/3*Da1
Da0
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2290, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 0, 0, 0)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 4]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[2*z4 + 3*z5 - 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[2*z4 + 3*z5], a1]]

The divisors D0 and D4 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3]
intersections of D4^2 with Kaehler cone generators:[-3, 0, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -2/3 D4 +0 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D0 and D4 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 1)
(-5, 2, 2, 2, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 1, 0, 0)
(2, -1, -1, -1, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -2/3*D4 + 1/3*Da1, Da0, -1/3*D0 - 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-4*D4^2 + 15/2*D5^2 - 97/6*D6^2 - 37/2*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 1/3*Da1
Da0
-2/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2291, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 2, 2, 2)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[8*z4 + 3*z5 - 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[8*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -24, -15, 0, -48]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 +0 D4 +1 Da0 +0 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 -8/3 D4 +1 Da0 +1/3 Da1 
+0 D0 -5/3 D4 +0 Da0 +1/3 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 
-1/3 D0 -16/3 D4 +1/3 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 1)
(-5, 2, 2, 2, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 1, 0, 0)
(8, -3, -3, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -8/3*D4 + 1/3*Da1, Da0, -1/3*D0 - 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-3/32*D5^2 + 473/96*D6^2 - 187/32*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 1/3*Da1
Da0
-8/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2291, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 2, 2, 2)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +2 D4 +1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 5, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[8*z4 + 3*z5 - 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[8*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, 0, -24, -48, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, -3]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 -8/3 D4 +1 Da0 +1/3 Da1 
-1/3 D0 -16/3 D4 +1/3 Da0 +1 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 1)
(-5, 2, 2, 2, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 1, 0, 0)
(8, -3, -3, -3, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -8/3*D4 + 1/3*Da1, Da0, -1/3*D0 - 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-46*D4^2 + 51/8*D5^2 - 313/24*D6^2 - 133/8*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 1/3*Da1
Da0
-8/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2292, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, -1)
3:  (-1, 0, -1, 0)
4:  (-1, 0, -1, 1)
5:  (0, 1, -1, 0)
6:  (1, -1, 2, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 +1 D2 -1 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D1 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [3, 1, 4, 7]

The triangulation is [[0, 1, 3, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 3, 5], [0, 2, 6, 7], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5], [0, 2, 5, 6], [0, 1, 6, 7], [0, 2, 3, 7], [1, 2, 6, 7], [0, 4, 5, 6], [1, 2, 3, 4], [0, 1, 3, 4], [1, 2, 3, 7]]

The SR-ideal is generated by [z1*z5, z3*z6, z4*z7, z5*z7, z0*z1*z2, z0*z2*z4]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -9 Da1 Da1 Da0  +135 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + 2*z6], 3], [[z7], 7], [[z6], a0], [[-2*z4 + z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, -3, -6, -9]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +0 Da1 
-1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 
-2/3 D3 +0 D7 +4/3 Da0 +1/3 Da1 
-1 D3 +0 D7 +2 Da0 +0 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, -1, 6, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(1, -2, 1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3 -2/3 D7 D7  + 10/3 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, -1/3*D3 + 2/3*Da0 - 1/3*Da1, -2/3*D3 + 4/3*Da0 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-4/3*D4^2 - 7/6*D5^2 + 17/6*D5*D6 + 10/3*D6^2 - 1/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 5/3*Da0
Da0
-2/3*D3 + 4/3*Da0 + 1/3*Da1
-1/3*D3 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2292, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, -1)
3:  (-1, 0, -1, 0)
4:  (-1, 0, -1, 1)
5:  (0, 1, -1, 0)
6:  (1, -1, 2, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 +1 D2 -1 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D1 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [3, 1, 4, 7]

The triangulation is [[1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 3, 5], [1, 2, 4, 7], [0, 2, 6, 7], [2, 3, 4, 7], [1, 2, 6, 7], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5], [0, 2, 5, 6], [0, 1, 6, 7], [0, 2, 3, 7], [0, 3, 4, 7], [0, 1, 4, 7], [0, 4, 5, 6]]

The SR-ideal is generated by [z1*z3, z1*z5, z3*z6, z5*z7, z0*z1*z2, z0*z2*z4, z4*z6*z7]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -9 Da1 Da1 Da0  +135 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + 2*z6], 3], [[z7], 7], [[z6], a0], [[-2*z4 + z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[-3, 0, 0, -6]
intersections of D7^2 with Kaehler cone generators:[-3, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 
+0 D3 +0 D7 +1 Da0 +0 Da1 
+0 D3 -1/3 D7 +5/3 Da0 +1/3 Da1 
-2/3 D3 +0 D7 +4/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, -1, 6, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(1, -2, 1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, -1/3*D3 + 2/3*Da0 - 1/3*Da1, -2/3*D3 + 4/3*Da0 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 13/2*D5*D6 - 2*D6^2 + 2/3*D4*D7 - 5/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 5/3*Da0
Da0
-2/3*D3 + 4/3*Da0 + 1/3*Da1
-1/3*D3 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2292, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, -1)
3:  (-1, 0, -1, 0)
4:  (-1, 0, -1, 1)
5:  (0, 1, -1, 0)
6:  (1, -1, 2, 0)
7:  (-1, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 +1 D2 -1 D3 -1 D4 -1 D5 +2 D6 = 0 
 +1 D1 -1 D2 +1 D4 = 0 

The irreducible and rigid divisors are [3, 1, 4, 7]

The triangulation is [[0, 2, 4, 7], [0, 4, 5, 6], [0, 1, 6, 7], [1, 2, 4, 6], [0, 3, 4, 5], [0, 2, 3, 5], [0, 2, 3, 4], [1, 2, 6, 7], [0, 2, 6, 7], [0, 1, 4, 7], [2, 4, 5, 6], [1, 2, 4, 7], [0, 1, 4, 6], [2, 3, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z3*z7, z5*z7, z1*z5, z3*z6, z1*z3, z0*z1*z2, z4*z6*z7, z0*z2*z4*z5, z0*z2*z4*z6]



The two divisors chosen are [3, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 4, 5, 6]
Out of the 2 elements from [3, 7] , 2 are independent

The intersection form in our basis is  +9 D3 D3 D3  +9 D7 D7 D7  +18 Da0 Da0 Da0  +27 Da1 Da0 Da0  -9 Da1 Da1 Da0  +135 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z4 - z5 + 2*z6], 3], [[z7], 7], [[z6], a0], [[-2*z4 + z5], a1]]

The divisors D3 and D7 are small:
intersections of D3^2 with Kaehler cone generators:[0, 0, -6, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D3 +0 D7 +1 Da0 +0 Da1 
+0 D3 -1/3 D7 +5/3 Da0 +1/3 Da1 
-2/3 D3 +0 D7 +4/3 Da0 +1/3 Da1 
+0 D3 +0 D7 +4 Da0 +1 Da1 

Irred. toric divisors meeting both D3 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D3 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-1, -1, -1, 6, 0, 0, 3, 0)
(1, 1, 1, -3, 0, 3, 0, 0)
(1, -2, 1, -3, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D3 D3-2/3 D7 D7 + 10/3 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D3 - 1/3*D7 + 1/3*Da0, -1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D3 - 1/3*D7 + 1/3*Da0, D3, -1/3*D3 + 2/3*Da0 - 1/3*Da1, -2/3*D3 + 4/3*Da0 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-3/2*D5^2 + 13/2*D5*D6 - 2*D6^2 - 1/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-2/3*D3 + 1/3*D7 + 5/3*Da0
Da0
-2/3*D3 + 4/3*Da0 + 1/3*Da1
-1/3*D3 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D3 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2293, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D6 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [5, 4, 3, 0, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 6, 7], [2, 3, 4, 7], [1, 3, 4, 5], [1, 2, 4, 7], [2, 3, 4, 5], [1, 3, 5, 6], [0, 1, 6, 7], [0, 2, 3, 7], [1, 3, 4, 7], [1, 2, 6, 7], [1, 2, 5, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z4, z0*z5, z5*z7, z4*z6, z0*z1*z2, z1*z2*z3, z3*z6*z7]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z6], a0], [[8*z4 + 3*z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -24, -48, -3]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, -3, -3]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 
-8/3 D4 +0 D7 +1 Da0 +1/3 Da1 
-16/3 D4 -1/3 D7 +1/3 Da0 +1 Da1 
-1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-5, 1, 1, 6, 0, 0, 3, 0)
(1, 0, 0, -1, 0, 1, 0, 0)
(8, -1, -1, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D7 D7-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D7 - 5/3*Da0 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 + 2*Da0 - 1/3*Da1, D4, -8/3*D4 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-3/32*D5^2 + 133/32*D5*D6 - 2*D6^2 - 5/12*D4*D7 - 1/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
-8/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2293, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D6 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [5, 4, 3, 0, 7]

The triangulation is [[1, 3, 5, 6], [0, 2, 3, 6], [0, 1, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [1, 2, 3, 4], [1, 2, 3, 7], [1, 2, 6, 7], [0, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 6], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5]]

The SR-ideal is generated by [z0*z5, z5*z7, z4*z6, z0*z4, z4*z7, z3*z6*z7, z0*z1*z2, z1*z2*z3*z5, z1*z2*z3*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z6], a0], [[8*z4 + 3*z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, 0, -15, -48, -24, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +1 Da0 +0 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 
-5/3 D4 +0 D7 +0 Da0 +1/3 Da1 
-16/3 D4 -1/3 D7 +1/3 Da0 +1 Da1 
-8/3 D4 +0 D7 +1 Da0 +1/3 Da1 
+0 D4 +0 D7 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-5, 1, 1, 6, 0, 0, 3, 0)
(1, 0, 0, -1, 0, 1, 0, 0)
(8, -1, -1, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D7 D7-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D7 - 5/3*Da0 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 + 2*Da0 - 1/3*Da1, D4, -8/3*D4 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-3/32*D5^2 + 133/32*D5*D6 - 2*D6^2 - 1/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
-8/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2293, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 3, -1)
3:  (-1, 0, 0, 0)
4:  (-1, 2, 1, 0)
5:  (0, 1, 0, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +2 D4 +1 D5 -1 D6 -1 D7 = 0 
 +3 D2 +1 D4 -1 D6 +1 D7 = 0 
 +1 D1 -1 D2 = 0 

The irreducible and rigid divisors are [5, 4, 3, 0, 7]

The triangulation is [[0, 2, 3, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 3, 4], [0, 2, 6, 7], [0, 1, 4, 7], [1, 3, 4, 5], [1, 2, 4, 7], [2, 3, 4, 5], [1, 3, 5, 6], [0, 1, 6, 7], [1, 2, 6, 7], [1, 2, 5, 6], [0, 1, 3, 4], [0, 2, 4, 7], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z5, z3*z7, z4*z6, z5*z7, z0*z1*z2, z1*z2*z3]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z6], a0], [[8*z4 + 3*z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, -3, -9, -24]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +1 Da0 +0 Da1 
-1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 
-1 D4 +0 D7 +1 Da0 +0 Da1 
-8/3 D4 +0 D7 +1 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(-5, 1, 1, 6, 0, 0, 3, 0)
(1, 0, 0, -1, 0, 1, 0, 0)
(8, -1, -1, -9, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4 -2/3 D7 D7 -2 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D7 - 5/3*Da0 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 + 2*Da0 - 1/3*Da1, D4, -8/3*D4 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-26/3*D4^2 + 9/8*D5^2 + 17/8*D5*D6 - 2*D6^2 + 1/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
-8/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2294, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 1, 1)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [2, 3, 4, 5], [1, 2, 6, 7], [0, 1, 2, 7], [1, 2, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [0, 1, 2, 3], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z0*z4, z1*z2*z3*z5, z1*z2*z3*z6, z1*z2*z3*z7]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 3*z5 - 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[5*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-15, 0, 0, 0]
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -5/3 D4 +0 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 
+0 D0 +0 D4 +0 Da0 +1 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 1)
(-5, 2, 2, 2, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D4 D4-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -5/3*D4 + 1/3*Da1, Da0, -1/3*D0 - 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-6/25*D5^2 + 16/3*D6^2 - 28/5*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 1/3*Da1
Da0
-5/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2294, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, 0, -1, -1)
4:  (-1, 1, 1, 1)
5:  (0, 1, 1, 1)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D3 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D3 +1 D4 +1 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 4, 0]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 7], [2, 3, 6, 7], [0, 2, 3, 4], [1, 2, 6, 7], [0, 1, 2, 4], [0, 1, 2, 7], [0, 1, 3, 4], [1, 3, 4, 5], [1, 2, 4, 5], [2, 3, 4, 5], [1, 2, 5, 6]]

The SR-ideal is generated by [z0*z5, z5*z7, z0*z6, z4*z6, z4*z7, z1*z2*z3]



The two divisors chosen are [0, 4]
The toric divisors orthogonal to these are [6]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 5, 7]
Out of the 3 elements from [0, 4, 6] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D4 D4 D4  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[5*z4 + 3*z5 - 5*z6 - 3*z7], 0], [[z4], 4], [[z6], a0], [[5*z4 + 3*z5], a1]]

The divisors D4 and D0 are small:
intersections of D4^2 with Kaehler cone generators:[-3, -15, 0, 0]
intersections of D0^2 with Kaehler cone generators:[-3, 0, -3, 0]

The generators of the Kaehler cone are: 
-1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 
+0 D0 -5/3 D4 +0 Da0 +1/3 Da1 
-1/3 D0 +0 D4 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D4 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D0 are [1, 2, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D3 = -1/3 D0 -1/3 D4 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 1, 0, 0, 0, 1)
(-5, 2, 2, 2, 0, 0, 1, 0)
(3, -1, -1, -1, 0, 1, 0, 0)
(5, -2, -2, -2, 1, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D4 D4 -2 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, -1/3*D0 - 1/3*D4 + 1/3*Da0, D4, -5/3*D4 + 1/3*Da1, Da0, -1/3*D0 - 5/3*Da0 + 1/3*Da1]

The 2nd Chern class in toric basis:
-19*D4^2 + 33/5*D5^2 - 41/3*D6^2 - 17*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 1/3*Da1
Da0
-5/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D0 and D4 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2295, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 4, -1)
3:  (-1, 0, -1, 0)
4:  (-1, 1, -1, 0)
5:  (0, 1, -1, 0)
6:  (1, -1, 1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 +4 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 2, 5, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 6, 7], [2, 3, 4, 7], [0, 2, 4, 5], [2, 3, 4, 5], [0, 1, 6, 7], [0, 3, 4, 5], [0, 3, 4, 7], [0, 3, 5, 6], [1, 2, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 2, 4, 7]]

The SR-ideal is generated by [z1*z4, z1*z5, z5*z7, z4*z6, z0*z1*z2, z0*z2*z3, z3*z6*z7]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z6], a0], [[5*z4 + 3*z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-15, 0, -3, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, -3, -3]

The generators of the Kaehler cone are: 
-5/3 D4 +0 D7 +0 Da0 +1/3 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 
-1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, -5, 1, 6, 0, 0, 3, 0)
(0, 1, 0, -1, 0, 1, 0, 0)
(-1, 5, -1, -6, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D7 D7-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 - 5/3*Da0 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 + 2*Da0 - 1/3*Da1, D4, -5/3*D4 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-6/25*D5^2 + 22/5*D5*D6 - 2*D6^2 - 7/15*D4*D7 - 1/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
-5/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2295, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 4, -1)
3:  (-1, 0, -1, 0)
4:  (-1, 1, -1, 0)
5:  (0, 1, -1, 0)
6:  (1, -1, 1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 +4 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3, 7]

The triangulation is [[0, 1, 3, 7], [0, 1, 6, 7], [0, 2, 3, 7], [2, 3, 5, 6], [0, 1, 3, 6], [0, 3, 5, 6], [0, 2, 3, 4], [1, 2, 6, 7], [0, 2, 6, 7], [1, 2, 3, 6], [1, 2, 3, 7], [0, 3, 4, 5], [0, 2, 4, 5], [2, 3, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z4, z1*z5, z4*z7, z5*z7, z4*z6, z0*z1*z2, z3*z6*z7, z0*z2*z3*z5, z0*z2*z3*z6]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z6], a0], [[5*z4 + 3*z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[-15, 0, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
-5/3 D4 +0 D7 +0 Da0 +1/3 Da1 
+0 D4 -1/3 D7 +1/3 Da0 +1/3 Da1 
+0 D4 +0 D7 +0 Da0 +1 Da1 
+0 D4 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, -5, 1, 6, 0, 0, 3, 0)
(0, 1, 0, -1, 0, 1, 0, 0)
(-1, 5, -1, -6, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4-2/3 D7 D7-2 Da0 Da0 + 4/3 Da0 Da1

Toric divisors in our base:
[-1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 - 5/3*Da0 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 + 2*Da0 - 1/3*Da1, D4, -5/3*D4 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-6/25*D5^2 + 22/5*D5*D6 - 2*D6^2 - 1/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
-5/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2295, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, 1)
1:  (-1, -1, 0, 0)
2:  (-1, -1, 4, -1)
3:  (-1, 0, -1, 0)
4:  (-1, 1, -1, 0)
5:  (0, 1, -1, 0)
6:  (1, -1, 1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 144)
The Euler characteristic is -280
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 +1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 +4 D2 -1 D3 -1 D4 -1 D5 +1 D6 +1 D7 = 0 
 +1 D0 -1 D2 = 0 

The irreducible and rigid divisors are [1, 4, 3, 7]

The triangulation is [[0, 2, 5, 6], [2, 3, 5, 6], [0, 1, 3, 6], [0, 2, 6, 7], [1, 2, 6, 7], [1, 2, 4, 7], [0, 2, 4, 5], [2, 3, 4, 5], [0, 1, 6, 7], [0, 3, 4, 5], [0, 3, 5, 6], [0, 1, 3, 4], [0, 1, 4, 7], [1, 2, 3, 4], [1, 2, 3, 6], [0, 2, 4, 7]]

The SR-ideal is generated by [z1*z5, z5*z7, z4*z6, z3*z7, z0*z1*z2, z0*z2*z3]



The two divisors chosen are [4, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 2, 3, 5, 6]
Out of the 2 elements from [4, 7] , 2 are independent

The intersection form in our basis is  +9 D4 D4 D4  +9 D7 D7 D7  +18 Da0 Da0 Da0  +99 Da1 Da0 Da0  +495 Da1 Da1 Da0  +2475 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z4], 4], [[z7], 7], [[z6], a0], [[5*z4 + 3*z5], a1]]

The divisors D4 and D7 are small:
intersections of D4^2 with Kaehler cone generators:[0, -15, -9, -3]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D4 +0 D7 +1 Da0 +0 Da1 
-5/3 D4 +0 D7 +0 Da0 +1/3 Da1 
-1 D4 +0 D7 +1 Da0 +0 Da1 
-1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 

Irred. toric divisors meeting both D4 and D7 are [0, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2
D2 = -1/3 D4 -1/3 D7 +1/3 Da0 +0 Da1 :   36, 0, 30, 2

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, -1, -1, 0, 0, 0, 0, 3)
(1, -5, 1, 6, 0, 0, 3, 0)
(0, 1, 0, -1, 0, 1, 0, 0)
(-1, 5, -1, -6, 3, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D4 D4 -2/3 D7 D7 -2 Da0 Da0  + 4/3 Da0 Da1 

Toric divisors in our base:
[-1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D7 - 5/3*Da0 + 1/3*Da1, -1/3*D4 - 1/3*D7 + 1/3*Da0, -1/3*D4 + 2*Da0 - 1/3*Da1, D4, -5/3*D4 + 1/3*Da1, Da0, D7]

The 2nd Chern class in toric basis:
-4*D4^2 + 6/5*D5^2 + 2*D5*D6 - 2*D6^2 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
1/3*D4 + 1/3*D7 + 2/3*Da0
Da0
-5/3*D4 + 1/3*Da1
D4

A basis for the lattice of integral cycles orthogonal to D4 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2324, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 166)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 4, 6, 7], [2, 3, 5, 6], [1, 4, 5, 6], [1, 2, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 4, 7], [0, 2, 4, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z6, z3*z7, z5*z7, z3*z4, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +167 Da0 Da0 Da0  +98 Da1 Da0 Da0  +56 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7/2*z5 - 2*z6 - 3/2*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -6, -6]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 -1/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-2/3 D0 -6 D3 +2/3 Da0 +7/3 Da1 
-2/3 D0 +0 D3 +2/3 Da0 +7/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 2)
(-2, 1, 1, 0, 1, 0, 1, 0)
(7, -3, -3, 0, -3, 2, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -4/3 Da0 Da0  + 97/21 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -2/3*D0 - 4/3*Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-10*D5^2 + 31/3*D5*D6 - 4/3*D6^2 - 2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D3 - 2/3*Da0 + 5/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2324, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 166)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 3, 5, 6], [1, 4, 6, 7], [1, 3, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 4, 5, 6], [0, 2, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z5*z7, z0*z6, z1*z2*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +167 Da0 Da0 Da0  +98 Da1 Da0 Da0  +56 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7/2*z5 - 2*z6 - 3/2*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-6, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-6, -2, -3, -18]

The generators of the Kaehler cone are: 
-2/3 D0 -6 D3 +2/3 Da0 +7/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +2 Da0 +7 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 2)
(-2, 1, 1, 0, 1, 0, 1, 0)
(7, -3, -3, 0, -3, 2, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-4/3 Da0 Da0 + 97/21 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -2/3*D0 - 4/3*Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-43/21*D5*D6 + 52/21*D6^2 + 13/21*D3*D7 + 6/7*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D3 - 2/3*Da0 + 5/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2324, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 166)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 4, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z0*z6, z5*z7, z0*z3, z1*z2*z4, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +167 Da0 Da0 Da0  +98 Da1 Da0 Da0  +56 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7/2*z5 - 2*z6 - 3/2*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -6, -3, -2]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 -1/3 Da1 
-2/3 D0 -6 D3 +2/3 Da0 +7/3 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 2)
(-2, 1, 1, 0, 1, 0, 1, 0)
(7, -3, -3, 0, -3, 2, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -4/3 Da0 Da0  + 97/21 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -2/3*D0 - 4/3*Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-10*D5^2 + 31/3*D5*D6 - 4/3*D6^2 - 1/3*D3*D7 - 2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D3 - 2/3*Da0 + 5/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2324, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 166)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z5*z7, z0*z3, z0*z5, z1*z2*z6, z3*z4*z6, z3*z4*z7, z1*z2*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +167 Da0 Da0 Da0  +98 Da1 Da0 Da0  +56 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7/2*z5 - 2*z6 - 3/2*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -6, -3, -18]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-2/3 D0 -6 D3 +2/3 Da0 +7/3 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +2 Da0 +7 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 2)
(-2, 1, 1, 0, 1, 0, 1, 0)
(7, -3, -3, 0, -3, 2, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -4/3 Da0 Da0  + 97/21 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -2/3*D0 - 4/3*Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-47/4*D5^2 + 25/2*D5*D6 - 2*D6^2 - 1/2*D3*D7 - 5/2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D3 - 2/3*Da0 + 5/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2324, triangulation 5

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 166)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [2, 3, 4, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [1, 4, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z1*z2*z5, z3*z4*z6, z1*z2*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +167 Da0 Da0 Da0  +98 Da1 Da0 Da0  +56 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7/2*z5 - 2*z6 - 3/2*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -12, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 -12 D3 +0 Da0 +7 Da1 
-2/3 D0 -6 D3 +2/3 Da0 +7/3 Da1 
+0 D0 -18 D3 +2 Da0 +7 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 2)
(-2, 1, 1, 0, 1, 0, 1, 0)
(7, -3, -3, 0, -3, 2, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -4/3 Da0 Da0  + 97/21 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -2/3*D0 - 4/3*Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-47/4*D5^2 + 25/2*D5*D6 - 2*D6^2 - 5/2*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D3 - 2/3*Da0 + 5/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2324, triangulation 6

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 1, 1)
4:  (-1, 1, -1, -1)
5:  (-1, 2, 0, 0)
6:  (1, -1, 0, 0)
7:  (0, -1, 0, 0)

The Hodge numbers are (h11, h21)=(4, 166)
The Euler characteristic is -324
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +1 D3 -1 D4 = 0 
 +1 D1 +1 D3 -1 D4 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [1, 4, 5, 6], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 6, 7], [0, 2, 4, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z3*z4, z1*z2*z4*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +167 Da0 Da0 Da0  +98 Da1 Da0 Da0  +56 Da1 Da1 Da0  +32 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 7/2*z5 - 2*z6 - 3/2*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -6, 0, -6, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -12, -6, 0, 0, -2, -18]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -12 D3 +0 Da0 +7 Da1 
-2/3 D0 -6 D3 +2/3 Da0 +7/3 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-2/3 D0 +0 D3 +2/3 Da0 +7/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +2 Da0 +7 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 2)
(-2, 1, 1, 0, 1, 0, 1, 0)
(7, -3, -3, 0, -3, 2, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-4/3 Da0 Da0 + 97/21 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -2/3*D0 - 4/3*Da0 + 7/3*Da1]

The 2nd Chern class in toric basis:
-43/21*D5*D6 + 52/21*D6^2 + 6/7*D6*D7 - 3/2*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - D3 - 2/3*Da0 + 5/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2335, triangulation 1

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, -1, 0, 0)
4:  (-1, 0, -1, -1)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +2 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 4, 6, 7], [2, 3, 5, 6], [1, 4, 5, 6], [1, 2, 6, 7], [1, 2, 3, 5], [0, 1, 2, 5], [1, 4, 6, 7], [0, 1, 4, 5], [1, 2, 3, 6], [0, 1, 4, 7], [0, 2, 4, 7], [2, 4, 5, 6], [0, 2, 4, 5]]

The SR-ideal is generated by [z0*z3, z0*z6, z3*z7, z5*z7, z3*z4, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +203 Da0 Da0 Da0  +128 Da1 Da0 Da0  +80 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 8*z5 - 5*z6 - 3*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, -3, -3]
intersections of D3^2 with Kaehler cone generators:[0, -2, 0, -6, 0]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 -1/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1/3 D0 -6 D3 +1/3 Da0 +8/3 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +8/3 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 1)
(-5, 2, 2, 0, 2, 0, 1, 0)
(8, -3, -3, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2 Da0 Da0  + 21/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -1/3*D0 - 5/3*Da0 + 8/3*Da1]

The 2nd Chern class in toric basis:
-46*D5^2 + 166/3*D5*D6 - 46/3*D6^2 - 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 8/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2335, triangulation 2

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, -1, 0, 0)
4:  (-1, 0, -1, -1)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +2 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 3, 5, 6], [1, 4, 6, 7], [1, 3, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [0, 1, 2, 7], [1, 4, 5, 6], [0, 2, 4, 7], [1, 2, 3, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z5*z7, z0*z6, z1*z2*z6, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +203 Da0 Da0 Da0  +128 Da1 Da0 Da0  +80 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 8*z5 - 5*z6 - 3*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, 0, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-6, -2, -3, -18]

The generators of the Kaehler cone are: 
-1/3 D0 -6 D3 +1/3 Da0 +8/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +1 Da0 +8 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 1)
(-5, 2, 2, 0, 2, 0, 1, 0)
(8, -3, -3, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-2 Da0 Da0 + 21/4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -1/3*D0 - 5/3*Da0 + 8/3*Da1]

The 2nd Chern class in toric basis:
-49/12*D5*D6 + 23/6*D6^2 + 19/12*D3*D7 - 13/2*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 8/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2335, triangulation 3

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, -1, 0, 0)
4:  (-1, 0, -1, -1)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +2 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 5], [0, 1, 2, 5], [0, 1, 2, 7], [1, 4, 5, 6], [2, 4, 5, 6], [0, 2, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 4, 5], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z3*z4, z0*z6, z5*z7, z0*z3, z1*z2*z4, z1*z2*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +203 Da0 Da0 Da0  +128 Da1 Da0 Da0  +80 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 8*z5 - 5*z6 - 3*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[-3, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -6, -3, -2]

The generators of the Kaehler cone are: 
-1/3 D0 +0 D3 +1/3 Da0 -1/3 Da1 
-1/3 D0 -6 D3 +1/3 Da0 +8/3 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 1)
(-5, 2, 2, 0, 2, 0, 1, 0)
(8, -3, -3, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2 Da0 Da0  + 21/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -1/3*D0 - 5/3*Da0 + 8/3*Da1]

The 2nd Chern class in toric basis:
-46*D5^2 + 166/3*D5*D6 - 46/3*D6^2 - 1/3*D3*D7 - 18*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 8/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2335, triangulation 4

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, -1, 0, 0)
4:  (-1, 0, -1, -1)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +2 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[1, 4, 6, 7], [2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 1, 2, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [0, 1, 4, 7], [0, 1, 2, 4], [1, 2, 3, 7], [0, 2, 4, 7], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z6, z5*z7, z0*z3, z0*z5, z1*z2*z6, z3*z4*z6, z3*z4*z7, z1*z2*z5, z1*z2*z4*z7]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +203 Da0 Da0 Da0  +128 Da1 Da0 Da0  +80 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 8*z5 - 5*z6 - 3*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -6, -3, -18]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +0 Da0 +1 Da1 
-1/3 D0 -6 D3 +1/3 Da0 +8/3 Da1 
+0 D0 -3 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +1 Da0 +8 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 1)
(-5, 2, 2, 0, 2, 0, 1, 0)
(8, -3, -3, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2 Da0 Da0  + 21/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -1/3*D0 - 5/3*Da0 + 8/3*Da1]

The 2nd Chern class in toric basis:
-62*D5^2 + 76*D5*D6 - 22*D6^2 - D3*D7 - 22*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 8/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2335, triangulation 5

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, -1, 0, 0)
4:  (-1, 0, -1, -1)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +2 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [0, 2, 4, 7], [2, 3, 5, 6], [1, 2, 3, 4], [2, 3, 4, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 6, 7], [1, 3, 4, 5], [2, 4, 5, 6], [2, 4, 6, 7], [1, 4, 5, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z1*z2*z5, z3*z4*z6, z1*z2*z4*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +203 Da0 Da0 Da0  +128 Da1 Da0 Da0  +80 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 8*z5 - 5*z6 - 3*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D3^2 with Kaehler cone generators:[-2, -15, -6, -18]

The generators of the Kaehler cone are: 
+0 D0 -2 D3 +0 Da0 +1 Da1 
+0 D0 -15 D3 +0 Da0 +8 Da1 
-1/3 D0 -6 D3 +1/3 Da0 +8/3 Da1 
+0 D0 -18 D3 +1 Da0 +8 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 1)
(-5, 2, 2, 0, 2, 0, 1, 0)
(8, -3, -3, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0  + 10 D3 D3 -2 Da0 Da0  + 21/4 Da0 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -1/3*D0 - 5/3*Da0 + 8/3*Da1]

The 2nd Chern class in toric basis:
-62*D5^2 + 76*D5*D6 - 22*D6^2 - 22*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 8/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2335, triangulation 6

The points and their indices are 
0:  (-1, -1, -1, -1)
1:  (-1, -1, -1, 0)
2:  (-1, -1, 0, -1)
3:  (-1, -1, 0, 0)
4:  (-1, 0, -1, -1)
5:  (-1, 2, 2, 2)
6:  (1, -1, -1, -1)
7:  (0, -1, -1, -1)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D2 -1 D4 +2 D5 -1 D6 -1 D7 = 0 

The irreducible and rigid divisors are [7, 0, 3]

The triangulation is [[0, 1, 2, 7], [1, 3, 5, 6], [2, 3, 5, 6], [1, 4, 5, 6], [1, 2, 3, 5], [0, 1, 4, 7], [0, 1, 2, 4], [1, 4, 6, 7], [1, 2, 3, 6], [1, 2, 6, 7], [0, 2, 4, 7], [2, 4, 5, 6], [1, 2, 4, 5], [2, 4, 6, 7]]

The SR-ideal is generated by [z0*z3, z0*z5, z0*z6, z3*z7, z5*z7, z3*z4, z1*z2*z4*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 3]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 4, 5, 6, 7]
Out of the 2 elements from [0, 3] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +1 D3 D3 D3  +203 Da0 Da0 Da0  +128 Da1 Da0 Da0  +80 Da1 Da1 Da0  +50 Da1 Da1 Da1 

The basis we have constructed is composed of [[[z3 + 8*z5 - 5*z6 - 3*z7], 0], [[z3], 3], [[3*z3 + z6], a0], [[2*z3 + z5], a1]]

The divisors D0 and D3 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0, -3, 0, 0]
intersections of D3^2 with Kaehler cone generators:[0, -15, -6, 0, 0, -2, -18]

The generators of the Kaehler cone are: 
+0 D0 +0 D3 +0 Da0 +1 Da1 
+0 D0 -15 D3 +0 Da0 +8 Da1 
-1/3 D0 -6 D3 +1/3 Da0 +8/3 Da1 
+0 D0 +0 D3 +1 Da0 +0 Da1 
-1/3 D0 +0 D3 +1/3 Da0 +8/3 Da1 
+0 D0 -2 D3 +1 Da0 +0 Da1 
+0 D0 -18 D3 +1 Da0 +8 Da1 

Irred. toric divisors meeting both D0 and D3 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1 D3 +1/3 Da0 -1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-3, 1, 1, 0, 1, 0, 0, 1)
(-5, 2, 2, 0, 2, 0, 1, 0)
(8, -3, -3, 0, -3, 1, 0, 0)
(1, -1, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 + 10 D3 D3-2 Da0 Da0 + 21/4 Da0 Da1

Toric divisors in our base:
[D0, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, -1/3*D0 - D3 + 1/3*Da0 - 1/3*Da1, D3, -1/3*D0 + 1/3*Da0 - 1/3*Da1, -2*D3 + Da1, -3*D3 + Da0, -1/3*D0 - 5/3*Da0 + 8/3*Da1]

The 2nd Chern class in toric basis:
-49/12*D5*D6 + 23/6*D6^2 - 13/2*D6*D7 - 6*D7^2

A basis for the lattice of integral divisors in given by:
-1/3*D0 - 5/3*Da0 + 8/3*Da1
-3*D3 + Da0
-2*D3 + Da1
D3

A basis for the lattice of integral cycles orthogonal to D0 and D3 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2336, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, -1, 3, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +2 D2 +3 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [2, 0, 4, 7]

The triangulation is [[2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 1, 5, 7], [0, 3, 6, 7], [0, 1, 4, 6], [1, 2, 5, 6], [0, 3, 4, 6], [1, 3, 6, 7], [0, 1, 6, 7], [0, 3, 4, 5], [1, 3, 5, 7], [0, 3, 5, 7], [0, 1, 4, 5], [1, 2, 3, 6]]

The SR-ideal is generated by [z0*z2, z2*z4, z2*z7, z4*z7, z0*z5*z6, z5*z6*z7, z1*z3*z4, z0*z1*z3, z1*z3*z5*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are [4]
The remaining divisors we can use for constructing a basis are [0, 1, 3, 5, 6]
Out of the 3 elements from [2, 7, 4] , 3 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D7 D7 D7  -5 Da0 Da0 Da0  -2 Da1 Da0 Da0  -8 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z3 - 1/2*z5 + 1/2*z6 - 1/2*z7], 2], [[z7], 7], [[3/2*z3 - 3/2*z5 + 1/2*z6 + 1/2*z7], a0], [[-3*z5 + 2*z6], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -1, 0, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, 0, -3]

The generators of the Kaehler cone are: 
-3 D2 +0 D7 -3 Da0 +2 Da1 
-1 D2 +0 D7 -1 Da0 +1 Da1 
+0 D2 +0 D7 -3 Da0 +2 Da1 
+0 D2 +0 D7 -1 Da0 +1 Da1 
+0 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 

Irred. toric divisors meeting both D2 and D7 are [1, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 0, 1, 0, 4, 0, 2, 0)
(5, 0, -1, 0, -6, 2, 0, 0)
(-1, 2, -3, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -2/3 D7 D7  + 16 Da0 Da0 -9 Da0 Da1 

Toric divisors in our base:
[-1/3*D7 - 1/3*Da0 - 2/3*Da1, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, D2, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, Da1, -2*D2 - 2*Da0 + Da1, -3*D2 - 3*Da0 + 2*Da1, D7]

The 2nd Chern class in toric basis:
-26/3*D5^2 - 2/3*D3*D6 + 94/9*D5*D6 - 16/9*D6^2 - 1/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D2 + 1/3*D7 - 8/3*Da0 + 5/3*Da1
-3*D2 - 3*Da0 + 2*Da1
-2*D2 - 2*Da0 + Da1
-D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2336, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, -1, 3, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +2 D2 +3 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [2, 0, 4, 7]

The triangulation is [[3, 4, 5, 7], [2, 3, 5, 6], [3, 4, 5, 6], [1, 2, 3, 5], [1, 4, 5, 6], [0, 3, 6, 7], [0, 1, 4, 6], [0, 3, 4, 6], [1, 3, 6, 7], [0, 1, 6, 7], [0, 3, 4, 7], [0, 1, 4, 7], [1, 2, 5, 6], [1, 3, 5, 7], [1, 2, 3, 6], [1, 4, 5, 7]]

The SR-ideal is generated by [z2*z4, z0*z5, z2*z7, z0*z2, z1*z3*z4, z4*z6*z7, z5*z6*z7, z0*z1*z3, z1*z3*z5*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 6]
Out of the 2 elements from [2, 7] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D7 D7 D7  -5 Da0 Da0 Da0  -2 Da1 Da0 Da0  -8 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z3 - 1/2*z5 + 1/2*z6 - 1/2*z7], 2], [[z7], 7], [[3/2*z3 - 3/2*z5 + 1/2*z6 + 1/2*z7], a0], [[-3*z5 + 2*z6], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -6, 0, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, -3, 0, -3]

The generators of the Kaehler cone are: 
-3 D2 +0 D7 -3 Da0 +2 Da1 
-6 D2 -1/3 D7 -19/3 Da0 +10/3 Da1 
+0 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 
+0 D2 +0 D7 -3 Da0 +2 Da1 
+0 D2 -1/3 D7 -19/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D2 and D7 are [1, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 0, 1, 0, 4, 0, 2, 0)
(5, 0, -1, 0, -6, 2, 0, 0)
(-1, 2, -3, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2-2/3 D7 D7 + 16 Da0 Da0-9 Da0 Da1

Toric divisors in our base:
[-1/3*D7 - 1/3*Da0 - 2/3*Da1, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, D2, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, Da1, -2*D2 - 2*Da0 + Da1, -3*D2 - 3*Da0 + 2*Da1, D7]

The 2nd Chern class in toric basis:
-7/4*D3*D6 + 14/3*D5*D6 - 17/12*D6^2 - 5/12*D5*D7 - 11/12*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D2 + 1/3*D7 - 8/3*Da0 + 5/3*Da1
-3*D2 - 3*Da0 + 2*Da1
-2*D2 - 2*Da0 + Da1
-D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2336, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, -1, 3, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +2 D2 +3 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [2, 0, 4, 7]

The triangulation is [[2, 3, 5, 6], [1, 2, 3, 4], [1, 4, 5, 6], [0, 3, 6, 7], [0, 1, 4, 6], [2, 3, 4, 5], [0, 3, 4, 6], [1, 3, 6, 7], [0, 1, 6, 7], [0, 3, 4, 7], [1, 3, 4, 7], [0, 1, 4, 7], [1, 2, 5, 6], [3, 4, 5, 6], [1, 2, 3, 6], [1, 2, 4, 5]]

The SR-ideal is generated by [z0*z2, z2*z7, z0*z5, z5*z7, z2*z4*z6, z1*z3*z5, z0*z1*z3, z4*z6*z7, z1*z3*z4*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 6]
Out of the 2 elements from [2, 7] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D7 D7 D7  -5 Da0 Da0 Da0  -2 Da1 Da0 Da0  -8 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z3 - 1/2*z5 + 1/2*z6 - 1/2*z7], 2], [[z7], 7], [[3/2*z3 - 3/2*z5 + 1/2*z6 + 1/2*z7], a0], [[-3*z5 + 2*z6], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[-3, -6, -15, -2]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
-3 D2 +0 D7 -3 Da0 +2 Da1 
-6 D2 -1/3 D7 -19/3 Da0 +10/3 Da1 
-15 D2 +0 D7 -16 Da0 +8 Da1 
-2 D2 +0 D7 -2 Da0 +1 Da1 

Irred. toric divisors meeting both D2 and D7 are [1, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 0, 1, 0, 4, 0, 2, 0)
(5, 0, -1, 0, -6, 2, 0, 0)
(-1, 2, -3, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2 -2/3 D7 D7  + 16 Da0 Da0 -9 Da0 Da1 

Toric divisors in our base:
[-1/3*D7 - 1/3*Da0 - 2/3*Da1, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, D2, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, Da1, -2*D2 - 2*Da0 + Da1, -3*D2 - 3*Da0 + 2*Da1, D7]

The 2nd Chern class in toric basis:
-62*D5^2 + 6*D3*D6 + 46*D5*D6 - 4*D6^2 + 5/3*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D2 + 1/3*D7 - 8/3*Da0 + 5/3*Da1
-3*D2 - 3*Da0 + 2*Da1
-2*D2 - 2*Da0 + Da1
-D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2336, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 2, 0)
3:  (-1, -1, 3, -1)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 0)
6:  (1, -1, -1, 0)
7:  (-1, -1, 1, 0)

The Hodge numbers are (h11, h21)=(4, 202)
The Euler characteristic is -396
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +2 D2 +3 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 -1 D3 = 0 

The irreducible and rigid divisors are [2, 0, 4, 7]

The triangulation is [[0, 3, 4, 6], [1, 3, 6, 7], [0, 1, 6, 7], [2, 3, 5, 6], [0, 3, 4, 7], [1, 3, 4, 7], [0, 1, 4, 7], [1, 2, 3, 5], [1, 2, 5, 6], [3, 4, 5, 6], [0, 3, 6, 7], [1, 4, 5, 6], [1, 3, 4, 5], [1, 2, 3, 6], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z2, z0*z5, z2*z4, z2*z7, z5*z7, z0*z1*z3, z4*z6*z7, z1*z3*z4*z6, z1*z3*z5*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [0, 1, 3, 4, 5, 6]
Out of the 2 elements from [2, 7] , 2 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D7 D7 D7  -5 Da0 Da0 Da0  -2 Da1 Da0 Da0  -8 Da1 Da1 Da0  -14 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-3/2*z3 - 1/2*z5 + 1/2*z6 - 1/2*z7], 2], [[z7], 7], [[3/2*z3 - 3/2*z5 + 1/2*z6 + 1/2*z7], a0], [[-3*z5 + 2*z6], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[0, -15, -3, 0, 0, -6]
intersections of D7^2 with Kaehler cone generators:[0, 0, 0, -3, 0, -3]

The generators of the Kaehler cone are: 
+0 D2 +0 D7 -2 Da0 +1 Da1 
-15 D2 +0 D7 -16 Da0 +8 Da1 
-3 D2 +0 D7 -3 Da0 +2 Da1 
+0 D2 -1/3 D7 -19/3 Da0 +10/3 Da1 
+0 D2 +0 D7 -3 Da0 +2 Da1 
-6 D2 -1/3 D7 -19/3 Da0 +10/3 Da1 

Irred. toric divisors meeting both D2 and D7 are [1, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D3 = -1 D2 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(-1, 0, -1, 0, 0, 0, 0, 2)
(-3, 0, 1, 0, 4, 0, 2, 0)
(5, 0, -1, 0, -6, 2, 0, 0)
(-1, 2, -3, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2-2/3 D7 D7 + 16 Da0 Da0-9 Da0 Da1

Toric divisors in our base:
[-1/3*D7 - 1/3*Da0 - 2/3*Da1, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, D2, -D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, Da1, -2*D2 - 2*Da0 + Da1, -3*D2 - 3*Da0 + 2*Da1, D7]

The 2nd Chern class in toric basis:
-7/4*D3*D6 + 14/3*D5*D6 - 17/12*D6^2 - 11/12*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-3*D2 + 1/3*D7 - 8/3*Da0 + 5/3*Da1
-3*D2 - 3*Da0 + 2*Da1
-2*D2 - 2*Da0 + Da1
-D2 - 1/3*D7 - 1/3*Da0 + 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2342, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 3)
2:  (-1, -1, 2, 1)
3:  (-1, -1, 3, 2)
4:  (-1, 2, -1, -1)
5:  (1, -1, 0, 0)
6:  (-1, -1, 1, 2)
7:  (-1, -1, 2, 2)

The Hodge numbers are (h11, h21)=(4, 214)
The Euler characteristic is -420
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +1 D5 -1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D4 -1 D5 -1 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +3 D3 -1 D4 +1 D6 +2 D7 = 0 
 +1 D0 +3 D1 +1 D2 +2 D3 -1 D4 +2 D6 +2 D7 = 0 

The irreducible and rigid divisors are [2, 0, 7]

The triangulation is [[0, 2, 4, 6], [2, 3, 5, 7], [1, 2, 4, 7], [1, 2, 4, 6], [1, 3, 5, 7], [1, 3, 4, 7], [1, 4, 5, 6], [0, 4, 5, 6], [1, 2, 5, 6], [2, 3, 4, 7], [1, 3, 4, 5], [1, 2, 5, 7], [0, 2, 4, 5], [2, 3, 4, 5], [0, 2, 5, 6]]

The SR-ideal is generated by [z0*z1, z0*z3, z0*z7, z3*z6, z6*z7, z1*z2*z3, z4*z5*z7, z2*z4*z5*z6, z1*z2*z4*z5]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 6]
Out of the 2 elements from [0, 7] , 2 are independent

The intersection form in our basis is  +1 D0 D0 D0  +9 D7 D7 D7  +1 Da0 Da0 Da0  +2 Da1 Da0 Da0  +4 Da1 Da1 Da0  -1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3/2*z3 - 1/6*z5 - 1/2*z6 + 1/2*z7], 0], [[z7], 7], [[3/2*z3 - 1/6*z5 + 1/2*z6 + 1/2*z7], a0], [[-1/3*z5 + z6], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[-1, 0, 0, 0]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
-1 D0 +0 D7 +1 Da0 -1 Da1 
+0 D0 -1/3 D7 +2/3 Da0 -1/3 Da1 
+0 D0 +0 D7 +1 Da0 -1 Da1 
+0 D0 +0 D7 +2 Da0 -1 Da1 

Irred. toric divisors meeting both D0 and D7 are [2]
The topological data of these divisors are (chi,h10,h11,h20):
D2 = -1 D0 -1/3 D7 -1/3 Da0 -1/3 Da1 :   14, 0, 12, 0

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -2, 0, 0, 0, 0, 2)
(-1, -1, 0, 0, 0, 0, 2, 0)
(-1, 1, 2, 0, 4, 6, 0, 0)
(3, -1, -4, 2, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D0 D0-2/3 D7 D7-106/3 Da0 Da0 + 34/3 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D7 - 1/3*Da0 - 1/3*Da1, -D0 - 1/3*D7 - 1/3*Da0 - 1/3*Da1, -1/3*D7 + 2/3*Da0 - 1/3*Da1, -2*D0 + 2*Da0 - 2*Da1, -3*D0 + 3*Da0 - 3*Da1, -D0 + Da0, D7]

The 2nd Chern class in toric basis:
34/27*D5^2 - 4/3*D6^2 + 1/9*D5*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
-D0 + 1/3*D7 + 4/3*Da0 - 2/3*Da1
-D0 + Da0
-D0 + Da0 - Da1
-1/3*D7 + 2/3*Da0 - 1/3*Da1

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2351, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, -1, 2, 3)
4:  (-1, -1, 3, 2)
5:  (-1, 2, -1, -1)
6:  (1, -1, 0, 0)
7:  (-1, -1, 2, 2)

The Hodge numbers are (h11, h21)=(4, 214)
The Euler characteristic is -420
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D3 +3 D4 -1 D5 +2 D7 = 0 
 +1 D0 +2 D1 +1 D2 +3 D3 +2 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0, 7]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 4, 6, 7], [3, 4, 6, 7], [3, 4, 5, 7], [0, 1, 3, 6], [0, 3, 5, 7], [0, 2, 4, 6], [3, 4, 5, 6], [0, 3, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z7, z2*z3, z2*z7, z5*z6*z7, z0*z3*z4, z0*z3*z5*z6, z0*z4*z5*z6]



The two divisors chosen are [1, 2]
The toric divisors orthogonal to these are [7]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6]
Out of the 3 elements from [1, 2, 7] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +1 D2 D2 D2  +9 Da0 Da0 Da0  +6 Da1 Da0 Da0  +4 Da1 Da1 Da0  +3 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 - z4 + 1/3*z6 - z7], 1], [[-z3 - 2*z4 + 1/3*z6 - z7], 2], [[z7], a0], [[-z3 - z4 + 1/3*z6], a1]]

The divisors D2 and D1 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, -1, 0]
intersections of D1^2 with Kaehler cone generators:[0, 0, -1, -1, 0]

The generators of the Kaehler cone are: 
+0 D1 +0 D2 -1 Da0 +1 Da1 
+0 D1 -1 D2 -2 Da0 +3 Da1 
-1 D1 +0 D2 -2 Da0 +3 Da1 
-1 D1 -1 D2 -2 Da0 +3 Da1 
+0 D1 +0 D2 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D1 are [0, 5, 6]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1 D2 -1 Da0 +1 Da1 :   14, 0, 12, 0
D5 = -2 D1 -2 D2 -4 Da0 +6 Da1 :   220, 0, 174, 22
D6 = -3 D1 -3 D2 -6 Da0 +9 Da1 :   435, 0, 331, 51

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 0, 2, 3, 0)
(2, -1, -2, 0, 1, 0, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1 + 10 D2 D2-46 Da0 Da0 + 102 Da1 Da1

Toric divisors in our base:
[-D1 - D2 - Da0 + Da1, D1, D2, -D1 - Da0 + Da1, -D2 - Da0 + Da1, -2*D1 - 2*D2 - 4*Da0 + 6*Da1, -3*D1 - 3*D2 - 6*Da0 + 9*Da1, Da0]

The 2nd Chern class in toric basis:
-4/3*D3*D6 - 4/3*D4*D6 + 14/9*D6^2 - 7/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
Da0
-D1 - D2 - 2*Da0 + 3*Da1
-D2 - Da0 + Da1
-D1 - Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D2 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2351, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, -1, 2, 3)
4:  (-1, -1, 3, 2)
5:  (-1, 2, -1, -1)
6:  (1, -1, 0, 0)
7:  (-1, -1, 2, 2)

The Hodge numbers are (h11, h21)=(4, 214)
The Euler characteristic is -420
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D3 +3 D4 -1 D5 +2 D7 = 0 
 +1 D0 +2 D1 +1 D2 +3 D3 +2 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0, 7]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 4, 6, 7], [3, 4, 6, 7], [3, 4, 5, 7], [0, 1, 3, 6], [0, 3, 5, 7], [0, 2, 4, 6], [3, 4, 5, 6], [0, 3, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z7, z2*z3, z2*z7, z5*z6*z7, z0*z3*z4, z0*z3*z5*z6, z0*z4*z5*z6]



The two divisors chosen are [2, 7]
The toric divisors orthogonal to these are [1]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6]
Out of the 3 elements from [2, 7, 1] , 3 are independent

The intersection form in our basis is  +1 D2 D2 D2  +9 D7 D7 D7  -18 Da0 Da0 Da0  -9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-z3 - 2*z4 + 1/3*z6 - z7], 2], [[z7], 7], [[3*z3 + z7], a0], [[z3 - z4 + 1/3*z6], a1]]

The divisors D2 and D7 are small:
intersections of D2^2 with Kaehler cone generators:[0, -1, 0, -1, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D2 -1/3 D7 -2/3 Da0 +1 Da1 
-1 D2 +0 D7 -2 Da0 +3 Da1 
+0 D2 +0 D7 -1 Da0 +2 Da1 
-1 D2 +0 D7 -1 Da0 +2 Da1 
+0 D2 +0 D7 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D2 and D7 are [0, 4]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D2 -1/3 D7 +1/3 Da0 +0 Da1 :   14, 0, 12, 0
D4 = -1 D2 -1/3 D7 -2/3 Da0 +1 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 0, 2, 3, 0)
(2, -1, -2, 0, 1, 0, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D2 D2-2/3 D7 D7-58/3 Da0 Da0 + 92/3 Da0 Da1

Toric divisors in our base:
[-D2 - 1/3*D7 + 1/3*Da0, -Da0 + Da1, D2, -1/3*D7 + 1/3*Da0, -D2 - 1/3*D7 - 2/3*Da0 + Da1, -2*D2 - 2*Da0 + 4*Da1, -3*D2 - 3*Da0 + 6*Da1, D7]

The 2nd Chern class in toric basis:
-4/3*D3*D6 - 4/3*D4*D6 + 14/9*D6^2 - 7/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
D7
-D2 - Da0 + 2*Da1
-D2 - 1/3*D7 - 2/3*Da0 + Da1
-1/3*D7 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D2 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2351, triangulation 1

The points and their indices are 
0:  (-1, -1, 1, 1)
1:  (-1, -1, 1, 2)
2:  (-1, -1, 2, 1)
3:  (-1, -1, 2, 3)
4:  (-1, -1, 3, 2)
5:  (-1, 2, -1, -1)
6:  (1, -1, 0, 0)
7:  (-1, -1, 2, 2)

The Hodge numbers are (h11, h21)=(4, 214)
The Euler characteristic is -420
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 +2 D5 -1 D6 -1 D7 = 0 
 +1 D0 +1 D1 +2 D2 +2 D3 +3 D4 -1 D5 +2 D7 = 0 
 +1 D0 +2 D1 +1 D2 +3 D3 +2 D4 -1 D5 +2 D7 = 0 

The irreducible and rigid divisors are [2, 1, 0, 7]

The triangulation is [[1, 3, 5, 6], [0, 1, 3, 5], [0, 4, 6, 7], [3, 4, 6, 7], [3, 4, 5, 7], [0, 1, 3, 6], [0, 3, 5, 7], [0, 2, 4, 6], [3, 4, 5, 6], [0, 3, 6, 7], [2, 4, 5, 6], [0, 4, 5, 7], [0, 2, 4, 5], [0, 1, 5, 6], [0, 2, 5, 6]]

The SR-ideal is generated by [z1*z2, z1*z4, z1*z7, z2*z3, z2*z7, z5*z6*z7, z0*z3*z4, z0*z3*z5*z6, z0*z4*z5*z6]



The two divisors chosen are [1, 7]
The toric divisors orthogonal to these are [2]
The remaining divisors we can use for constructing a basis are [0, 3, 4, 5, 6]
Out of the 3 elements from [1, 7, 2] , 3 are independent

The intersection form in our basis is  +1 D1 D1 D1  +9 D7 D7 D7  -18 Da0 Da0 Da0  -9 Da1 Da0 Da0  -3 Da1 Da1 Da0  +1 Da1 Da1 Da1 

The basis we have constructed is composed of [[[-2*z3 - z4 + 1/3*z6 - z7], 1], [[z7], 7], [[3*z4 + z7], a0], [[-z3 + z4 + 1/3*z6], a1]]

The divisors D1 and D7 are small:
intersections of D1^2 with Kaehler cone generators:[0, 0, -1, -1, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D1 -1/3 D7 -2/3 Da0 +1 Da1 
+0 D1 +0 D7 -1 Da0 +2 Da1 
-1 D1 +0 D7 -2 Da0 +3 Da1 
-1 D1 +0 D7 -1 Da0 +2 Da1 
+0 D1 +0 D7 -2 Da0 +3 Da1 

Irred. toric divisors meeting both D1 and D7 are [0, 3]
The topological data of these divisors are (chi,h10,h11,h20):
D0 = -1 D1 -1/3 D7 +1/3 Da0 +0 Da1 :   14, 0, 12, 0
D3 = -1 D1 -1/3 D7 -2/3 Da0 +1 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-1, 1, 1, 0, 0, 2, 3, 0)
(2, -1, -2, 0, 1, 0, 0, 0)
(2, -2, -1, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
 + 10 D1 D1-2/3 D7 D7-58/3 Da0 Da0 + 92/3 Da0 Da1

Toric divisors in our base:
[-D1 - 1/3*D7 + 1/3*Da0, D1, -Da0 + Da1, -D1 - 1/3*D7 - 2/3*Da0 + Da1, -1/3*D7 + 1/3*Da0, -2*D1 - 2*Da0 + 4*Da1, -3*D1 - 3*Da0 + 6*Da1, D7]

The 2nd Chern class in toric basis:
-4/3*D3*D6 - 4/3*D4*D6 + 14/9*D6^2 - 7/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
D7
-D1 - Da0 + 2*Da1
-1/3*D7 + 1/3*Da0
-D1 - 1/3*D7 - 2/3*Da0 + Da1

A basis for the lattice of integral cycles orthogonal to D1 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2357, triangulation 1

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 2, 2)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 1)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 226)
The Euler characteristic is -444
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +2 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 4, 7]

The triangulation is [[2, 3, 5, 6], [0, 1, 2, 6], [1, 4, 5, 6], [2, 3, 4, 7], [1, 3, 4, 5], [2, 4, 5, 6], [0, 1, 4, 6], [2, 3, 4, 5], [1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 6, 7], [1, 3, 4, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6]]

The SR-ideal is generated by [z0*z3, z0*z5, z5*z7, z0*z7, z1*z2*z3, z1*z2*z5, z3*z4*z6, z4*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are [5]
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 6]
Out of the 3 elements from [0, 7, 5] , 3 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D7 D7 D7  +9 Da0 Da0 Da0  +18 Da1 Da0 Da0  +36 Da1 Da1 Da0  +54 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z3 + 4*z5 - 3*z6 + z7], 0], [[z7], 7], [[3*z3 + z7], a0], [[z5], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, 0, -3]
intersections of D7^2 with Kaehler cone generators:[0, -3, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 +0 D7 +0 Da0 +1 Da1 
+0 D0 -1/3 D7 +1/3 Da0 +3 Da1 
+0 D0 +0 D7 +1 Da0 +4 Da1 
-1/3 D0 +0 D7 +1/3 Da0 +4/3 Da1 

Irred. toric divisors meeting both D0 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(4, -1, -1, 0, -3, 1, 0, 0)
(3, -2, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D7 D7  + 10/3 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0, -2/3*D0 + 2/3*Da0 - 1/3*Da1, Da1, -1/3*D0 + 1/3*Da0 + 4/3*Da1, D7]

The 2nd Chern class in toric basis:
-26/3*D5^2 + 4*D3*D6 + 16*D5*D6 - 6*D6^2 + D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
D7
-1/3*D0 + 1/3*Da0 + 4/3*Da1
Da1
-1/3*D7 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2357, triangulation 2

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 2, 2)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 1)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 226)
The Euler characteristic is -444
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +2 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 4, 7]

The triangulation is [[1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 5, 6], [2, 3, 6, 7], [1, 2, 5, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [2, 3, 5, 7], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [1, 2, 4, 5], [0, 1, 4, 6]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z0*z7, z4*z7, z1*z2*z3, z5*z6*z7, z1*z2*z5*z6, z1*z2*z4*z6]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 6]
Out of the 2 elements from [0, 7] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D7 D7 D7  +9 Da0 Da0 Da0  +18 Da1 Da0 Da0  +36 Da1 Da1 Da0  +54 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z3 + 4*z5 - 3*z6 + z7], 0], [[z7], 7], [[3*z3 + z7], a0], [[z5], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[0, 0, -3, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D7 +1/3 Da0 +0 Da1 
+0 D0 +0 D7 +1 Da0 +0 Da1 
-1/3 D0 +0 D7 +1/3 Da0 +4/3 Da1 
+0 D0 +0 D7 +1 Da0 +4 Da1 

Irred. toric divisors meeting both D0 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(4, -1, -1, 0, -3, 1, 0, 0)
(3, -2, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D7 D7 + 10/3 Da0 Da0 + 2 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0, -2/3*D0 + 2/3*Da0 - 1/3*Da1, Da1, -1/3*D0 + 1/3*Da0 + 4/3*Da1, D7]

The 2nd Chern class in toric basis:
25/3*D3*D6 + 19/2*D5*D6 - 6*D6^2 + 26/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
D7
-1/3*D0 + 1/3*Da0 + 4/3*Da1
Da1
-1/3*D7 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2357, triangulation 3

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 2, 2)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 1)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 226)
The Euler characteristic is -444
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +2 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 4, 7]

The triangulation is [[2, 3, 5, 6], [1, 4, 5, 6], [2, 4, 5, 7], [2, 3, 5, 7], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6], [1, 3, 5, 6], [1, 3, 6, 7], [1, 2, 4, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 2, 4], [0, 2, 4, 6], [1, 3, 5, 7], [1, 4, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z5, z0*z7, z1*z2*z3, z1*z2*z5, z5*z6*z7, z4*z6*z7, z1*z2*z4*z6]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 6]
Out of the 2 elements from [0, 7] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D7 D7 D7  +9 Da0 Da0 Da0  +18 Da1 Da0 Da0  +36 Da1 Da1 Da0  +54 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z3 + 4*z5 - 3*z6 + z7], 0], [[z7], 7], [[3*z3 + z7], a0], [[z5], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, 0, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, -3]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D7 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D7 +1/3 Da0 +4/3 Da1 
+0 D0 +0 D7 +1 Da0 +4 Da1 
+0 D0 -1/3 D7 +1/3 Da0 +3 Da1 

Irred. toric divisors meeting both D0 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(4, -1, -1, 0, -3, 1, 0, 0)
(3, -2, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0-2/3 D7 D7 + 10/3 Da0 Da0 + 2 Da1 Da1

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0, -2/3*D0 + 2/3*Da0 - 1/3*Da1, Da1, -1/3*D0 + 1/3*Da0 + 4/3*Da1, D7]

The 2nd Chern class in toric basis:
25/3*D3*D6 + 19/2*D5*D6 - 6*D6^2 + 17/6*D5*D7 + D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
D7
-1/3*D0 + 1/3*Da0 + 4/3*Da1
Da1
-1/3*D7 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is geometry ID # 2357, triangulation 4

The points and their indices are 
0:  (-1, -1, 0, 0)
1:  (-1, -1, 0, 1)
2:  (-1, -1, 1, 0)
3:  (-1, -1, 2, 2)
4:  (-1, 0, 0, 0)
5:  (-1, 2, 1, 1)
6:  (1, -1, -1, -1)
7:  (-1, -1, 1, 1)

The Hodge numbers are (h11, h21)=(4, 226)
The Euler characteristic is -444
 
The linear relations are: 
 -1 D0 -1 D1 -1 D2 -1 D3 -1 D4 -1 D5 +1 D6 -1 D7 = 0 
 -1 D0 -1 D1 -1 D2 -1 D3 +2 D5 -1 D6 -1 D7 = 0 
 +1 D2 +2 D3 +1 D5 -1 D6 +1 D7 = 0 
 +1 D1 +2 D3 +1 D5 -1 D6 +1 D7 = 0 

The irreducible and rigid divisors are [0, 4, 7]

The triangulation is [[2, 3, 5, 6], [0, 2, 4, 6], [0, 1, 2, 5], [0, 2, 4, 5], [2, 3, 5, 7], [1, 4, 5, 6], [0, 1, 2, 6], [2, 4, 5, 6], [0, 1, 4, 6], [1, 3, 5, 6], [1, 3, 6, 7], [2, 3, 6, 7], [1, 2, 6, 7], [0, 1, 4, 5], [1, 3, 5, 7], [1, 2, 5, 7]]

The SR-ideal is generated by [z0*z3, z3*z4, z0*z7, z4*z7, z1*z2*z3, z0*z5*z6, z5*z6*z7, z1*z2*z4, z1*z2*z5*z6]



The two divisors chosen are [0, 7]
The toric divisors orthogonal to these are []
The remaining divisors we can use for constructing a basis are [1, 2, 3, 4, 5, 6]
Out of the 2 elements from [0, 7] , 2 are independent

The intersection form in our basis is  +9 D0 D0 D0  +9 D7 D7 D7  +9 Da0 Da0 Da0  +18 Da1 Da0 Da0  +36 Da1 Da1 Da0  +54 Da1 Da1 Da1 

The basis we have constructed is composed of [[[3*z3 + 4*z5 - 3*z6 + z7], 0], [[z7], 7], [[3*z3 + z7], a0], [[z5], a1]]

The divisors D0 and D7 are small:
intersections of D0^2 with Kaehler cone generators:[0, -3, -3, 0]
intersections of D7^2 with Kaehler cone generators:[-3, 0, 0, 0]

The generators of the Kaehler cone are: 
+0 D0 -1/3 D7 +1/3 Da0 +0 Da1 
-1/3 D0 +0 D7 +1/3 Da0 +4/3 Da1 
-1/3 D0 +0 D7 +1/3 Da0 +1/3 Da1 
+0 D0 +0 D7 +1 Da0 +0 Da1 

Irred. toric divisors meeting both D0 and D7 are [1, 2]
The topological data of these divisors are (chi,h10,h11,h20):
D1 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1
D2 = -1/3 D0 -1/3 D7 -1/3 Da0 +1/3 Da1 :   25, 0, 21, 1

The weight system is
[0, 1, 2, 3, 4, 5, 6, 7]
(1, -1, -1, 0, 0, 0, 0, 1)
(-3, 1, 1, 0, 2, 0, 1, 0)
(4, -1, -1, 0, -3, 1, 0, 0)
(3, -2, -2, 1, 0, 0, 0, 0)


The 2nd Chern class of the CY is
-2/3 D0 D0 -2/3 D7 D7  + 10/3 Da0 Da0  + 2 Da1 Da1 

Toric divisors in our base:
[D0, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D0 - 1/3*D7 - 1/3*Da0 + 1/3*Da1, -1/3*D7 + 1/3*Da0, -2/3*D0 + 2/3*Da0 - 1/3*Da1, Da1, -1/3*D0 + 1/3*Da0 + 4/3*Da1, D7]

The 2nd Chern class in toric basis:
-14*D5^2 + 4/3*D3*D6 + 20*D5*D6 - 6*D6^2 + 5/9*D6*D7 - 2/3*D7^2

A basis for the lattice of integral divisors in given by:
D7
-1/3*D0 + 1/3*Da0 + 4/3*Da1
Da1
-1/3*D7 + 1/3*Da0

A basis for the lattice of integral cycles orthogonal to D0 and D7 is given by
Da0
Da1



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
346
